Centralised Design and Production of the Ultra-High Vacuum and Laser-Stabilisation Systems for the AION Ultra-Cold Strontium Laboratories

This paper outlines the centralised design and production of the Ultra-High-Vacuum sidearm and Laser-Stabilisation systems for the AION Ultra-Cold Strontium Laboratories. Commissioning data on the residual gas and steady-state pressures in the sidearm chambers, on magnetic field quality, on laser stabilisation, and on the loading rate for the 3D Magneto-Optical Trap are presented. Streamlining the design and production of the sidearm and laser stabilisation systems enabled the AION Collaboration to build and equip in parallel five state-of-the-art Ultra-Cold Strontium Laboratories within 24 months by leveraging key expertise in the collaboration. This approach could serve as a model for the development and construction of other cold atom experiments, such as atomic clock experiments and neutral atom quantum computing systems, by establishing dedicated design and production units at national laboratories.

==> images/fig11/Cambridge_magnets/readme.txt <==
Chamber pressures:
Chamber 1 4.7e-10 mbar
Chamber 2 2.0e-11 mbar
Chamber 3 2.1e-11 mbar


Note: none of these are publication-quality figures yet - would need to be replotted!

Chamber 1 coil calibrations
Magnets labelled clockwise 1-2-3-4, calibration measurements made with approximately correct spacings. 
Coils turned on in series (all 4 at once) for calibration purposes - connected either to increase or reduce the field from the permanent magnets.

Coils13magonly202210: magnetic field measured with gaussmeter along the 1-3 axis, permanent magnets only (all 4 magnets in array)
Coils24magonly202210: magnetic field measured with gaussmeter along the 2-4 axis, permanent magnets only (all 4 magnets in array)
Coils139A: 1-3 axis, magnets and coils (9A). Square data points and -. fit show the coils connected in 'subtraction' configuration, and round points with -- fit in 'addition' configuration. Implies 0.36 G/cm/A coil contribution - close to expected value.
Coils249A: 2-4 axis, magnets and coils (9A). Square data points and -. fit show the coils connected in 'subtraction' configuration, and round points with -- fit in 'addition' configuration. Implies 0.46 G/cm/A coil contribution - close to expected value.
(close to 0.4 G/cm/A initial estimate to coils)

Then coils tested one at a time to get a feel for tuneability in aligning/shifting the MOT centre. Circles/dashed fit: no coils - squares/dash-dot with coils
1coil1 1-3 axis, coil 1 9 A
1coil2 2-4 axis, coil 2 9 A
1coil3 1-3 axis, coil 3 9 A
1coil4 2-4 axis, coil 4 9 A

(Note - also have earlier data prior to disassembling and reassembling coils due to fit issues and remachining - can add this data in if we want information about consistency, but otherwise it doesn't add much)
Second note - would be nice to have corroboration of coil effects using 2d MOT and shifting position (measurement planned but not yet carried out)

Tiffany note to self: data on 13th and 14th October 2022


Chamber 2 coil calibrations
Mathematica notebook with coil design previously shared. I've since updated with various small changes based on evolving estimates for glue layer thickness etc. Happy to generate a prediction plot for the coils to accompany the data, just let me know.

Calibrations with original planned spacing between formers of 74 mm. 
In-situ coils are slightly further apart due to various chamber clashes (77 mm). 

AxGradiii: axial field gradient, measured along centre axis
RadGrad-RProbe: radial field gradient, measured from centre point between coils 
RadGrad-AProbe: axial field, measured moving radially outwards from centre point between coils (estimating homogeneity)



==> images/ovenFig/scope_11.csv <==
x-axis,532_3-7 ,1064_3-7,532_11-7
second,Volt,Volt,Volt
-10.0000E+00,+834.5E-03,+756.4E-03,+615.1E-03
-9.9900E+00,+820.5E-03,+756.4E-03,+609.1E-03
-9.9800E+00,+826.5E-03,+748.3E-03,+615.1E-03
-9.9700E+00,+826.5E-03,+754.3E-03,+611.1E-03
-9.9600E+00,+826.5E-03,+748.3E-03,+611.1E-03
-9.9500E+00,+818.4E-03,+748.3E-03,+608.1E-03
-9.9400E+00,+818.4E-03,+748.3E-03,+611.1E-03
-9.9300E+00,+818.4E-03,+750.3E-03,+611.1E-03
-9.9200E+00,+810.4E-03,+748.3E-03,+611.1E-03
-9.9100E+00,+824.5E-03,+748.3E-03,+607.1E-03
-9.9000E+00,+818.4E-03,+748.3E-03,+609.1E-03
-9.8900E+00,+818.4E-03,+740.3E-03,+607.1E-03
-9.8800E+00,+818.4E-03,+748.3E-03,+607.1E-03
-9.8700E+00,+812.4E-03,+748.3E-03,+607.1E-03
-9.8600E+00,+818.4E-03,+752.3E-03,+605.1E-03
-9.8500E+00,+818.4E-03,+748.3E-03,+607.1E-03
-9.8400E+00,+818.4E-03,+748.3E-03,+607.1E-03
-9.8300E+00,+812.4E-03,+750.3E-03,+607.1E-03
-9.8200E+00,+810.4E-03,+748.3E-03,+605.1E-03
-9.8100E+00,+810.4E-03,+754.3E-03,+606.1E-03
-9.8000E+00,+818.4E-03,+756.4E-03,+603.1E-03
-9.7900E+00,+812.4E-03,+748.3E-03,+607.1E-03
-9.7800E+00,+814.4E-03,+740.3E-03,+603.1E-03
-9.7700E+00,+824.5E-03,+748.3E-03,+606.1E-03
-9.7600E+00,+810.4E-03,+740.3E-03,+607.1E-03
-9.7500E+00,+812.4E-03,+750.3E-03,+603.1E-03
-9.7400E+00,+810.4E-03,+748.3E-03,+605.1E-03
-9.7300E+00,+816.4E-03,+754.3E-03,+603.1E-03
-9.7200E+00,+818.4E-03,+748.3E-03,+603.1E-03
-9.7100E+00,+818.4E-03,+742.3E-03,+603.1E-03
-9.7000E+00,+818.4E-03,+748.3E-03,+601.1E-03
-9.6900E+00,+818.4E-03,+752.3E-03,+602.1E-03
-9.6800E+00,+818.4E-03,+740.3E-03,+599.1E-03
-9.6700E+00,+818.4E-03,+748.3E-03,+599.1E-03
-9.6600E+00,+814.4E-03,+748.3E-03,+601.1E-03
-9.6500E+00,+810.4E-03,+742.3E-03,+600.1E-03
-9.6400E+00,+810.4E-03,+740.3E-03,+599.1E-03
-9.6300E+00,+806.4E-03,+740.3E-03,+598.1E-03
-9.6200E+00,+806.4E-03,+744.3E-03,+599.1E-03
-9.6100E+00,+804.4E-03,+740.3E-03,+603.1E-03
-9.6000E+00,+802.4E-03,+740.3E-03,+599.1E-03
-9.5900E+00,+804.4E-03,+742.3E-03,+599.1E-03
-9.5800E+00,+806.4E-03,+744.3E-03,+597.1E-03
-9.5700E+00,+808.4E-03,+740.3E-03,+599.1E-03
-9.5600E+00,+802.4E-03,+740.3E-03,+599.1E-03
-9.5500E+00,+810.4E-03,+746.3E-03,+596.0E-03
-9.5400E+00,+806.4E-03,+736.3E-03,+595.0E-03
-9.5300E+00,+808.4E-03,+746.3E-03,+598.1E-03
-9.5200E+00,+802.4E-03,+732.2E-03,+595.0E-03
-9.5100E+00,+810.4E-03,+738.3E-03,+594.0E-03
-9.5000E+00,+810.4E-03,+744.3E-03,+597.1E-03
-9.4900E+00,+802.4E-03,+748.3E-03,+595.0E-03
-9.4800E+00,+810.4E-03,+740.3E-03,+599.1E-03
-9.4700E+00,+808.4E-03,+740.3E-03,+594.0E-03
-9.4600E+00,+810.4E-03,+740.3E-03,+595.0E-03
-9.4500E+00,+808.4E-03,+734.2E-03,+595.0E-03
-9.4400E+00,+818.4E-03,+740.3E-03,+595.0E-03
-9.4300E+00,+804.4E-03,+734.2E-03,+595.0E-03
-9.4200E+00,+802.4E-03,+744.3E-03,+595.0E-03
-9.4100E+00,+812.4E-03,+740.3E-03,+595.0E-03
-9.4000E+00,+802.4E-03,+740.3E-03,+591.0E-03
-9.3900E+00,+810.4E-03,+738.3E-03,+594.0E-03
-9.3800E+00,+806.4E-03,+740.3E-03,+593.0E-03
-9.3700E+00,+810.4E-03,+738.3E-03,+594.0E-03
-9.3600E+00,+810.4E-03,+740.3E-03,+591.0E-03
-9.3500E+00,+808.4E-03,+740.3E-03,+595.0E-03
-9.3400E+00,+810.4E-03,+736.3E-03,+591.0E-03
-9.3300E+00,+802.4E-03,+738.3E-03,+592.0E-03
-9.3200E+00,+802.4E-03,+732.2E-03,+595.0E-03
-9.3100E+00,+802.4E-03,+740.3E-03,+591.0E-03
-9.3000E+00,+806.4E-03,+736.3E-03,+593.0E-03
-9.2900E+00,+804.4E-03,+740.3E-03,+594.0E-03
-9.2800E+00,+802.4E-03,+732.2E-03,+591.0E-03
-9.2700E+00,+802.4E-03,+730.2E-03,+592.0E-03
-9.2600E+00,+802.4E-03,+728.2E-03,+591.0E-03
-9.2500E+00,+802.4E-03,+726.2E-03,+592.0E-03
-9.2400E+00,+810.4E-03,+740.3E-03,+591.0E-03
-9.2300E+00,+804.4E-03,+732.2E-03,+592.0E-03
-9.2200E+00,+802.4E-03,+728.2E-03,+593.0E-03
-9.2100E+00,+800.4E-03,+726.2E-03,+594.0E-03
-9.2000E+00,+794.3E-03,+724.2E-03,+591.0E-03
-9.1900E+00,+796.3E-03,+724.2E-03,+592.0E-03
-9.1800E+00,+798.3E-03,+728.2E-03,+593.0E-03
-9.1700E+00,+794.3E-03,+718.2E-03,+587.0E-03
-9.1600E+00,+802.4E-03,+724.2E-03,+591.0E-03
-9.1500E+00,+802.4E-03,+724.2E-03,+587.0E-03
-9.1400E+00,+798.3E-03,+720.2E-03,+591.0E-03
-9.1300E+00,+790.3E-03,+724.2E-03,+590.0E-03
-9.1200E+00,+794.3E-03,+716.2E-03,+591.0E-03
-9.1100E+00,+794.3E-03,+718.2E-03,+591.0E-03
-9.1000E+00,+794.3E-03,+712.1E-03,+589.0E-03
-9.0900E+00,+794.3E-03,+718.2E-03,+588.0E-03
-9.0800E+00,+786.3E-03,+716.2E-03,+591.0E-03
-9.0700E+00,+788.3E-03,+714.1E-03,+591.0E-03
-9.0600E+00,+786.3E-03,+712.1E-03,+587.0E-03
-9.0500E+00,+794.3E-03,+716.2E-03,+591.0E-03
-9.0400E+00,+786.3E-03,+716.2E-03,+587.0E-03
-9.0300E+00,+782.3E-03,+710.1E-03,+590.0E-03
-9.0200E+00,+794.3E-03,+712.1E-03,+587.0E-03
-9.0100E+00,+792.3E-03,+710.1E-03,+590.0E-03
-9.0000E+00,+794.3E-03,+716.2E-03,+583.0E-03
-8.9900E+00,+792.3E-03,+708.1E-03,+586.0E-03
-8.9800E+00,+782.3E-03,+704.1E-03,+587.0E-03
-8.9700E+00,+792.3E-03,+700.1E-03,+586.0E-03
-8.9600E+00,+778.2E-03,+700.1E-03,+583.0E-03
-8.9500E+00,+786.3E-03,+694.0E-03,+583.0E-03
-8.9400E+00,+794.3E-03,+704.1E-03,+583.0E-03
-8.9300E+00,+786.3E-03,+700.1E-03,+586.0E-03
-8.9200E+00,+778.2E-03,+692.0E-03,+587.0E-03
-8.9100E+00,+788.3E-03,+694.0E-03,+587.0E-03
-8.9000E+00,+778.2E-03,+696.1E-03,+583.0E-03
-8.8900E+00,+784.3E-03,+698.1E-03,+584.0E-03
-8.8800E+00,+778.2E-03,+700.1E-03,+583.0E-03
-8.8700E+00,+784.3E-03,+692.0E-03,+584.0E-03
-8.8600E+00,+782.3E-03,+692.0E-03,+585.0E-03
-8.8500E+00,+778.2E-03,+692.0E-03,+586.0E-03
-8.8400E+00,+786.3E-03,+692.0E-03,+583.0E-03
-8.8300E+00,+784.3E-03,+684.0E-03,+582.0E-03
-8.8200E+00,+778.2E-03,+684.0E-03,+583.0E-03
-8.8100E+00,+780.3E-03,+692.0E-03,+586.0E-03
-8.8000E+00,+778.2E-03,+684.0E-03,+583.0E-03
-8.7900E+00,+772.2E-03,+684.0E-03,+582.0E-03
-8.7800E+00,+774.2E-03,+676.0E-03,+581.0E-03
-8.7700E+00,+770.2E-03,+684.0E-03,+580.0E-03
-8.7600E+00,+778.2E-03,+684.0E-03,+583.0E-03
-8.7500E+00,+778.2E-03,+678.0E-03,+582.0E-03
-8.7400E+00,+778.2E-03,+680.0E-03,+581.0E-03
-8.7300E+00,+778.2E-03,+684.0E-03,+581.0E-03
-8.7200E+00,+778.2E-03,+684.0E-03,+579.0E-03
-8.7100E+00,+778.2E-03,+684.0E-03,+580.0E-03
-8.7000E+00,+774.2E-03,+684.0E-03,+583.0E-03
-8.6900E+00,+776.2E-03,+684.0E-03,+583.0E-03
-8.6800E+00,+786.3E-03,+676.0E-03,+583.0E-03
-8.6700E+00,+776.2E-03,+692.0E-03,+579.0E-03
-8.6600E+00,+774.2E-03,+688.0E-03,+579.0E-03
-8.6500E+00,+776.2E-03,+684.0E-03,+579.0E-03
-8.6400E+00,+778.2E-03,+692.0E-03,+583.0E-03
-8.6300E+00,+772.2E-03,+692.0E-03,+583.0E-03
-8.6200E+00,+770.2E-03,+688.0E-03,+583.0E-03
-8.6100E+00,+770.2E-03,+686.0E-03,+580.0E-03
-8.6000E+00,+770.2E-03,+692.0E-03,+583.0E-03
-8.5900E+00,+778.2E-03,+692.0E-03,+579.0E-03
-8.5800E+00,+774.2E-03,+692.0E-03,+579.0E-03
-8.5700E+00,+770.2E-03,+692.0E-03,+579.0E-03
-8.5600E+00,+770.2E-03,+692.0E-03,+579.0E-03
-8.5500E+00,+770.2E-03,+698.1E-03,+580.0E-03
-8.5400E+00,+770.2E-03,+684.0E-03,+579.0E-03
-8.5300E+00,+770.2E-03,+700.1E-03,+579.0E-03
-8.5200E+00,+778.2E-03,+700.1E-03,+579.0E-03
-8.5100E+00,+772.2E-03,+708.1E-03,+579.0E-03
-8.5000E+00,+778.2E-03,+708.1E-03,+579.0E-03
-8.4900E+00,+772.2E-03,+694.0E-03,+582.0E-03
-8.4800E+00,+770.2E-03,+692.0E-03,+579.0E-03
-8.4700E+00,+770.2E-03,+694.0E-03,+578.0E-03
-8.4600E+00,+774.2E-03,+700.1E-03,+581.0E-03
-8.4500E+00,+770.2E-03,+698.1E-03,+583.0E-03
-8.4400E+00,+778.2E-03,+692.0E-03,+579.0E-03
-8.4300E+00,+772.2E-03,+700.1E-03,+579.0E-03
-8.4200E+00,+766.2E-03,+700.1E-03,+581.0E-03
-8.4100E+00,+770.2E-03,+698.1E-03,+580.0E-03
-8.4000E+00,+770.2E-03,+692.0E-03,+574.9E-03
-8.3900E+00,+768.2E-03,+700.1E-03,+574.9E-03
-8.3800E+00,+766.2E-03,+704.1E-03,+577.0E-03
-8.3700E+00,+770.2E-03,+698.1E-03,+575.9E-03
-8.3600E+00,+770.2E-03,+700.1E-03,+574.9E-03
-8.3500E+00,+762.2E-03,+692.0E-03,+574.9E-03
-8.3400E+00,+762.2E-03,+696.1E-03,+574.9E-03
-8.3300E+00,+768.2E-03,+700.1E-03,+574.9E-03
-8.3200E+00,+770.2E-03,+700.1E-03,+574.9E-03
-8.3100E+00,+762.2E-03,+700.1E-03,+575.9E-03
-8.3000E+00,+758.1E-03,+696.1E-03,+572.9E-03
-8.2900E+00,+756.1E-03,+700.1E-03,+571.9E-03
-8.2800E+00,+754.1E-03,+692.0E-03,+574.9E-03
-8.2700E+00,+762.2E-03,+692.0E-03,+570.9E-03
-8.2600E+00,+762.2E-03,+696.1E-03,+574.9E-03
-8.2500E+00,+762.2E-03,+694.0E-03,+573.9E-03
-8.2400E+00,+754.1E-03,+700.1E-03,+574.9E-03
-8.2300E+00,+760.2E-03,+704.1E-03,+574.9E-03
-8.2200E+00,+762.2E-03,+696.1E-03,+572.9E-03
-8.2100E+00,+754.1E-03,+694.0E-03,+570.9E-03
-8.2000E+00,+754.1E-03,+700.1E-03,+570.9E-03
-8.1900E+00,+766.2E-03,+692.0E-03,+573.9E-03
-8.1800E+00,+754.1E-03,+700.1E-03,+572.9E-03
-8.1700E+00,+754.1E-03,+694.0E-03,+569.9E-03
-8.1600E+00,+754.1E-03,+700.1E-03,+566.9E-03
-8.1500E+00,+752.1E-03,+694.0E-03,+570.9E-03
-8.1400E+00,+754.1E-03,+692.0E-03,+566.9E-03
-8.1300E+00,+754.1E-03,+686.0E-03,+567.9E-03
-8.1200E+00,+754.1E-03,+692.0E-03,+566.9E-03
-8.1100E+00,+754.1E-03,+698.1E-03,+569.9E-03
-8.1000E+00,+750.1E-03,+688.0E-03,+570.9E-03
-8.0900E+00,+748.1E-03,+698.1E-03,+566.9E-03
-8.0800E+00,+746.1E-03,+692.0E-03,+570.9E-03
-8.0700E+00,+754.1E-03,+692.0E-03,+567.9E-03
-8.0600E+00,+754.1E-03,+692.0E-03,+566.9E-03
-8.0500E+00,+754.1E-03,+692.0E-03,+563.9E-03
-8.0400E+00,+746.1E-03,+692.0E-03,+566.9E-03
-8.0300E+00,+746.1E-03,+692.0E-03,+563.9E-03
-8.0200E+00,+754.1E-03,+692.0E-03,+566.9E-03
-8.0100E+00,+748.1E-03,+690.0E-03,+563.9E-03
-8.0000E+00,+746.1E-03,+692.0E-03,+562.9E-03
-7.9900E+00,+754.1E-03,+692.0E-03,+565.9E-03
-7.9800E+00,+750.1E-03,+692.0E-03,+566.9E-03
-7.9700E+00,+752.1E-03,+686.0E-03,+562.9E-03
-7.9600E+00,+746.1E-03,+684.0E-03,+562.9E-03
-7.9500E+00,+746.1E-03,+692.0E-03,+562.9E-03
-7.9400E+00,+750.1E-03,+688.0E-03,+562.9E-03
-7.9300E+00,+740.1E-03,+690.0E-03,+562.9E-03
-7.9200E+00,+754.1E-03,+692.0E-03,+562.9E-03
-7.9100E+00,+746.1E-03,+690.0E-03,+562.9E-03
-7.9000E+00,+742.1E-03,+692.0E-03,+562.9E-03
-7.8900E+00,+746.1E-03,+690.0E-03,+562.9E-03
-7.8800E+00,+738.0E-03,+692.0E-03,+558.9E-03
-7.8700E+00,+746.1E-03,+692.0E-03,+562.9E-03
-7.8600E+00,+750.1E-03,+688.0E-03,+560.9E-03
-7.8500E+00,+744.1E-03,+678.0E-03,+561.9E-03
-7.8400E+00,+738.0E-03,+692.0E-03,+562.9E-03
-7.8300E+00,+744.1E-03,+692.0E-03,+562.9E-03
-7.8200E+00,+746.1E-03,+684.0E-03,+558.9E-03
-7.8100E+00,+738.0E-03,+690.0E-03,+561.9E-03
-7.8000E+00,+738.0E-03,+684.0E-03,+562.9E-03
-7.7900E+00,+746.1E-03,+690.0E-03,+562.9E-03
-7.7800E+00,+750.1E-03,+684.0E-03,+560.9E-03
-7.7700E+00,+738.0E-03,+684.0E-03,+558.9E-03
-7.7600E+00,+738.0E-03,+684.0E-03,+558.9E-03
-7.7500E+00,+746.1E-03,+684.0E-03,+558.9E-03
-7.7400E+00,+742.1E-03,+692.0E-03,+560.9E-03
-7.7300E+00,+740.1E-03,+688.0E-03,+557.9E-03
-7.7200E+00,+738.0E-03,+692.0E-03,+558.9E-03
-7.7100E+00,+738.0E-03,+692.0E-03,+558.9E-03
-7.7000E+00,+738.0E-03,+684.0E-03,+556.9E-03
-7.6900E+00,+746.1E-03,+680.0E-03,+558.9E-03
-7.6800E+00,+738.0E-03,+692.0E-03,+554.8E-03
-7.6700E+00,+740.1E-03,+680.0E-03,+555.8E-03
-7.6600E+00,+742.1E-03,+692.0E-03,+558.9E-03
-7.6500E+00,+744.1E-03,+684.0E-03,+557.9E-03
-7.6400E+00,+746.1E-03,+692.0E-03,+558.9E-03
-7.6300E+00,+736.0E-03,+696.1E-03,+555.8E-03
-7.6200E+00,+750.1E-03,+692.0E-03,+558.9E-03
-7.6100E+00,+746.1E-03,+692.0E-03,+558.9E-03
-7.6000E+00,+746.1E-03,+692.0E-03,+558.9E-03
-7.5900E+00,+750.1E-03,+690.0E-03,+557.9E-03
-7.5800E+00,+746.1E-03,+684.0E-03,+558.9E-03
-7.5700E+00,+752.1E-03,+692.0E-03,+557.9E-03
-7.5600E+00,+746.1E-03,+692.0E-03,+558.9E-03
-7.5500E+00,+748.1E-03,+688.0E-03,+560.9E-03
-7.5400E+00,+746.1E-03,+692.0E-03,+560.9E-03
-7.5300E+00,+748.1E-03,+686.0E-03,+562.9E-03
-7.5200E+00,+754.1E-03,+692.0E-03,+562.9E-03
-7.5100E+00,+746.1E-03,+690.0E-03,+562.9E-03
-7.5000E+00,+750.1E-03,+696.1E-03,+562.9E-03
-7.4900E+00,+748.1E-03,+694.0E-03,+562.9E-03
-7.4800E+00,+746.1E-03,+700.1E-03,+562.9E-03
-7.4700E+00,+752.1E-03,+686.0E-03,+566.9E-03
-7.4600E+00,+754.1E-03,+692.0E-03,+566.9E-03
-7.4500E+00,+754.1E-03,+694.0E-03,+566.9E-03
-7.4400E+00,+754.1E-03,+700.1E-03,+570.9E-03
-7.4300E+00,+754.1E-03,+694.0E-03,+566.9E-03
-7.4200E+00,+750.1E-03,+704.1E-03,+570.9E-03
-7.4100E+00,+760.2E-03,+690.0E-03,+570.9E-03
-7.4000E+00,+754.1E-03,+700.1E-03,+566.9E-03
-7.3900E+00,+760.2E-03,+700.1E-03,+570.9E-03
-7.3800E+00,+754.1E-03,+704.1E-03,+568.9E-03
-7.3700E+00,+756.1E-03,+700.1E-03,+566.9E-03
-7.3600E+00,+754.1E-03,+700.1E-03,+570.9E-03
-7.3500E+00,+750.1E-03,+708.1E-03,+570.9E-03
-7.3400E+00,+758.1E-03,+700.1E-03,+572.9E-03
-7.3300E+00,+756.1E-03,+700.1E-03,+570.9E-03
-7.3200E+00,+762.2E-03,+700.1E-03,+570.9E-03
-7.3100E+00,+762.2E-03,+706.1E-03,+573.9E-03
-7.3000E+00,+762.2E-03,+708.1E-03,+572.9E-03
-7.2900E+00,+770.2E-03,+700.1E-03,+574.9E-03
-7.2800E+00,+770.2E-03,+700.1E-03,+574.9E-03
-7.2700E+00,+768.2E-03,+702.1E-03,+571.9E-03
-7.2600E+00,+770.2E-03,+708.1E-03,+574.9E-03
-7.2500E+00,+764.2E-03,+706.1E-03,+575.9E-03
-7.2400E+00,+770.2E-03,+716.2E-03,+574.9E-03
-7.2300E+00,+768.2E-03,+708.1E-03,+575.9E-03
-7.2200E+00,+774.2E-03,+708.1E-03,+574.9E-03
-7.2100E+00,+770.2E-03,+708.1E-03,+579.0E-03
-7.2000E+00,+770.2E-03,+708.1E-03,+579.0E-03
-7.1900E+00,+780.3E-03,+708.1E-03,+575.9E-03
-7.1800E+00,+774.2E-03,+716.2E-03,+579.0E-03
-7.1700E+00,+770.2E-03,+714.1E-03,+579.0E-03
-7.1600E+00,+778.2E-03,+716.2E-03,+583.0E-03
-7.1500E+00,+776.2E-03,+714.1E-03,+582.0E-03
-7.1400E+00,+774.2E-03,+716.2E-03,+581.0E-03
-7.1300E+00,+784.3E-03,+716.2E-03,+586.0E-03
-7.1200E+00,+778.2E-03,+716.2E-03,+583.0E-03
-7.1100E+00,+778.2E-03,+724.2E-03,+583.0E-03
-7.1000E+00,+782.3E-03,+720.2E-03,+585.0E-03
-7.0900E+00,+778.2E-03,+718.2E-03,+586.0E-03
-7.0800E+00,+778.2E-03,+716.2E-03,+587.0E-03
-7.0700E+00,+786.3E-03,+722.2E-03,+588.0E-03
-7.0600E+00,+782.3E-03,+720.2E-03,+585.0E-03
-7.0500E+00,+786.3E-03,+716.2E-03,+587.0E-03
-7.0400E+00,+786.3E-03,+724.2E-03,+591.0E-03
-7.0300E+00,+788.3E-03,+718.2E-03,+588.0E-03
-7.0200E+00,+790.3E-03,+716.2E-03,+589.0E-03
-7.0100E+00,+794.3E-03,+722.2E-03,+587.0E-03
-7.0000E+00,+794.3E-03,+716.2E-03,+587.0E-03
-6.9900E+00,+788.3E-03,+720.2E-03,+590.0E-03
-6.9800E+00,+794.3E-03,+720.2E-03,+591.0E-03
-6.9700E+00,+792.3E-03,+724.2E-03,+587.0E-03
-6.9600E+00,+794.3E-03,+724.2E-03,+591.0E-03
-6.9500E+00,+786.3E-03,+724.2E-03,+591.0E-03
-6.9400E+00,+790.3E-03,+724.2E-03,+593.0E-03
-6.9300E+00,+794.3E-03,+726.2E-03,+591.0E-03
-6.9200E+00,+802.4E-03,+716.2E-03,+591.0E-03
-6.9100E+00,+786.3E-03,+718.2E-03,+597.1E-03
-6.9000E+00,+790.3E-03,+724.2E-03,+593.0E-03
-6.8900E+00,+794.3E-03,+716.2E-03,+595.0E-03
-6.8800E+00,+794.3E-03,+732.2E-03,+595.0E-03
-6.8700E+00,+794.3E-03,+722.2E-03,+595.0E-03
-6.8600E+00,+794.3E-03,+724.2E-03,+597.1E-03
-6.8500E+00,+808.4E-03,+726.2E-03,+599.1E-03
-6.8400E+00,+802.4E-03,+732.2E-03,+595.0E-03
-6.8300E+00,+800.4E-03,+722.2E-03,+602.1E-03
-6.8200E+00,+794.3E-03,+724.2E-03,+597.1E-03
-6.8100E+00,+796.3E-03,+724.2E-03,+599.1E-03
-6.8000E+00,+802.4E-03,+724.2E-03,+603.1E-03
-6.7900E+00,+798.3E-03,+724.2E-03,+599.1E-03
-6.7800E+00,+802.4E-03,+720.2E-03,+599.1E-03
-6.7700E+00,+808.4E-03,+722.2E-03,+599.1E-03
-6.7600E+00,+802.4E-03,+724.2E-03,+599.1E-03
-6.7500E+00,+804.4E-03,+722.2E-03,+600.1E-03
-6.7400E+00,+802.4E-03,+720.2E-03,+601.1E-03
-6.7300E+00,+804.4E-03,+728.2E-03,+603.1E-03
-6.7200E+00,+818.4E-03,+716.2E-03,+603.1E-03
-6.7100E+00,+810.4E-03,+716.2E-03,+603.1E-03
-6.7000E+00,+810.4E-03,+724.2E-03,+603.1E-03
-6.6900E+00,+808.4E-03,+724.2E-03,+604.1E-03
-6.6800E+00,+810.4E-03,+708.1E-03,+603.1E-03
-6.6700E+00,+812.4E-03,+724.2E-03,+603.1E-03
-6.6600E+00,+814.4E-03,+716.2E-03,+605.1E-03
-6.6500E+00,+810.4E-03,+718.2E-03,+606.1E-03
-6.6400E+00,+818.4E-03,+724.2E-03,+603.1E-03
-6.6300E+00,+810.4E-03,+724.2E-03,+607.1E-03
-6.6200E+00,+822.5E-03,+720.2E-03,+609.1E-03
-6.6100E+00,+812.4E-03,+716.2E-03,+610.1E-03
-6.6000E+00,+818.4E-03,+724.2E-03,+607.1E-03
-6.5900E+00,+818.4E-03,+718.2E-03,+612.1E-03
-6.5800E+00,+822.5E-03,+728.2E-03,+609.1E-03
-6.5700E+00,+818.4E-03,+724.2E-03,+608.1E-03
-6.5600E+00,+818.4E-03,+724.2E-03,+611.1E-03
-6.5500E+00,+818.4E-03,+732.2E-03,+611.1E-03
-6.5400E+00,+818.4E-03,+720.2E-03,+609.1E-03
-6.5300E+00,+818.4E-03,+738.3E-03,+610.1E-03
-6.5200E+00,+826.5E-03,+724.2E-03,+611.1E-03
-6.5100E+00,+826.5E-03,+740.3E-03,+611.1E-03
-6.5000E+00,+830.5E-03,+732.2E-03,+613.1E-03
-6.4900E+00,+818.4E-03,+738.3E-03,+611.1E-03
-6.4800E+00,+826.5E-03,+732.2E-03,+611.1E-03
-6.4700E+00,+828.5E-03,+740.3E-03,+614.1E-03
-6.4600E+00,+830.5E-03,+744.3E-03,+611.1E-03
-6.4500E+00,+828.5E-03,+746.3E-03,+611.1E-03
-6.4400E+00,+826.5E-03,+740.3E-03,+611.1E-03
-6.4300E+00,+834.5E-03,+740.3E-03,+615.1E-03
-6.4200E+00,+830.5E-03,+744.3E-03,+613.1E-03
-6.4100E+00,+832.5E-03,+748.3E-03,+615.1E-03
-6.4000E+00,+826.5E-03,+748.3E-03,+615.1E-03
-6.3900E+00,+832.5E-03,+750.3E-03,+615.1E-03
-6.3800E+00,+838.5E-03,+756.4E-03,+615.1E-03
-6.3700E+00,+834.5E-03,+756.4E-03,+615.1E-03
-6.3600E+00,+834.5E-03,+748.3E-03,+615.1E-03
-6.3500E+00,+832.5E-03,+750.3E-03,+618.2E-03
-6.3400E+00,+838.5E-03,+760.4E-03,+615.1E-03
-6.3300E+00,+842.6E-03,+756.4E-03,+615.1E-03
-6.3200E+00,+842.6E-03,+756.4E-03,+615.1E-03
-6.3100E+00,+836.5E-03,+756.4E-03,+618.2E-03
-6.3000E+00,+834.5E-03,+756.4E-03,+615.1E-03
-6.2900E+00,+840.6E-03,+756.4E-03,+618.2E-03
-6.2800E+00,+834.5E-03,+756.4E-03,+619.2E-03
-6.2700E+00,+842.6E-03,+770.4E-03,+619.2E-03
-6.2600E+00,+834.5E-03,+764.4E-03,+621.2E-03
-6.2500E+00,+840.6E-03,+766.4E-03,+616.1E-03
-6.2400E+00,+850.6E-03,+772.4E-03,+619.2E-03
-6.2300E+00,+840.6E-03,+772.4E-03,+618.2E-03
-6.2200E+00,+842.6E-03,+768.4E-03,+619.2E-03
-6.2100E+00,+840.6E-03,+768.4E-03,+621.2E-03
-6.2000E+00,+842.6E-03,+772.4E-03,+619.2E-03
-6.1900E+00,+842.6E-03,+774.4E-03,+619.2E-03
-6.1800E+00,+846.6E-03,+768.4E-03,+621.2E-03
-6.1700E+00,+850.6E-03,+772.4E-03,+619.2E-03
-6.1600E+00,+834.5E-03,+780.5E-03,+619.2E-03
-6.1500E+00,+850.6E-03,+776.5E-03,+619.2E-03
-6.1400E+00,+842.6E-03,+780.5E-03,+617.2E-03
-6.1300E+00,+844.6E-03,+772.4E-03,+619.2E-03
-6.1200E+00,+850.6E-03,+780.5E-03,+619.2E-03
-6.1100E+00,+844.6E-03,+778.5E-03,+621.2E-03
-6.1000E+00,+850.6E-03,+780.5E-03,+619.2E-03
-6.0900E+00,+848.6E-03,+778.5E-03,+619.2E-03
-6.0800E+00,+842.6E-03,+788.5E-03,+619.2E-03
-6.0700E+00,+856.6E-03,+788.5E-03,+620.2E-03
-6.0600E+00,+850.6E-03,+780.5E-03,+621.2E-03
-6.0500E+00,+854.6E-03,+786.5E-03,+619.2E-03
-6.0400E+00,+858.6E-03,+780.5E-03,+623.2E-03
-6.0300E+00,+856.6E-03,+788.5E-03,+619.2E-03
-6.0200E+00,+850.6E-03,+784.5E-03,+625.2E-03
-6.0100E+00,+856.6E-03,+786.5E-03,+619.2E-03
-6.0000E+00,+850.6E-03,+788.5E-03,+623.2E-03
-5.9900E+00,+858.6E-03,+798.6E-03,+623.2E-03
-5.9800E+00,+854.6E-03,+792.5E-03,+623.2E-03
-5.9700E+00,+856.6E-03,+794.5E-03,+623.2E-03
-5.9600E+00,+858.6E-03,+788.5E-03,+623.2E-03
-5.9500E+00,+858.6E-03,+800.6E-03,+623.2E-03
-5.9400E+00,+866.7E-03,+792.5E-03,+623.2E-03
-5.9300E+00,+864.7E-03,+796.6E-03,+627.2E-03
-5.9200E+00,+858.6E-03,+796.6E-03,+627.2E-03
-5.9100E+00,+868.7E-03,+796.6E-03,+623.2E-03
-5.9000E+00,+862.7E-03,+804.6E-03,+625.2E-03
-5.8900E+00,+860.7E-03,+804.6E-03,+625.2E-03
-5.8800E+00,+874.7E-03,+804.6E-03,+627.2E-03
-5.8700E+00,+868.7E-03,+804.6E-03,+627.2E-03
-5.8600E+00,+870.7E-03,+804.6E-03,+629.2E-03
-5.8500E+00,+876.7E-03,+806.6E-03,+627.2E-03
-5.8400E+00,+874.7E-03,+804.6E-03,+627.2E-03
-5.8300E+00,+868.7E-03,+798.6E-03,+627.2E-03
-5.8200E+00,+874.7E-03,+812.6E-03,+629.2E-03
-5.8100E+00,+874.7E-03,+810.6E-03,+631.2E-03
-5.8000E+00,+874.7E-03,+804.6E-03,+631.2E-03
-5.7900E+00,+874.7E-03,+812.6E-03,+631.2E-03
-5.7800E+00,+878.7E-03,+816.7E-03,+631.2E-03
-5.7700E+00,+880.8E-03,+812.6E-03,+635.2E-03
-5.7600E+00,+882.8E-03,+812.6E-03,+631.2E-03
-5.7500E+00,+870.7E-03,+818.7E-03,+635.2E-03
-5.7400E+00,+878.7E-03,+816.7E-03,+639.3E-03
-5.7300E+00,+876.7E-03,+806.6E-03,+632.2E-03
-5.7200E+00,+874.7E-03,+820.7E-03,+635.2E-03
-5.7100E+00,+882.8E-03,+814.6E-03,+635.2E-03
-5.7000E+00,+878.7E-03,+816.7E-03,+635.2E-03
-5.6900E+00,+884.8E-03,+822.7E-03,+634.2E-03
-5.6800E+00,+882.8E-03,+820.7E-03,+635.2E-03
-5.6700E+00,+886.8E-03,+820.7E-03,+636.3E-03
-5.6600E+00,+886.8E-03,+820.7E-03,+637.3E-03
-5.6500E+00,+884.8E-03,+822.7E-03,+635.2E-03
-5.6400E+00,+890.8E-03,+820.7E-03,+635.2E-03
-5.6300E+00,+882.8E-03,+824.7E-03,+639.3E-03
-5.6200E+00,+886.8E-03,+824.7E-03,+639.3E-03
-5.6100E+00,+888.8E-03,+822.7E-03,+640.3E-03
-5.6000E+00,+890.8E-03,+820.7E-03,+639.3E-03
-5.5900E+00,+888.8E-03,+820.7E-03,+639.3E-03
-5.5800E+00,+886.8E-03,+828.7E-03,+639.3E-03
-5.5700E+00,+896.8E-03,+822.7E-03,+640.3E-03
-5.5600E+00,+890.8E-03,+836.8E-03,+643.3E-03
-5.5500E+00,+884.8E-03,+828.7E-03,+643.3E-03
-5.5400E+00,+890.8E-03,+828.7E-03,+643.3E-03
-5.5300E+00,+892.8E-03,+830.7E-03,+645.3E-03
-5.5200E+00,+890.8E-03,+828.7E-03,+643.3E-03
-5.5100E+00,+892.8E-03,+836.8E-03,+643.3E-03
-5.5000E+00,+898.8E-03,+832.7E-03,+643.3E-03
-5.4900E+00,+892.8E-03,+836.8E-03,+643.3E-03
-5.4800E+00,+898.8E-03,+836.8E-03,+643.3E-03
-5.4700E+00,+894.8E-03,+836.8E-03,+644.3E-03
-5.4600E+00,+898.8E-03,+832.7E-03,+643.3E-03
-5.4500E+00,+898.8E-03,+830.7E-03,+646.3E-03
-5.4400E+00,+898.8E-03,+836.8E-03,+647.3E-03
-5.4300E+00,+898.8E-03,+830.7E-03,+647.3E-03
-5.4200E+00,+898.8E-03,+840.8E-03,+647.3E-03
-5.4100E+00,+904.9E-03,+830.7E-03,+647.3E-03
-5.4000E+00,+898.8E-03,+836.8E-03,+651.3E-03
-5.3900E+00,+904.9E-03,+836.8E-03,+651.3E-03
-5.3800E+00,+902.9E-03,+836.8E-03,+653.3E-03
-5.3700E+00,+900.9E-03,+836.8E-03,+651.3E-03
-5.3600E+00,+898.8E-03,+836.8E-03,+651.3E-03
-5.3500E+00,+896.8E-03,+842.8E-03,+651.3E-03
-5.3400E+00,+910.9E-03,+840.8E-03,+651.3E-03
-5.3300E+00,+906.9E-03,+838.8E-03,+651.3E-03
-5.3200E+00,+898.8E-03,+852.8E-03,+651.3E-03
-5.3100E+00,+902.9E-03,+844.8E-03,+651.3E-03
-5.3000E+00,+906.9E-03,+848.8E-03,+653.3E-03
-5.2900E+00,+906.9E-03,+844.8E-03,+654.3E-03
-5.2800E+00,+906.9E-03,+852.8E-03,+655.3E-03
-5.2700E+00,+902.9E-03,+844.8E-03,+652.3E-03
-5.2600E+00,+902.9E-03,+848.8E-03,+657.4E-03
-5.2500E+00,+906.9E-03,+852.8E-03,+656.4E-03
-5.2400E+00,+906.9E-03,+844.8E-03,+655.3E-03
-5.2300E+00,+908.9E-03,+838.8E-03,+658.4E-03
-5.2200E+00,+910.9E-03,+848.8E-03,+655.3E-03
-5.2100E+00,+908.9E-03,+844.8E-03,+657.4E-03
-5.2000E+00,+914.9E-03,+852.8E-03,+659.4E-03
-5.1900E+00,+908.9E-03,+846.8E-03,+656.4E-03
-5.1800E+00,+906.9E-03,+844.8E-03,+657.4E-03
-5.1700E+00,+908.9E-03,+852.8E-03,+656.4E-03
-5.1600E+00,+906.9E-03,+852.8E-03,+659.4E-03
-5.1500E+00,+910.9E-03,+850.8E-03,+659.4E-03
-5.1400E+00,+914.9E-03,+852.8E-03,+659.4E-03
-5.1300E+00,+908.9E-03,+846.8E-03,+659.4E-03
-5.1200E+00,+914.9E-03,+844.8E-03,+663.4E-03
-5.1100E+00,+912.9E-03,+850.8E-03,+663.4E-03
-5.1000E+00,+910.9E-03,+844.8E-03,+661.4E-03
-5.0900E+00,+906.9E-03,+846.8E-03,+662.4E-03
-5.0800E+00,+906.9E-03,+844.8E-03,+663.4E-03
-5.0700E+00,+910.9E-03,+852.8E-03,+663.4E-03
-5.0600E+00,+906.9E-03,+852.8E-03,+663.4E-03
-5.0500E+00,+906.9E-03,+852.8E-03,+663.4E-03
-5.0400E+00,+914.9E-03,+844.8E-03,+667.4E-03
-5.0300E+00,+904.9E-03,+846.8E-03,+666.4E-03
-5.0200E+00,+906.9E-03,+852.8E-03,+665.4E-03
-5.0100E+00,+918.9E-03,+856.9E-03,+664.4E-03
-5.0000E+00,+906.9E-03,+844.8E-03,+667.4E-03
-4.9900E+00,+914.9E-03,+844.8E-03,+663.4E-03
-4.9800E+00,+906.9E-03,+848.8E-03,+667.4E-03
-4.9700E+00,+906.9E-03,+852.8E-03,+668.4E-03
-4.9600E+00,+906.9E-03,+844.8E-03,+667.4E-03
-4.9500E+00,+906.9E-03,+850.8E-03,+667.4E-03
-4.9400E+00,+906.9E-03,+852.8E-03,+667.4E-03
-4.9300E+00,+906.9E-03,+856.9E-03,+667.4E-03
-4.9200E+00,+914.9E-03,+844.8E-03,+667.4E-03
-4.9100E+00,+912.9E-03,+844.8E-03,+671.4E-03
-4.9000E+00,+914.9E-03,+848.8E-03,+669.4E-03
-4.8900E+00,+912.9E-03,+844.8E-03,+668.4E-03
-4.8800E+00,+906.9E-03,+844.8E-03,+667.4E-03
-4.8700E+00,+908.9E-03,+848.8E-03,+671.4E-03
-4.8600E+00,+910.9E-03,+844.8E-03,+669.4E-03
-4.8500E+00,+914.9E-03,+852.8E-03,+674.4E-03
-4.8400E+00,+914.9E-03,+844.8E-03,+671.4E-03
-4.8300E+00,+906.9E-03,+844.8E-03,+671.4E-03
-4.8200E+00,+918.9E-03,+852.8E-03,+671.4E-03
-4.8100E+00,+910.9E-03,+850.8E-03,+672.4E-03
-4.8000E+00,+914.9E-03,+852.8E-03,+671.4E-03
-4.7900E+00,+916.9E-03,+858.9E-03,+668.4E-03
-4.7800E+00,+910.9E-03,+852.8E-03,+671.4E-03
-4.7700E+00,+914.9E-03,+852.8E-03,+671.4E-03
-4.7600E+00,+914.9E-03,+860.9E-03,+671.4E-03
-4.7500E+00,+914.9E-03,+852.8E-03,+672.4E-03
-4.7400E+00,+910.9E-03,+856.9E-03,+671.4E-03
-4.7300E+00,+923.0E-03,+860.9E-03,+674.4E-03
-4.7200E+00,+906.9E-03,+852.8E-03,+671.4E-03
-4.7100E+00,+921.0E-03,+854.8E-03,+674.4E-03
-4.7000E+00,+918.9E-03,+860.9E-03,+675.4E-03
-4.6900E+00,+921.0E-03,+860.9E-03,+671.4E-03
-4.6800E+00,+906.9E-03,+860.9E-03,+675.4E-03
-4.6700E+00,+927.0E-03,+852.8E-03,+672.4E-03
-4.6600E+00,+923.0E-03,+864.9E-03,+673.4E-03
-4.6500E+00,+916.9E-03,+866.9E-03,+675.4E-03
-4.6400E+00,+914.9E-03,+852.8E-03,+671.4E-03
-4.6300E+00,+923.0E-03,+860.9E-03,+672.4E-03
-4.6200E+00,+923.0E-03,+864.9E-03,+675.4E-03
-4.6100E+00,+923.0E-03,+862.9E-03,+674.4E-03
-4.6000E+00,+914.9E-03,+860.9E-03,+675.4E-03
-4.5900E+00,+923.0E-03,+862.9E-03,+675.4E-03
-4.5800E+00,+927.0E-03,+864.9E-03,+675.4E-03
-4.5700E+00,+925.0E-03,+862.9E-03,+675.4E-03
-4.5600E+00,+914.9E-03,+860.9E-03,+679.5E-03
-4.5500E+00,+931.0E-03,+868.9E-03,+678.5E-03
-4.5400E+00,+923.0E-03,+868.9E-03,+679.5E-03
-4.5300E+00,+931.0E-03,+868.9E-03,+679.5E-03
-4.5200E+00,+923.0E-03,+860.9E-03,+675.4E-03
-4.5100E+00,+925.0E-03,+870.9E-03,+682.5E-03
-4.5000E+00,+927.0E-03,+868.9E-03,+681.5E-03
-4.4900E+00,+929.0E-03,+874.9E-03,+679.5E-03
-4.4800E+00,+931.0E-03,+877.0E-03,+683.5E-03
-4.4700E+00,+937.0E-03,+874.9E-03,+679.5E-03
-4.4600E+00,+931.0E-03,+872.9E-03,+679.5E-03
-4.4500E+00,+929.0E-03,+874.9E-03,+682.5E-03
-4.4400E+00,+939.0E-03,+877.0E-03,+683.5E-03
-4.4300E+00,+933.0E-03,+870.9E-03,+683.5E-03
-4.4200E+00,+935.0E-03,+877.0E-03,+685.5E-03
-4.4100E+00,+931.0E-03,+877.0E-03,+684.5E-03
-4.4000E+00,+939.0E-03,+868.9E-03,+687.5E-03
-4.3900E+00,+939.0E-03,+877.0E-03,+684.5E-03
-4.3800E+00,+939.0E-03,+881.0E-03,+685.5E-03
-4.3700E+00,+939.0E-03,+877.0E-03,+688.5E-03
-4.3600E+00,+931.0E-03,+885.0E-03,+683.5E-03
-4.3500E+00,+939.0E-03,+879.0E-03,+686.5E-03
-4.3400E+00,+939.0E-03,+885.0E-03,+687.5E-03
-4.3300E+00,+939.0E-03,+885.0E-03,+687.5E-03
-4.3200E+00,+939.0E-03,+885.0E-03,+687.5E-03
-4.3100E+00,+939.0E-03,+881.0E-03,+691.5E-03
-4.3000E+00,+939.0E-03,+885.0E-03,+689.5E-03
-4.2900E+00,+947.1E-03,+885.0E-03,+691.5E-03
-4.2800E+00,+947.1E-03,+877.0E-03,+695.5E-03
-4.2700E+00,+947.1E-03,+885.0E-03,+691.5E-03
-4.2600E+00,+947.1E-03,+893.0E-03,+691.5E-03
-4.2500E+00,+949.1E-03,+893.0E-03,+692.5E-03
-4.2400E+00,+947.1E-03,+885.0E-03,+691.5E-03
-4.2300E+00,+947.1E-03,+893.0E-03,+695.5E-03
-4.2200E+00,+951.1E-03,+893.0E-03,+693.5E-03
-4.2100E+00,+949.1E-03,+887.0E-03,+695.5E-03
-4.2000E+00,+947.1E-03,+901.1E-03,+695.5E-03
-4.1900E+00,+943.1E-03,+887.0E-03,+695.5E-03
-4.1800E+00,+955.1E-03,+893.0E-03,+695.5E-03
-4.1700E+00,+947.1E-03,+899.1E-03,+699.6E-03
-4.1600E+00,+947.1E-03,+885.0E-03,+699.6E-03
-4.1500E+00,+955.1E-03,+887.0E-03,+695.5E-03
-4.1400E+00,+947.1E-03,+893.0E-03,+695.5E-03
-4.1300E+00,+947.1E-03,+901.1E-03,+698.6E-03
-4.1200E+00,+955.1E-03,+893.0E-03,+699.6E-03
-4.1100E+00,+949.1E-03,+895.1E-03,+696.6E-03
-4.1000E+00,+951.1E-03,+889.0E-03,+697.6E-03
-4.0900E+00,+949.1E-03,+901.1E-03,+698.6E-03
-4.0800E+00,+955.1E-03,+901.1E-03,+699.6E-03
-4.0700E+00,+953.1E-03,+899.1E-03,+695.5E-03
-4.0600E+00,+959.1E-03,+901.1E-03,+697.6E-03
-4.0500E+00,+955.1E-03,+887.0E-03,+699.6E-03
-4.0400E+00,+955.1E-03,+901.1E-03,+699.6E-03
-4.0300E+00,+963.2E-03,+903.1E-03,+703.6E-03
-4.0200E+00,+963.2E-03,+905.1E-03,+699.6E-03
-4.0100E+00,+961.2E-03,+901.1E-03,+700.6E-03
-4.0000E+00,+955.1E-03,+901.1E-03,+703.6E-03
-3.9900E+00,+963.2E-03,+899.1E-03,+700.6E-03
-3.9800E+00,+967.2E-03,+905.1E-03,+701.6E-03
-3.9700E+00,+959.1E-03,+903.1E-03,+705.6E-03
-3.9600E+00,+971.2E-03,+917.2E-03,+703.6E-03
-3.9500E+00,+963.2E-03,+903.1E-03,+706.6E-03
-3.9400E+00,+963.2E-03,+909.1E-03,+703.6E-03
-3.9300E+00,+971.2E-03,+901.1E-03,+704.6E-03
-3.9200E+00,+963.2E-03,+901.1E-03,+707.6E-03
-3.9100E+00,+963.2E-03,+909.1E-03,+707.6E-03
-3.9000E+00,+967.2E-03,+909.1E-03,+703.6E-03
-3.8900E+00,+969.2E-03,+909.1E-03,+707.6E-03
-3.8800E+00,+963.2E-03,+901.1E-03,+707.6E-03
-3.8700E+00,+969.2E-03,+911.1E-03,+707.6E-03
-3.8600E+00,+967.2E-03,+909.1E-03,+707.6E-03
-3.8500E+00,+969.2E-03,+911.1E-03,+707.6E-03
-3.8400E+00,+971.2E-03,+917.2E-03,+711.6E-03
-3.8300E+00,+965.2E-03,+917.2E-03,+707.6E-03
-3.8200E+00,+967.2E-03,+913.1E-03,+707.6E-03
-3.8100E+00,+973.2E-03,+917.2E-03,+707.6E-03
-3.8000E+00,+979.2E-03,+917.2E-03,+707.6E-03
-3.7900E+00,+971.2E-03,+903.1E-03,+708.6E-03
-3.7800E+00,+971.2E-03,+917.2E-03,+711.6E-03
-3.7700E+00,+971.2E-03,+925.2E-03,+711.6E-03
-3.7600E+00,+979.2E-03,+917.2E-03,+711.6E-03
-3.7500E+00,+971.2E-03,+919.2E-03,+709.6E-03
-3.7400E+00,+975.2E-03,+917.2E-03,+711.6E-03
-3.7300E+00,+977.2E-03,+917.2E-03,+711.6E-03
-3.7200E+00,+987.3E-03,+917.2E-03,+715.6E-03
-3.7100E+00,+977.2E-03,+905.1E-03,+714.6E-03
-3.7000E+00,+979.2E-03,+921.2E-03,+715.6E-03
-3.6900E+00,+987.3E-03,+923.2E-03,+714.6E-03
-3.6800E+00,+979.2E-03,+925.2E-03,+715.6E-03
-3.6700E+00,+973.2E-03,+927.2E-03,+714.6E-03
-3.6600E+00,+971.2E-03,+917.2E-03,+713.6E-03
-3.6500E+00,+971.2E-03,+925.2E-03,+714.6E-03
-3.6400E+00,+987.3E-03,+925.2E-03,+715.6E-03
-3.6300E+00,+979.2E-03,+931.2E-03,+716.7E-03
-3.6200E+00,+979.2E-03,+929.2E-03,+717.7E-03
-3.6100E+00,+985.3E-03,+927.2E-03,+719.7E-03
-3.6000E+00,+979.2E-03,+917.2E-03,+719.7E-03
-3.5900E+00,+979.2E-03,+933.2E-03,+718.7E-03
-3.5800E+00,+983.3E-03,+929.2E-03,+719.7E-03
-3.5700E+00,+981.3E-03,+931.2E-03,+719.7E-03
-3.5600E+00,+987.3E-03,+917.2E-03,+719.7E-03
-3.5500E+00,+981.3E-03,+919.2E-03,+719.7E-03
-3.5400E+00,+983.3E-03,+929.2E-03,+717.7E-03
-3.5300E+00,+987.3E-03,+931.2E-03,+719.7E-03
-3.5200E+00,+979.2E-03,+925.2E-03,+719.7E-03
-3.5100E+00,+981.3E-03,+925.2E-03,+719.7E-03
-3.5000E+00,+983.3E-03,+933.2E-03,+719.7E-03
-3.4900E+00,+987.3E-03,+931.2E-03,+716.7E-03
-3.4800E+00,+979.2E-03,+917.2E-03,+723.7E-03
-3.4700E+00,+981.3E-03,+925.2E-03,+719.7E-03
-3.4600E+00,+983.3E-03,+933.2E-03,+719.7E-03
-3.4500E+00,+981.3E-03,+927.2E-03,+722.7E-03
-3.4400E+00,+987.3E-03,+933.2E-03,+719.7E-03
-3.4300E+00,+979.2E-03,+923.2E-03,+719.7E-03
-3.4200E+00,+983.3E-03,+925.2E-03,+719.7E-03
-3.4100E+00,+979.2E-03,+931.2E-03,+723.7E-03
-3.4000E+00,+979.2E-03,+925.2E-03,+723.7E-03
-3.3900E+00,+985.3E-03,+927.2E-03,+722.7E-03
-3.3800E+00,+987.3E-03,+929.2E-03,+723.7E-03
-3.3700E+00,+987.3E-03,+927.2E-03,+722.7E-03
-3.3600E+00,+987.3E-03,+925.2E-03,+719.7E-03
-3.3500E+00,+981.3E-03,+933.2E-03,+719.7E-03
-3.3400E+00,+975.2E-03,+929.2E-03,+719.7E-03
-3.3300E+00,+987.3E-03,+939.3E-03,+723.7E-03
-3.3200E+00,+987.3E-03,+925.2E-03,+727.7E-03
-3.3100E+00,+987.3E-03,+931.2E-03,+722.7E-03
-3.3000E+00,+983.3E-03,+933.2E-03,+723.7E-03
-3.2900E+00,+987.3E-03,+933.2E-03,+723.7E-03
-3.2800E+00,+987.3E-03,+941.3E-03,+723.7E-03
-3.2700E+00,+989.3E-03,+935.3E-03,+723.7E-03
-3.2600E+00,+987.3E-03,+937.3E-03,+723.7E-03
-3.2500E+00,+987.3E-03,+933.2E-03,+723.7E-03
-3.2400E+00,+987.3E-03,+933.2E-03,+723.7E-03
-3.2300E+00,+993.3E-03,+939.3E-03,+722.7E-03
-3.2200E+00,+995.3E-03,+941.3E-03,+723.7E-03
-3.2100E+00,+993.3E-03,+935.3E-03,+723.7E-03
-3.2000E+00,+995.3E-03,+941.3E-03,+723.7E-03
-3.1900E+00,+989.3E-03,+935.3E-03,+723.7E-03
-3.1800E+00,+999.3E-03,+945.3E-03,+723.7E-03
-3.1700E+00,+995.3E-03,+933.2E-03,+726.7E-03
-3.1600E+00,+995.3E-03,+941.3E-03,+723.7E-03
-3.1500E+00,+995.3E-03,+939.3E-03,+723.7E-03
-3.1400E+00,+1.0034E+00,+941.3E-03,+725.7E-03
-3.1300E+00,+989.3E-03,+941.3E-03,+727.7E-03
-3.1200E+00,+995.3E-03,+941.3E-03,+727.7E-03
-3.1100E+00,+995.3E-03,+943.3E-03,+726.7E-03
-3.1000E+00,+995.3E-03,+949.3E-03,+727.7E-03
-3.0900E+00,+995.3E-03,+943.3E-03,+727.7E-03
-3.0800E+00,+995.3E-03,+941.3E-03,+723.7E-03
-3.0700E+00,+995.3E-03,+947.3E-03,+727.7E-03
-3.0600E+00,+999.3E-03,+941.3E-03,+727.7E-03
-3.0500E+00,+995.3E-03,+943.3E-03,+725.7E-03
-3.0400E+00,+1.0034E+00,+941.3E-03,+727.7E-03
-3.0300E+00,+999.3E-03,+941.3E-03,+728.7E-03
-3.0200E+00,+999.3E-03,+945.3E-03,+725.7E-03
-3.0100E+00,+995.3E-03,+943.3E-03,+726.7E-03
-3.0000E+00,+995.3E-03,+949.3E-03,+727.7E-03
-2.9900E+00,+999.3E-03,+943.3E-03,+727.7E-03
-2.9800E+00,+999.3E-03,+945.3E-03,+727.7E-03
-2.9700E+00,+997.3E-03,+943.3E-03,+730.7E-03
-2.9600E+00,+1.0034E+00,+957.4E-03,+731.7E-03
-2.9500E+00,+995.3E-03,+947.3E-03,+730.7E-03
-2.9400E+00,+999.3E-03,+949.3E-03,+727.7E-03
-2.9300E+00,+1.0034E+00,+943.3E-03,+731.7E-03
-2.9200E+00,+995.3E-03,+949.3E-03,+731.7E-03
-2.9100E+00,+997.3E-03,+949.3E-03,+734.7E-03
-2.9000E+00,+1.0034E+00,+957.4E-03,+733.7E-03
-2.8900E+00,+999.3E-03,+957.4E-03,+732.7E-03
-2.8800E+00,+1.0114E+00,+957.4E-03,+731.7E-03
-2.8700E+00,+1.0114E+00,+949.3E-03,+734.7E-03
-2.8600E+00,+1.0114E+00,+957.4E-03,+731.7E-03
-2.8500E+00,+1.0094E+00,+957.4E-03,+731.7E-03
-2.8400E+00,+1.0114E+00,+949.3E-03,+735.7E-03
-2.8300E+00,+1.0114E+00,+965.4E-03,+734.7E-03
-2.8200E+00,+1.0154E+00,+965.4E-03,+733.7E-03
-2.8100E+00,+1.0054E+00,+959.4E-03,+732.7E-03
-2.8000E+00,+1.0114E+00,+965.4E-03,+735.7E-03
-2.7900E+00,+1.0134E+00,+963.4E-03,+738.8E-03
-2.7800E+00,+1.0154E+00,+961.4E-03,+735.7E-03
-2.7700E+00,+1.0194E+00,+965.4E-03,+742.8E-03
-2.7600E+00,+1.0194E+00,+973.4E-03,+735.7E-03
-2.7500E+00,+1.0255E+00,+965.4E-03,+738.8E-03
-2.7400E+00,+1.0235E+00,+965.4E-03,+737.8E-03
-2.7300E+00,+1.0255E+00,+973.4E-03,+739.8E-03
-2.7200E+00,+1.0194E+00,+973.4E-03,+739.8E-03
-2.7100E+00,+1.0275E+00,+967.4E-03,+742.8E-03
-2.7000E+00,+1.0275E+00,+973.4E-03,+739.8E-03
-2.6900E+00,+1.0215E+00,+973.4E-03,+740.8E-03
-2.6800E+00,+1.0194E+00,+973.4E-03,+743.8E-03
-2.6700E+00,+1.0275E+00,+973.4E-03,+742.8E-03
-2.6600E+00,+1.0275E+00,+969.4E-03,+741.8E-03
-2.6500E+00,+1.0215E+00,+973.4E-03,+743.8E-03
-2.6400E+00,+1.0194E+00,+973.4E-03,+743.8E-03
-2.6300E+00,+1.0194E+00,+973.4E-03,+738.8E-03
-2.6200E+00,+1.0194E+00,+969.4E-03,+739.8E-03
-2.6100E+00,+1.0174E+00,+965.4E-03,+736.8E-03
-2.6000E+00,+1.0194E+00,+973.4E-03,+735.7E-03
-2.5900E+00,+1.0255E+00,+973.4E-03,+738.8E-03
-2.5800E+00,+1.0194E+00,+965.4E-03,+735.7E-03
-2.5700E+00,+1.0134E+00,+965.4E-03,+738.8E-03
-2.5600E+00,+1.0194E+00,+973.4E-03,+731.7E-03
-2.5500E+00,+1.0134E+00,+965.4E-03,+735.7E-03
-2.5400E+00,+1.0154E+00,+965.4E-03,+731.7E-03
-2.5300E+00,+1.0174E+00,+973.4E-03,+734.7E-03
-2.5200E+00,+1.0275E+00,+965.4E-03,+731.7E-03
-2.5100E+00,+1.0114E+00,+971.4E-03,+735.7E-03
-2.5000E+00,+1.0114E+00,+965.4E-03,+735.7E-03
-2.4900E+00,+1.0194E+00,+959.4E-03,+731.7E-03
-2.4800E+00,+1.0114E+00,+965.4E-03,+727.7E-03
-2.4700E+00,+1.0074E+00,+965.4E-03,+731.7E-03
-2.4600E+00,+1.0114E+00,+965.4E-03,+731.7E-03
-2.4500E+00,+1.0174E+00,+963.4E-03,+730.7E-03
-2.4400E+00,+1.0114E+00,+965.4E-03,+727.7E-03
-2.4300E+00,+999.3E-03,+963.4E-03,+731.7E-03
-2.4200E+00,+1.0114E+00,+961.4E-03,+729.7E-03
-2.4100E+00,+1.0054E+00,+963.4E-03,+731.7E-03
-2.4000E+00,+1.0114E+00,+965.4E-03,+727.7E-03
-2.3900E+00,+1.0034E+00,+965.4E-03,+727.7E-03
-2.3800E+00,+1.0034E+00,+961.4E-03,+725.7E-03
-2.3700E+00,+1.0114E+00,+963.4E-03,+724.7E-03
-2.3600E+00,+1.0114E+00,+957.4E-03,+727.7E-03
-2.3500E+00,+1.0114E+00,+957.4E-03,+727.7E-03
-2.3400E+00,+1.0034E+00,+961.4E-03,+727.7E-03
-2.3300E+00,+1.0094E+00,+959.4E-03,+726.7E-03
-2.3200E+00,+1.0114E+00,+957.4E-03,+723.7E-03
-2.3100E+00,+1.0074E+00,+957.4E-03,+723.7E-03
-2.3000E+00,+1.0034E+00,+965.4E-03,+723.7E-03
-2.2900E+00,+1.0094E+00,+963.4E-03,+723.7E-03
-2.2800E+00,+995.3E-03,+965.4E-03,+723.7E-03
-2.2700E+00,+1.0014E+00,+961.4E-03,+723.7E-03
-2.2600E+00,+995.3E-03,+953.3E-03,+719.7E-03
-2.2500E+00,+997.3E-03,+963.4E-03,+723.7E-03
-2.2400E+00,+995.3E-03,+957.4E-03,+719.7E-03
-2.2300E+00,+1.0014E+00,+959.4E-03,+722.7E-03
-2.2200E+00,+999.3E-03,+957.4E-03,+721.7E-03
-2.2100E+00,+1.0034E+00,+951.3E-03,+719.7E-03
-2.2000E+00,+995.3E-03,+957.4E-03,+719.7E-03
-2.1900E+00,+995.3E-03,+957.4E-03,+719.7E-03
-2.1800E+00,+1.0034E+00,+957.4E-03,+719.7E-03
-2.1700E+00,+997.3E-03,+957.4E-03,+719.7E-03
-2.1600E+00,+995.3E-03,+949.3E-03,+719.7E-03
-2.1500E+00,+993.3E-03,+949.3E-03,+716.7E-03
-2.1400E+00,+995.3E-03,+957.4E-03,+717.7E-03
-2.1300E+00,+995.3E-03,+955.4E-03,+716.7E-03
-2.1200E+00,+987.3E-03,+957.4E-03,+715.6E-03
-2.1100E+00,+993.3E-03,+949.3E-03,+715.6E-03
-2.1000E+00,+999.3E-03,+957.4E-03,+717.7E-03
-2.0900E+00,+989.3E-03,+949.3E-03,+715.6E-03
-2.0800E+00,+987.3E-03,+949.3E-03,+715.6E-03
-2.0700E+00,+989.3E-03,+955.4E-03,+712.6E-03
-2.0600E+00,+995.3E-03,+953.3E-03,+713.6E-03
-2.0500E+00,+995.3E-03,+949.3E-03,+711.6E-03
-2.0400E+00,+987.3E-03,+957.4E-03,+715.6E-03
-2.0300E+00,+993.3E-03,+949.3E-03,+715.6E-03
-2.0200E+00,+991.3E-03,+949.3E-03,+713.6E-03
-2.0100E+00,+983.3E-03,+949.3E-03,+711.6E-03
-2.0000E+00,+987.3E-03,+941.3E-03,+711.6E-03
-1.9900E+00,+987.3E-03,+943.3E-03,+714.6E-03
-1.9800E+00,+983.3E-03,+941.3E-03,+711.6E-03
-1.9700E+00,+985.3E-03,+949.3E-03,+711.6E-03
-1.9600E+00,+987.3E-03,+949.3E-03,+711.6E-03
-1.9500E+00,+987.3E-03,+943.3E-03,+711.6E-03
-1.9400E+00,+987.3E-03,+949.3E-03,+709.6E-03
-1.9300E+00,+987.3E-03,+941.3E-03,+710.6E-03
-1.9200E+00,+979.2E-03,+949.3E-03,+711.6E-03
-1.9100E+00,+979.2E-03,+949.3E-03,+708.6E-03
-1.9000E+00,+979.2E-03,+949.3E-03,+707.6E-03
-1.8900E+00,+981.3E-03,+941.3E-03,+707.6E-03
-1.8800E+00,+987.3E-03,+941.3E-03,+707.6E-03
-1.8700E+00,+985.3E-03,+945.3E-03,+707.6E-03
-1.8600E+00,+987.3E-03,+945.3E-03,+707.6E-03
-1.8500E+00,+977.2E-03,+943.3E-03,+706.6E-03
-1.8400E+00,+987.3E-03,+949.3E-03,+703.6E-03
-1.8300E+00,+979.2E-03,+943.3E-03,+704.6E-03
-1.8200E+00,+983.3E-03,+941.3E-03,+705.6E-03
-1.8100E+00,+981.3E-03,+949.3E-03,+706.6E-03
-1.8000E+00,+979.2E-03,+941.3E-03,+699.6E-03
-1.7900E+00,+979.2E-03,+941.3E-03,+706.6E-03
-1.7800E+00,+979.2E-03,+937.3E-03,+703.6E-03
-1.7700E+00,+977.2E-03,+941.3E-03,+703.6E-03
-1.7600E+00,+971.2E-03,+941.3E-03,+707.6E-03
-1.7500E+00,+977.2E-03,+941.3E-03,+703.6E-03
-1.7400E+00,+975.2E-03,+937.3E-03,+701.6E-03
-1.7300E+00,+979.2E-03,+941.3E-03,+700.6E-03
-1.7200E+00,+979.2E-03,+941.3E-03,+703.6E-03
-1.7100E+00,+971.2E-03,+935.3E-03,+700.6E-03
-1.7000E+00,+971.2E-03,+937.3E-03,+699.6E-03
-1.6900E+00,+973.2E-03,+939.3E-03,+699.6E-03
-1.6800E+00,+971.2E-03,+925.2E-03,+703.6E-03
-1.6700E+00,+973.2E-03,+933.2E-03,+699.6E-03
-1.6600E+00,+971.2E-03,+937.3E-03,+699.6E-03
-1.6500E+00,+971.2E-03,+941.3E-03,+699.6E-03
-1.6400E+00,+971.2E-03,+941.3E-03,+695.5E-03
-1.6300E+00,+971.2E-03,+933.2E-03,+699.6E-03
-1.6200E+00,+971.2E-03,+933.2E-03,+697.6E-03
-1.6100E+00,+971.2E-03,+933.2E-03,+699.6E-03
-1.6000E+00,+971.2E-03,+933.2E-03,+699.6E-03
-1.5900E+00,+965.2E-03,+933.2E-03,+695.5E-03
-1.5800E+00,+971.2E-03,+929.2E-03,+697.6E-03
-1.5700E+00,+969.2E-03,+933.2E-03,+692.5E-03
-1.5600E+00,+963.2E-03,+933.2E-03,+695.5E-03
-1.5500E+00,+965.2E-03,+927.2E-03,+691.5E-03
-1.5400E+00,+963.2E-03,+933.2E-03,+693.5E-03
-1.5300E+00,+969.2E-03,+927.2E-03,+691.5E-03
-1.5200E+00,+963.2E-03,+933.2E-03,+695.5E-03
-1.5100E+00,+961.2E-03,+931.2E-03,+692.5E-03
-1.5000E+00,+959.1E-03,+929.2E-03,+691.5E-03
-1.4900E+00,+961.2E-03,+939.3E-03,+694.5E-03
-1.4800E+00,+963.2E-03,+925.2E-03,+691.5E-03
-1.4700E+00,+963.2E-03,+925.2E-03,+694.5E-03
-1.4600E+00,+963.2E-03,+933.2E-03,+691.5E-03
-1.4500E+00,+961.2E-03,+931.2E-03,+692.5E-03
-1.4400E+00,+955.1E-03,+925.2E-03,+691.5E-03
-1.4300E+00,+955.1E-03,+925.2E-03,+689.5E-03
-1.4200E+00,+955.1E-03,+921.2E-03,+689.5E-03
-1.4100E+00,+963.2E-03,+925.2E-03,+688.5E-03
-1.4000E+00,+963.2E-03,+917.2E-03,+683.5E-03
-1.3900E+00,+949.1E-03,+917.2E-03,+687.5E-03
-1.3800E+00,+959.1E-03,+921.2E-03,+687.5E-03
-1.3700E+00,+961.2E-03,+919.2E-03,+688.5E-03
-1.3600E+00,+955.1E-03,+917.2E-03,+687.5E-03
-1.3500E+00,+953.1E-03,+923.2E-03,+687.5E-03
-1.3400E+00,+955.1E-03,+921.2E-03,+687.5E-03
-1.3300E+00,+949.1E-03,+917.2E-03,+683.5E-03
-1.3200E+00,+955.1E-03,+925.2E-03,+683.5E-03
-1.3100E+00,+953.1E-03,+917.2E-03,+686.5E-03
-1.3000E+00,+951.1E-03,+925.2E-03,+685.5E-03
-1.2900E+00,+953.1E-03,+913.1E-03,+683.5E-03
-1.2800E+00,+955.1E-03,+909.1E-03,+679.5E-03
-1.2700E+00,+947.1E-03,+915.2E-03,+680.5E-03
-1.2600E+00,+947.1E-03,+921.2E-03,+681.5E-03
-1.2500E+00,+947.1E-03,+905.1E-03,+679.5E-03
-1.2400E+00,+955.1E-03,+917.2E-03,+679.5E-03
-1.2300E+00,+947.1E-03,+917.2E-03,+680.5E-03
-1.2200E+00,+947.1E-03,+913.1E-03,+679.5E-03
-1.2100E+00,+945.1E-03,+923.2E-03,+679.5E-03
-1.2000E+00,+939.0E-03,+917.2E-03,+675.4E-03
-1.1900E+00,+941.1E-03,+911.1E-03,+675.4E-03
-1.1800E+00,+939.0E-03,+913.1E-03,+675.4E-03
-1.1700E+00,+947.1E-03,+917.2E-03,+671.4E-03
-1.1600E+00,+947.1E-03,+901.1E-03,+675.4E-03
-1.1500E+00,+947.1E-03,+917.2E-03,+671.4E-03
-1.1400E+00,+943.1E-03,+913.1E-03,+671.4E-03
-1.1300E+00,+939.0E-03,+909.1E-03,+674.4E-03
-1.1200E+00,+939.0E-03,+901.1E-03,+667.4E-03
-1.1100E+00,+935.0E-03,+915.2E-03,+671.4E-03
-1.1000E+00,+935.0E-03,+909.1E-03,+669.4E-03
-1.0900E+00,+945.1E-03,+915.2E-03,+671.4E-03
-1.0800E+00,+939.0E-03,+901.1E-03,+667.4E-03
-1.0700E+00,+937.0E-03,+903.1E-03,+667.4E-03
-1.0600E+00,+939.0E-03,+897.1E-03,+667.4E-03
-1.0500E+00,+939.0E-03,+903.1E-03,+664.4E-03
-1.0400E+00,+923.0E-03,+893.0E-03,+667.4E-03
-1.0300E+00,+931.0E-03,+903.1E-03,+663.4E-03
-1.0200E+00,+923.0E-03,+901.1E-03,+665.4E-03
-1.0100E+00,+935.0E-03,+895.1E-03,+660.4E-03
-1.0000E+00,+931.0E-03,+901.1E-03,+663.4E-03
-990.0E-03,+923.0E-03,+895.1E-03,+664.4E-03
-980.0E-03,+927.0E-03,+901.1E-03,+663.4E-03
-970.0E-03,+925.0E-03,+893.0E-03,+662.4E-03
-960.0E-03,+923.0E-03,+909.1E-03,+659.4E-03
-950.0E-03,+931.0E-03,+895.1E-03,+659.4E-03
-940.0E-03,+927.0E-03,+893.0E-03,+661.4E-03
-930.0E-03,+929.0E-03,+893.0E-03,+659.4E-03
-920.0E-03,+931.0E-03,+893.0E-03,+655.3E-03
-910.0E-03,+923.0E-03,+893.0E-03,+658.4E-03
-900.0E-03,+923.0E-03,+893.0E-03,+657.4E-03
-890.0E-03,+923.0E-03,+889.0E-03,+658.4E-03
-880.0E-03,+914.9E-03,+885.0E-03,+655.3E-03
-870.0E-03,+914.9E-03,+895.1E-03,+655.3E-03
-860.0E-03,+918.9E-03,+897.1E-03,+657.4E-03
-850.0E-03,+921.0E-03,+885.0E-03,+654.3E-03
-840.0E-03,+923.0E-03,+893.0E-03,+655.3E-03
-830.0E-03,+914.9E-03,+891.0E-03,+655.3E-03
-820.0E-03,+910.9E-03,+889.0E-03,+655.3E-03
-810.0E-03,+916.9E-03,+893.0E-03,+652.3E-03
-800.0E-03,+914.9E-03,+885.0E-03,+651.3E-03
-790.0E-03,+908.9E-03,+885.0E-03,+654.3E-03
-780.0E-03,+918.9E-03,+893.0E-03,+653.3E-03
-770.0E-03,+912.9E-03,+893.0E-03,+651.3E-03
-760.0E-03,+914.9E-03,+885.0E-03,+651.3E-03
-750.0E-03,+906.9E-03,+891.0E-03,+648.3E-03
-740.0E-03,+906.9E-03,+889.0E-03,+651.3E-03
-730.0E-03,+914.9E-03,+887.0E-03,+647.3E-03
-720.0E-03,+914.9E-03,+885.0E-03,+647.3E-03
-710.0E-03,+906.9E-03,+893.0E-03,+651.3E-03
-700.0E-03,+910.9E-03,+885.0E-03,+645.3E-03
-690.0E-03,+914.9E-03,+885.0E-03,+645.3E-03
-680.0E-03,+906.9E-03,+885.0E-03,+647.3E-03
-670.0E-03,+914.9E-03,+887.0E-03,+647.3E-03
-660.0E-03,+906.9E-03,+877.0E-03,+645.3E-03
-650.0E-03,+906.9E-03,+881.0E-03,+646.3E-03
-640.0E-03,+898.8E-03,+877.0E-03,+647.3E-03
-630.0E-03,+906.9E-03,+883.0E-03,+644.3E-03
-620.0E-03,+906.9E-03,+881.0E-03,+643.3E-03
-610.0E-03,+900.9E-03,+891.0E-03,+646.3E-03
-600.0E-03,+906.9E-03,+885.0E-03,+643.3E-03
-590.0E-03,+906.9E-03,+883.0E-03,+645.3E-03
-580.0E-03,+910.9E-03,+877.0E-03,+641.3E-03
-570.0E-03,+906.9E-03,+879.0E-03,+642.3E-03
-560.0E-03,+906.9E-03,+868.9E-03,+643.3E-03
-550.0E-03,+898.8E-03,+877.0E-03,+642.3E-03
-540.0E-03,+906.9E-03,+877.0E-03,+639.3E-03
-530.0E-03,+898.8E-03,+874.9E-03,+643.3E-03
-520.0E-03,+898.8E-03,+877.0E-03,+639.3E-03
-510.0E-03,+904.9E-03,+874.9E-03,+639.3E-03
-500.0E-03,+898.8E-03,+872.9E-03,+643.3E-03
-490.0E-03,+892.8E-03,+870.9E-03,+635.2E-03
-480.0E-03,+898.8E-03,+877.0E-03,+639.3E-03
-470.0E-03,+904.9E-03,+874.9E-03,+636.3E-03
-460.0E-03,+898.8E-03,+877.0E-03,+637.3E-03
-450.0E-03,+892.8E-03,+883.0E-03,+636.3E-03
-440.0E-03,+898.8E-03,+868.9E-03,+635.2E-03
-430.0E-03,+904.9E-03,+870.9E-03,+639.3E-03
-420.0E-03,+894.8E-03,+868.9E-03,+639.3E-03
-410.0E-03,+894.8E-03,+870.9E-03,+635.2E-03
-400.0E-03,+898.8E-03,+877.0E-03,+635.2E-03
-390.0E-03,+896.8E-03,+870.9E-03,+635.2E-03
-380.0E-03,+902.9E-03,+877.0E-03,+633.2E-03
-370.0E-03,+892.8E-03,+877.0E-03,+632.2E-03
-360.0E-03,+898.8E-03,+868.9E-03,+631.2E-03
-350.0E-03,+896.8E-03,+868.9E-03,+635.2E-03
-340.0E-03,+890.8E-03,+872.9E-03,+633.2E-03
-330.0E-03,+904.9E-03,+874.9E-03,+632.2E-03
-320.0E-03,+898.8E-03,+868.9E-03,+631.2E-03
-310.0E-03,+890.8E-03,+868.9E-03,+628.2E-03
-300.0E-03,+894.8E-03,+868.9E-03,+631.2E-03
-290.0E-03,+890.8E-03,+868.9E-03,+631.2E-03
-280.0E-03,+898.8E-03,+877.0E-03,+635.2E-03
-270.0E-03,+898.8E-03,+868.9E-03,+632.2E-03
-260.0E-03,+894.8E-03,+868.9E-03,+629.2E-03
-250.0E-03,+890.8E-03,+877.0E-03,+633.2E-03
-240.0E-03,+890.8E-03,+868.9E-03,+635.2E-03
-230.0E-03,+898.8E-03,+868.9E-03,+628.2E-03
-220.0E-03,+890.8E-03,+868.9E-03,+629.2E-03
-210.0E-03,+896.8E-03,+866.9E-03,+630.2E-03
-200.0E-03,+890.8E-03,+868.9E-03,+631.2E-03
-190.0E-03,+890.8E-03,+866.9E-03,+630.2E-03
-180.0E-03,+890.8E-03,+868.9E-03,+627.2E-03
-170.0E-03,+898.8E-03,+866.9E-03,+627.2E-03
-160.0E-03,+890.8E-03,+868.9E-03,+627.2E-03
-150.0E-03,+890.8E-03,+862.9E-03,+626.2E-03
-140.0E-03,+894.8E-03,+864.9E-03,+627.2E-03
-130.0E-03,+884.8E-03,+868.9E-03,+627.2E-03
-120.0E-03,+890.8E-03,+860.9E-03,+627.2E-03
-110.0E-03,+884.8E-03,+868.9E-03,+624.2E-03
-100.0E-03,+886.8E-03,+860.9E-03,+625.2E-03
-90.0E-03,+890.8E-03,+860.9E-03,+627.2E-03
-80.0E-03,+890.8E-03,+860.9E-03,+623.2E-03
-70.0E-03,+888.8E-03,+862.9E-03,+623.2E-03
-60.0E-03,+878.7E-03,+860.9E-03,+621.2E-03
-50.0E-03,+888.8E-03,+860.9E-03,+623.2E-03
-40.0E-03,+882.8E-03,+860.9E-03,+627.2E-03
-30.0E-03,+888.8E-03,+860.9E-03,+620.2E-03
-20.0E-03,+878.7E-03,+856.9E-03,+623.2E-03
-10.0E-03,+876.7E-03,+860.9E-03,+621.2E-03
-0.0E+00,+890.8E-03,+860.9E-03,+619.2E-03
+10.0E-03,+890.8E-03,+860.9E-03,+618.2E-03
+20.0E-03,+878.7E-03,+856.9E-03,+619.2E-03
+30.0E-03,+876.7E-03,+854.8E-03,+619.2E-03
+40.0E-03,+874.7E-03,+852.8E-03,+619.2E-03
+50.0E-03,+874.7E-03,+854.8E-03,+616.1E-03
+60.0E-03,+882.8E-03,+856.9E-03,+617.2E-03
+70.0E-03,+880.8E-03,+854.8E-03,+619.2E-03
+80.0E-03,+882.8E-03,+852.8E-03,+619.2E-03
+90.0E-03,+874.7E-03,+852.8E-03,+615.1E-03
+100.0E-03,+878.7E-03,+860.9E-03,+617.2E-03
+110.0E-03,+876.7E-03,+848.8E-03,+619.2E-03
+120.0E-03,+866.7E-03,+860.9E-03,+619.2E-03
+130.0E-03,+874.7E-03,+852.8E-03,+615.1E-03
+140.0E-03,+878.7E-03,+852.8E-03,+617.2E-03
+150.0E-03,+882.8E-03,+848.8E-03,+618.2E-03
+160.0E-03,+874.7E-03,+844.8E-03,+615.1E-03
+170.0E-03,+872.7E-03,+850.8E-03,+614.1E-03
+180.0E-03,+874.7E-03,+848.8E-03,+615.1E-03
+190.0E-03,+870.7E-03,+852.8E-03,+611.1E-03
+200.0E-03,+866.7E-03,+844.8E-03,+615.1E-03
+210.0E-03,+870.7E-03,+852.8E-03,+614.1E-03
+220.0E-03,+870.7E-03,+848.8E-03,+611.1E-03
+230.0E-03,+872.7E-03,+838.8E-03,+611.1E-03
+240.0E-03,+866.7E-03,+844.8E-03,+611.1E-03
+250.0E-03,+872.7E-03,+844.8E-03,+611.1E-03
+260.0E-03,+874.7E-03,+848.8E-03,+611.1E-03
+270.0E-03,+866.7E-03,+842.8E-03,+611.1E-03
+280.0E-03,+874.7E-03,+844.8E-03,+611.1E-03
+290.0E-03,+866.7E-03,+840.8E-03,+608.1E-03
+300.0E-03,+870.7E-03,+848.8E-03,+607.1E-03
+310.0E-03,+866.7E-03,+842.8E-03,+607.1E-03
+320.0E-03,+874.7E-03,+836.8E-03,+607.1E-03
+330.0E-03,+864.7E-03,+850.8E-03,+608.1E-03
+340.0E-03,+866.7E-03,+844.8E-03,+605.1E-03
+350.0E-03,+870.7E-03,+838.8E-03,+605.1E-03
+360.0E-03,+858.6E-03,+836.8E-03,+607.1E-03
+370.0E-03,+858.6E-03,+838.8E-03,+606.1E-03
+380.0E-03,+866.7E-03,+840.8E-03,+607.1E-03
+390.0E-03,+866.7E-03,+842.8E-03,+606.1E-03
+400.0E-03,+866.7E-03,+844.8E-03,+603.1E-03
+410.0E-03,+866.7E-03,+838.8E-03,+604.1E-03
+420.0E-03,+858.6E-03,+836.8E-03,+605.1E-03
+430.0E-03,+864.7E-03,+836.8E-03,+604.1E-03
+440.0E-03,+850.6E-03,+828.7E-03,+603.1E-03
+450.0E-03,+856.6E-03,+840.8E-03,+603.1E-03
+460.0E-03,+866.7E-03,+836.8E-03,+605.1E-03
+470.0E-03,+858.6E-03,+830.7E-03,+603.1E-03
+480.0E-03,+858.6E-03,+836.8E-03,+607.1E-03
+490.0E-03,+852.6E-03,+836.8E-03,+606.1E-03
+500.0E-03,+858.6E-03,+832.7E-03,+607.1E-03
+510.0E-03,+858.6E-03,+834.7E-03,+606.1E-03
+520.0E-03,+850.6E-03,+836.8E-03,+599.1E-03
+530.0E-03,+858.6E-03,+832.7E-03,+603.1E-03
+540.0E-03,+854.6E-03,+836.8E-03,+605.1E-03
+550.0E-03,+856.6E-03,+828.7E-03,+603.1E-03
+560.0E-03,+850.6E-03,+820.7E-03,+603.1E-03
+570.0E-03,+850.6E-03,+828.7E-03,+603.1E-03
+580.0E-03,+854.6E-03,+828.7E-03,+599.1E-03
+590.0E-03,+858.6E-03,+820.7E-03,+599.1E-03
+600.0E-03,+858.6E-03,+828.7E-03,+599.1E-03
+610.0E-03,+856.6E-03,+828.7E-03,+600.1E-03
+620.0E-03,+850.6E-03,+820.7E-03,+601.1E-03
+630.0E-03,+838.5E-03,+826.7E-03,+596.0E-03
+640.0E-03,+850.6E-03,+820.7E-03,+599.1E-03
+650.0E-03,+848.6E-03,+814.6E-03,+596.0E-03
+660.0E-03,+842.6E-03,+824.7E-03,+599.1E-03
+670.0E-03,+850.6E-03,+820.7E-03,+596.0E-03
+680.0E-03,+842.6E-03,+820.7E-03,+599.1E-03
+690.0E-03,+848.6E-03,+818.7E-03,+598.1E-03
+700.0E-03,+846.6E-03,+820.7E-03,+599.1E-03
+710.0E-03,+842.6E-03,+806.6E-03,+598.1E-03
+720.0E-03,+842.6E-03,+812.6E-03,+599.1E-03
+730.0E-03,+848.6E-03,+812.6E-03,+596.0E-03
+740.0E-03,+846.6E-03,+812.6E-03,+599.1E-03
+750.0E-03,+834.5E-03,+810.6E-03,+596.0E-03
+760.0E-03,+834.5E-03,+812.6E-03,+599.1E-03
+770.0E-03,+842.6E-03,+804.6E-03,+596.0E-03
+780.0E-03,+842.6E-03,+804.6E-03,+595.0E-03
+790.0E-03,+834.5E-03,+802.6E-03,+596.0E-03
+800.0E-03,+842.6E-03,+796.6E-03,+595.0E-03
+810.0E-03,+834.5E-03,+802.6E-03,+595.0E-03
+820.0E-03,+830.5E-03,+796.6E-03,+593.0E-03
+830.0E-03,+826.5E-03,+798.6E-03,+596.0E-03
+840.0E-03,+834.5E-03,+796.6E-03,+591.0E-03
+850.0E-03,+840.6E-03,+800.6E-03,+596.0E-03
+860.0E-03,+830.5E-03,+796.6E-03,+593.0E-03
+870.0E-03,+828.5E-03,+792.5E-03,+592.0E-03
+880.0E-03,+826.5E-03,+788.5E-03,+595.0E-03
+890.0E-03,+832.5E-03,+788.5E-03,+596.0E-03
+900.0E-03,+830.5E-03,+796.6E-03,+595.0E-03
+910.0E-03,+840.6E-03,+794.5E-03,+598.1E-03
+920.0E-03,+834.5E-03,+780.5E-03,+595.0E-03
+930.0E-03,+834.5E-03,+790.5E-03,+595.0E-03
+940.0E-03,+830.5E-03,+780.5E-03,+599.1E-03
+950.0E-03,+832.5E-03,+788.5E-03,+595.0E-03
+960.0E-03,+834.5E-03,+788.5E-03,+595.0E-03
+970.0E-03,+826.5E-03,+780.5E-03,+598.1E-03
+980.0E-03,+826.5E-03,+792.5E-03,+597.1E-03
+990.0E-03,+828.5E-03,+774.4E-03,+596.0E-03
+1.0000E+00,+826.5E-03,+780.5E-03,+599.1E-03
+1.0100E+00,+828.5E-03,+780.5E-03,+596.0E-03
+1.0200E+00,+830.5E-03,+776.5E-03,+597.1E-03
+1.0300E+00,+820.5E-03,+768.4E-03,+599.1E-03
+1.0400E+00,+826.5E-03,+772.4E-03,+599.1E-03
+1.0500E+00,+826.5E-03,+774.4E-03,+595.0E-03
+1.0600E+00,+822.5E-03,+776.5E-03,+597.1E-03
+1.0700E+00,+826.5E-03,+780.5E-03,+596.0E-03
+1.0800E+00,+818.4E-03,+780.5E-03,+595.0E-03
+1.0900E+00,+818.4E-03,+778.5E-03,+595.0E-03
+1.1000E+00,+822.5E-03,+760.4E-03,+599.1E-03
+1.1100E+00,+822.5E-03,+772.4E-03,+596.0E-03
+1.1200E+00,+826.5E-03,+764.4E-03,+595.0E-03
+1.1300E+00,+820.5E-03,+770.4E-03,+594.0E-03
+1.1400E+00,+826.5E-03,+772.4E-03,+599.1E-03
+1.1500E+00,+820.5E-03,+762.4E-03,+595.0E-03
+1.1600E+00,+818.4E-03,+756.4E-03,+595.0E-03
+1.1700E+00,+812.4E-03,+764.4E-03,+598.1E-03
+1.1800E+00,+822.5E-03,+768.4E-03,+591.0E-03
+1.1900E+00,+826.5E-03,+750.3E-03,+595.0E-03
+1.2000E+00,+818.4E-03,+764.4E-03,+595.0E-03
+1.2100E+00,+818.4E-03,+752.3E-03,+595.0E-03
+1.2200E+00,+818.4E-03,+756.4E-03,+595.0E-03
+1.2300E+00,+812.4E-03,+756.4E-03,+595.0E-03
+1.2400E+00,+810.4E-03,+756.4E-03,+595.0E-03
+1.2500E+00,+818.4E-03,+758.4E-03,+592.0E-03
+1.2600E+00,+814.4E-03,+756.4E-03,+591.0E-03
+1.2700E+00,+818.4E-03,+756.4E-03,+594.0E-03
+1.2800E+00,+818.4E-03,+756.4E-03,+591.0E-03
+1.2900E+00,+818.4E-03,+750.3E-03,+594.0E-03
+1.3000E+00,+810.4E-03,+756.4E-03,+591.0E-03
+1.3100E+00,+816.4E-03,+750.3E-03,+591.0E-03
+1.3200E+00,+802.4E-03,+756.4E-03,+595.0E-03
+1.3300E+00,+804.4E-03,+754.3E-03,+594.0E-03
+1.3400E+00,+814.4E-03,+760.4E-03,+589.0E-03
+1.3500E+00,+810.4E-03,+750.3E-03,+591.0E-03
+1.3600E+00,+802.4E-03,+756.4E-03,+587.0E-03
+1.3700E+00,+816.4E-03,+754.3E-03,+590.0E-03
+1.3800E+00,+810.4E-03,+760.4E-03,+587.0E-03
+1.3900E+00,+810.4E-03,+756.4E-03,+588.0E-03
+1.4000E+00,+818.4E-03,+764.4E-03,+591.0E-03
+1.4100E+00,+810.4E-03,+756.4E-03,+590.0E-03
+1.4200E+00,+810.4E-03,+760.4E-03,+589.0E-03
+1.4300E+00,+802.4E-03,+756.4E-03,+587.0E-03
+1.4400E+00,+810.4E-03,+756.4E-03,+587.0E-03
+1.4500E+00,+808.4E-03,+756.4E-03,+587.0E-03
+1.4600E+00,+806.4E-03,+752.3E-03,+589.0E-03
+1.4700E+00,+808.4E-03,+758.4E-03,+587.0E-03
+1.4800E+00,+802.4E-03,+756.4E-03,+587.0E-03
+1.4900E+00,+802.4E-03,+762.4E-03,+587.0E-03
+1.5000E+00,+810.4E-03,+756.4E-03,+587.0E-03
+1.5100E+00,+796.3E-03,+754.3E-03,+587.0E-03
+1.5200E+00,+794.3E-03,+764.4E-03,+587.0E-03
+1.5300E+00,+800.4E-03,+758.4E-03,+587.0E-03
+1.5400E+00,+798.3E-03,+756.4E-03,+587.0E-03
+1.5500E+00,+800.4E-03,+760.4E-03,+587.0E-03
+1.5600E+00,+794.3E-03,+764.4E-03,+583.0E-03
+1.5700E+00,+800.4E-03,+758.4E-03,+586.0E-03
+1.5800E+00,+794.3E-03,+752.3E-03,+583.0E-03
+1.5900E+00,+808.4E-03,+760.4E-03,+584.0E-03
+1.6000E+00,+794.3E-03,+748.3E-03,+583.0E-03
+1.6100E+00,+792.3E-03,+762.4E-03,+583.0E-03
+1.6200E+00,+798.3E-03,+752.3E-03,+583.0E-03
+1.6300E+00,+792.3E-03,+748.3E-03,+583.0E-03
+1.6400E+00,+786.3E-03,+756.4E-03,+583.0E-03
+1.6500E+00,+794.3E-03,+754.3E-03,+583.0E-03
+1.6600E+00,+790.3E-03,+752.3E-03,+579.0E-03
+1.6700E+00,+792.3E-03,+750.3E-03,+582.0E-03
+1.6800E+00,+786.3E-03,+756.4E-03,+583.0E-03
+1.6900E+00,+786.3E-03,+748.3E-03,+583.0E-03
+1.7000E+00,+794.3E-03,+756.4E-03,+579.0E-03
+1.7100E+00,+790.3E-03,+748.3E-03,+582.0E-03
+1.7200E+00,+786.3E-03,+748.3E-03,+583.0E-03
+1.7300E+00,+792.3E-03,+756.4E-03,+579.0E-03
+1.7400E+00,+790.3E-03,+748.3E-03,+581.0E-03
+1.7500E+00,+788.3E-03,+750.3E-03,+579.0E-03
+1.7600E+00,+786.3E-03,+748.3E-03,+574.9E-03
+1.7700E+00,+792.3E-03,+754.3E-03,+579.0E-03
+1.7800E+00,+782.3E-03,+748.3E-03,+581.0E-03
+1.7900E+00,+788.3E-03,+748.3E-03,+580.0E-03
+1.8000E+00,+786.3E-03,+748.3E-03,+579.0E-03
+1.8100E+00,+778.2E-03,+750.3E-03,+575.9E-03
+1.8200E+00,+786.3E-03,+744.3E-03,+577.0E-03
+1.8300E+00,+788.3E-03,+756.4E-03,+574.9E-03
+1.8400E+00,+778.2E-03,+756.4E-03,+579.0E-03
+1.8500E+00,+784.3E-03,+746.3E-03,+575.9E-03
+1.8600E+00,+778.2E-03,+748.3E-03,+579.0E-03
+1.8700E+00,+778.2E-03,+742.3E-03,+574.9E-03
+1.8800E+00,+778.2E-03,+748.3E-03,+579.0E-03
+1.8900E+00,+778.2E-03,+756.4E-03,+571.9E-03
+1.9000E+00,+782.3E-03,+748.3E-03,+574.9E-03
+1.9100E+00,+780.3E-03,+746.3E-03,+573.9E-03
+1.9200E+00,+778.2E-03,+748.3E-03,+579.0E-03
+1.9300E+00,+778.2E-03,+742.3E-03,+570.9E-03
+1.9400E+00,+774.2E-03,+744.3E-03,+572.9E-03
+1.9500E+00,+776.2E-03,+746.3E-03,+571.9E-03
+1.9600E+00,+770.2E-03,+732.2E-03,+570.9E-03
+1.9700E+00,+770.2E-03,+742.3E-03,+570.9E-03
+1.9800E+00,+774.2E-03,+736.3E-03,+570.9E-03
+1.9900E+00,+768.2E-03,+746.3E-03,+567.9E-03
+2.0000E+00,+770.2E-03,+748.3E-03,+570.9E-03
+2.0100E+00,+770.2E-03,+740.3E-03,+567.9E-03
+2.0200E+00,+766.2E-03,+736.3E-03,+570.9E-03
+2.0300E+00,+768.2E-03,+726.2E-03,+566.9E-03
+2.0400E+00,+762.2E-03,+732.2E-03,+570.9E-03
+2.0500E+00,+768.2E-03,+728.2E-03,+566.9E-03
+2.0600E+00,+766.2E-03,+732.2E-03,+568.9E-03
+2.0700E+00,+768.2E-03,+736.3E-03,+563.9E-03
+2.0800E+00,+754.1E-03,+724.2E-03,+566.9E-03
+2.0900E+00,+762.2E-03,+726.2E-03,+563.9E-03
+2.1000E+00,+766.2E-03,+728.2E-03,+566.9E-03
+2.1100E+00,+768.2E-03,+718.2E-03,+563.9E-03
+2.1200E+00,+762.2E-03,+724.2E-03,+566.9E-03
+2.1300E+00,+762.2E-03,+726.2E-03,+562.9E-03
+2.1400E+00,+758.1E-03,+724.2E-03,+562.9E-03
+2.1500E+00,+756.1E-03,+726.2E-03,+562.9E-03
+2.1600E+00,+762.2E-03,+716.2E-03,+562.9E-03
+2.1700E+00,+756.1E-03,+722.2E-03,+563.9E-03
+2.1800E+00,+754.1E-03,+720.2E-03,+558.9E-03
+2.1900E+00,+756.1E-03,+718.2E-03,+559.9E-03
+2.2000E+00,+762.2E-03,+724.2E-03,+558.9E-03
+2.2100E+00,+754.1E-03,+724.2E-03,+559.9E-03
+2.2200E+00,+750.1E-03,+724.2E-03,+558.9E-03
+2.2300E+00,+748.1E-03,+710.1E-03,+558.9E-03
+2.2400E+00,+746.1E-03,+716.2E-03,+554.8E-03
+2.2500E+00,+754.1E-03,+710.1E-03,+559.9E-03
+2.2600E+00,+750.1E-03,+708.1E-03,+560.9E-03
+2.2700E+00,+752.1E-03,+710.1E-03,+558.9E-03
+2.2800E+00,+754.1E-03,+708.1E-03,+558.9E-03
+2.2900E+00,+746.1E-03,+710.1E-03,+558.9E-03
+2.3000E+00,+746.1E-03,+720.2E-03,+558.9E-03
+2.3100E+00,+746.1E-03,+716.2E-03,+555.8E-03
+2.3200E+00,+754.1E-03,+716.2E-03,+558.9E-03
+2.3300E+00,+752.1E-03,+716.2E-03,+557.9E-03
+2.3400E+00,+746.1E-03,+712.1E-03,+556.9E-03
+2.3500E+00,+746.1E-03,+718.2E-03,+558.9E-03
+2.3600E+00,+754.1E-03,+716.2E-03,+558.9E-03
+2.3700E+00,+754.1E-03,+716.2E-03,+558.9E-03
+2.3800E+00,+750.1E-03,+716.2E-03,+562.9E-03
+2.3900E+00,+754.1E-03,+718.2E-03,+558.9E-03
+2.4000E+00,+754.1E-03,+716.2E-03,+562.9E-03
+2.4100E+00,+760.2E-03,+716.2E-03,+562.9E-03
+2.4200E+00,+750.1E-03,+712.1E-03,+560.9E-03
+2.4300E+00,+754.1E-03,+716.2E-03,+566.9E-03
+2.4400E+00,+754.1E-03,+724.2E-03,+562.9E-03
+2.4500E+00,+754.1E-03,+716.2E-03,+559.9E-03
+2.4600E+00,+754.1E-03,+724.2E-03,+562.9E-03
+2.4700E+00,+756.1E-03,+718.2E-03,+563.9E-03
+2.4800E+00,+754.1E-03,+716.2E-03,+566.9E-03
+2.4900E+00,+768.2E-03,+724.2E-03,+565.9E-03
+2.5000E+00,+762.2E-03,+724.2E-03,+564.9E-03
+2.5100E+00,+762.2E-03,+726.2E-03,+569.9E-03
+2.5200E+00,+762.2E-03,+716.2E-03,+566.9E-03
+2.5300E+00,+770.2E-03,+724.2E-03,+566.9E-03
+2.5400E+00,+766.2E-03,+720.2E-03,+566.9E-03
+2.5500E+00,+768.2E-03,+726.2E-03,+569.9E-03
+2.5600E+00,+770.2E-03,+724.2E-03,+566.9E-03
+2.5700E+00,+762.2E-03,+728.2E-03,+567.9E-03
+2.5800E+00,+766.2E-03,+720.2E-03,+568.9E-03
+2.5900E+00,+762.2E-03,+722.2E-03,+570.9E-03
+2.6000E+00,+770.2E-03,+724.2E-03,+574.9E-03
+2.6100E+00,+770.2E-03,+722.2E-03,+571.9E-03
+2.6200E+00,+766.2E-03,+720.2E-03,+570.9E-03
+2.6300E+00,+770.2E-03,+726.2E-03,+571.9E-03
+2.6400E+00,+770.2E-03,+724.2E-03,+570.9E-03
+2.6500E+00,+770.2E-03,+732.2E-03,+575.9E-03
+2.6600E+00,+770.2E-03,+728.2E-03,+579.0E-03
+2.6700E+00,+770.2E-03,+726.2E-03,+571.9E-03
+2.6800E+00,+770.2E-03,+724.2E-03,+574.9E-03
+2.6900E+00,+770.2E-03,+732.2E-03,+574.9E-03
+2.7000E+00,+766.2E-03,+732.2E-03,+574.9E-03
+2.7100E+00,+776.2E-03,+724.2E-03,+575.9E-03
+2.7200E+00,+770.2E-03,+732.2E-03,+579.0E-03
+2.7300E+00,+770.2E-03,+726.2E-03,+579.0E-03
+2.7400E+00,+770.2E-03,+724.2E-03,+577.0E-03
+2.7500E+00,+772.2E-03,+732.2E-03,+579.0E-03
+2.7600E+00,+770.2E-03,+724.2E-03,+579.0E-03
+2.7700E+00,+770.2E-03,+726.2E-03,+579.0E-03
+2.7800E+00,+770.2E-03,+732.2E-03,+581.0E-03
+2.7900E+00,+778.2E-03,+724.2E-03,+579.0E-03
+2.8000E+00,+778.2E-03,+740.3E-03,+579.0E-03
+2.8100E+00,+776.2E-03,+732.2E-03,+583.0E-03
+2.8200E+00,+770.2E-03,+724.2E-03,+585.0E-03
+2.8300E+00,+778.2E-03,+718.2E-03,+583.0E-03
+2.8400E+00,+770.2E-03,+716.2E-03,+583.0E-03
+2.8500E+00,+776.2E-03,+732.2E-03,+586.0E-03
+2.8600E+00,+774.2E-03,+732.2E-03,+587.0E-03
+2.8700E+00,+778.2E-03,+730.2E-03,+583.0E-03
+2.8800E+00,+770.2E-03,+724.2E-03,+583.0E-03
+2.8900E+00,+778.2E-03,+730.2E-03,+587.0E-03
+2.9000E+00,+774.2E-03,+724.2E-03,+585.0E-03
+2.9100E+00,+772.2E-03,+724.2E-03,+587.0E-03
+2.9200E+00,+786.3E-03,+724.2E-03,+587.0E-03
+2.9300E+00,+770.2E-03,+722.2E-03,+587.0E-03
+2.9400E+00,+778.2E-03,+728.2E-03,+587.0E-03
+2.9500E+00,+778.2E-03,+726.2E-03,+588.0E-03
+2.9600E+00,+786.3E-03,+732.2E-03,+591.0E-03
+2.9700E+00,+774.2E-03,+724.2E-03,+587.0E-03
+2.9800E+00,+782.3E-03,+728.2E-03,+589.0E-03
+2.9900E+00,+784.3E-03,+724.2E-03,+584.0E-03
+3.0000E+00,+778.2E-03,+724.2E-03,+587.0E-03
+3.0100E+00,+784.3E-03,+724.2E-03,+591.0E-03
+3.0200E+00,+774.2E-03,+720.2E-03,+591.0E-03
+3.0300E+00,+782.3E-03,+726.2E-03,+590.0E-03
+3.0400E+00,+786.3E-03,+724.2E-03,+587.0E-03
+3.0500E+00,+778.2E-03,+730.2E-03,+594.0E-03
+3.0600E+00,+778.2E-03,+724.2E-03,+595.0E-03
+3.0700E+00,+780.3E-03,+720.2E-03,+591.0E-03
+3.0800E+00,+786.3E-03,+724.2E-03,+595.0E-03
+3.0900E+00,+786.3E-03,+730.2E-03,+598.1E-03
+3.1000E+00,+782.3E-03,+720.2E-03,+593.0E-03
+3.1100E+00,+786.3E-03,+730.2E-03,+595.0E-03
+3.1200E+00,+778.2E-03,+724.2E-03,+595.0E-03
+3.1300E+00,+790.3E-03,+724.2E-03,+598.1E-03
+3.1400E+00,+786.3E-03,+724.2E-03,+599.1E-03
+3.1500E+00,+780.3E-03,+722.2E-03,+596.0E-03
+3.1600E+00,+786.3E-03,+716.2E-03,+595.0E-03
+3.1700E+00,+786.3E-03,+724.2E-03,+601.1E-03
+3.1800E+00,+790.3E-03,+720.2E-03,+597.1E-03
+3.1900E+00,+786.3E-03,+722.2E-03,+598.1E-03
+3.2000E+00,+794.3E-03,+724.2E-03,+603.1E-03
+3.2100E+00,+792.3E-03,+724.2E-03,+599.1E-03
+3.2200E+00,+786.3E-03,+724.2E-03,+603.1E-03
+3.2300E+00,+792.3E-03,+718.2E-03,+599.1E-03
+3.2400E+00,+794.3E-03,+716.2E-03,+599.1E-03
+3.2500E+00,+792.3E-03,+716.2E-03,+602.1E-03
+3.2600E+00,+794.3E-03,+720.2E-03,+599.1E-03
+3.2700E+00,+794.3E-03,+712.1E-03,+599.1E-03
+3.2800E+00,+794.3E-03,+716.2E-03,+603.1E-03
+3.2900E+00,+786.3E-03,+716.2E-03,+603.1E-03
+3.3000E+00,+794.3E-03,+720.2E-03,+605.1E-03
+3.3100E+00,+802.4E-03,+722.2E-03,+600.1E-03
+3.3200E+00,+794.3E-03,+716.2E-03,+603.1E-03
+3.3300E+00,+794.3E-03,+716.2E-03,+603.1E-03
+3.3400E+00,+794.3E-03,+708.1E-03,+607.1E-03
+3.3500E+00,+802.4E-03,+716.2E-03,+606.1E-03
+3.3600E+00,+794.3E-03,+716.2E-03,+611.1E-03
+3.3700E+00,+796.3E-03,+708.1E-03,+604.1E-03
+3.3800E+00,+794.3E-03,+716.2E-03,+609.1E-03
+3.3900E+00,+796.3E-03,+710.1E-03,+611.1E-03
+3.4000E+00,+802.4E-03,+716.2E-03,+603.1E-03
+3.4100E+00,+800.4E-03,+716.2E-03,+607.1E-03
+3.4200E+00,+802.4E-03,+712.1E-03,+607.1E-03
+3.4300E+00,+794.3E-03,+714.1E-03,+611.1E-03
+3.4400E+00,+810.4E-03,+716.2E-03,+607.1E-03
+3.4500E+00,+802.4E-03,+710.1E-03,+610.1E-03
+3.4600E+00,+802.4E-03,+712.1E-03,+607.1E-03
+3.4700E+00,+808.4E-03,+724.2E-03,+608.1E-03
+3.4800E+00,+794.3E-03,+724.2E-03,+611.1E-03
+3.4900E+00,+802.4E-03,+722.2E-03,+614.1E-03
+3.5000E+00,+802.4E-03,+724.2E-03,+613.1E-03
+3.5100E+00,+810.4E-03,+716.2E-03,+614.1E-03
+3.5200E+00,+802.4E-03,+724.2E-03,+611.1E-03
+3.5300E+00,+802.4E-03,+724.2E-03,+611.1E-03
+3.5400E+00,+802.4E-03,+720.2E-03,+613.1E-03
+3.5500E+00,+802.4E-03,+718.2E-03,+614.1E-03
+3.5600E+00,+802.4E-03,+724.2E-03,+615.1E-03
+3.5700E+00,+804.4E-03,+720.2E-03,+615.1E-03
+3.5800E+00,+814.4E-03,+724.2E-03,+615.1E-03
+3.5900E+00,+810.4E-03,+718.2E-03,+612.1E-03
+3.6000E+00,+802.4E-03,+724.2E-03,+611.1E-03
+3.6100E+00,+810.4E-03,+732.2E-03,+614.1E-03
+3.6200E+00,+810.4E-03,+736.3E-03,+613.1E-03
+3.6300E+00,+816.4E-03,+734.2E-03,+615.1E-03
+3.6400E+00,+810.4E-03,+732.2E-03,+615.1E-03
+3.6500E+00,+810.4E-03,+738.3E-03,+612.1E-03
+3.6600E+00,+814.4E-03,+732.2E-03,+617.2E-03
+3.6700E+00,+804.4E-03,+732.2E-03,+617.2E-03
+3.6800E+00,+802.4E-03,+740.3E-03,+615.1E-03
+3.6900E+00,+814.4E-03,+738.3E-03,+619.2E-03
+3.7000E+00,+814.4E-03,+736.3E-03,+617.2E-03
+3.7100E+00,+810.4E-03,+740.3E-03,+618.2E-03
+3.7200E+00,+818.4E-03,+740.3E-03,+619.2E-03
+3.7300E+00,+816.4E-03,+746.3E-03,+616.1E-03
+3.7400E+00,+814.4E-03,+744.3E-03,+619.2E-03
+3.7500E+00,+810.4E-03,+746.3E-03,+619.2E-03
+3.7600E+00,+810.4E-03,+748.3E-03,+615.1E-03
+3.7700E+00,+818.4E-03,+748.3E-03,+619.2E-03
+3.7800E+00,+818.4E-03,+744.3E-03,+621.2E-03
+3.7900E+00,+820.5E-03,+742.3E-03,+619.2E-03
+3.8000E+00,+810.4E-03,+740.3E-03,+623.2E-03
+3.8100E+00,+820.5E-03,+748.3E-03,+616.1E-03
+3.8200E+00,+818.4E-03,+752.3E-03,+617.2E-03
+3.8300E+00,+822.5E-03,+748.3E-03,+619.2E-03
+3.8400E+00,+818.4E-03,+756.4E-03,+619.2E-03
+3.8500E+00,+824.5E-03,+748.3E-03,+619.2E-03
+3.8600E+00,+818.4E-03,+756.4E-03,+621.2E-03
+3.8700E+00,+826.5E-03,+756.4E-03,+619.2E-03
+3.8800E+00,+818.4E-03,+748.3E-03,+623.2E-03
+3.8900E+00,+818.4E-03,+754.3E-03,+622.2E-03
+3.9000E+00,+822.5E-03,+756.4E-03,+621.2E-03
+3.9100E+00,+824.5E-03,+758.4E-03,+623.2E-03
+3.9200E+00,+826.5E-03,+756.4E-03,+619.2E-03
+3.9300E+00,+826.5E-03,+756.4E-03,+623.2E-03
+3.9400E+00,+818.4E-03,+760.4E-03,+623.2E-03
+3.9500E+00,+822.5E-03,+758.4E-03,+620.2E-03
+3.9600E+00,+826.5E-03,+756.4E-03,+623.2E-03
+3.9700E+00,+826.5E-03,+758.4E-03,+623.2E-03
+3.9800E+00,+818.4E-03,+764.4E-03,+623.2E-03
+3.9900E+00,+828.5E-03,+762.4E-03,+622.2E-03
+4.0000E+00,+826.5E-03,+772.4E-03,+623.2E-03
+4.0100E+00,+826.5E-03,+764.4E-03,+626.2E-03
+4.0200E+00,+830.5E-03,+756.4E-03,+623.2E-03
+4.0300E+00,+828.5E-03,+760.4E-03,+623.2E-03
+4.0400E+00,+834.5E-03,+764.4E-03,+623.2E-03
+4.0500E+00,+828.5E-03,+764.4E-03,+623.2E-03
+4.0600E+00,+830.5E-03,+772.4E-03,+625.2E-03
+4.0700E+00,+834.5E-03,+766.4E-03,+626.2E-03
+4.0800E+00,+834.5E-03,+764.4E-03,+627.2E-03
+4.0900E+00,+832.5E-03,+770.4E-03,+627.2E-03
+4.1000E+00,+830.5E-03,+764.4E-03,+625.2E-03
+4.1100E+00,+834.5E-03,+770.4E-03,+627.2E-03
+4.1200E+00,+842.6E-03,+772.4E-03,+627.2E-03
+4.1300E+00,+830.5E-03,+764.4E-03,+627.2E-03
+4.1400E+00,+834.5E-03,+772.4E-03,+627.2E-03
+4.1500E+00,+840.6E-03,+764.4E-03,+627.2E-03
+4.1600E+00,+834.5E-03,+764.4E-03,+631.2E-03
+4.1700E+00,+842.6E-03,+772.4E-03,+627.2E-03
+4.1800E+00,+834.5E-03,+772.4E-03,+629.2E-03
+4.1900E+00,+840.6E-03,+766.4E-03,+627.2E-03
+4.2000E+00,+834.5E-03,+772.4E-03,+627.2E-03
+4.2100E+00,+832.5E-03,+772.4E-03,+631.2E-03
+4.2200E+00,+842.6E-03,+772.4E-03,+625.2E-03
+4.2300E+00,+840.6E-03,+766.4E-03,+627.2E-03
+4.2400E+00,+842.6E-03,+772.4E-03,+631.2E-03
+4.2500E+00,+836.5E-03,+772.4E-03,+634.2E-03
+4.2600E+00,+834.5E-03,+776.5E-03,+629.2E-03
+4.2700E+00,+836.5E-03,+774.4E-03,+631.2E-03
+4.2800E+00,+850.6E-03,+780.5E-03,+631.2E-03
+4.2900E+00,+842.6E-03,+764.4E-03,+634.2E-03
+4.3000E+00,+842.6E-03,+776.5E-03,+633.2E-03
+4.3100E+00,+848.6E-03,+774.4E-03,+631.2E-03
+4.3200E+00,+850.6E-03,+780.5E-03,+635.2E-03
+4.3300E+00,+844.6E-03,+780.5E-03,+634.2E-03
+4.3400E+00,+846.6E-03,+776.5E-03,+633.2E-03
+4.3500E+00,+850.6E-03,+778.5E-03,+635.2E-03
+4.3600E+00,+850.6E-03,+780.5E-03,+631.2E-03
+4.3700E+00,+850.6E-03,+780.5E-03,+635.2E-03
+4.3800E+00,+850.6E-03,+776.5E-03,+633.2E-03
+4.3900E+00,+850.6E-03,+778.5E-03,+634.2E-03
+4.4000E+00,+842.6E-03,+780.5E-03,+639.3E-03
+4.4100E+00,+850.6E-03,+778.5E-03,+635.2E-03
+4.4200E+00,+850.6E-03,+780.5E-03,+635.2E-03
+4.4300E+00,+850.6E-03,+780.5E-03,+639.3E-03
+4.4400E+00,+850.6E-03,+780.5E-03,+639.3E-03
+4.4500E+00,+850.6E-03,+782.5E-03,+639.3E-03
+4.4600E+00,+854.6E-03,+772.4E-03,+637.3E-03
+4.4700E+00,+858.6E-03,+786.5E-03,+636.3E-03
+4.4800E+00,+850.6E-03,+780.5E-03,+635.2E-03
+4.4900E+00,+856.6E-03,+780.5E-03,+639.3E-03
+4.5000E+00,+850.6E-03,+780.5E-03,+641.3E-03
+4.5100E+00,+858.6E-03,+786.5E-03,+640.3E-03
+4.5200E+00,+850.6E-03,+788.5E-03,+643.3E-03
+4.5300E+00,+850.6E-03,+786.5E-03,+640.3E-03
+4.5400E+00,+858.6E-03,+780.5E-03,+639.3E-03
+4.5500E+00,+852.6E-03,+788.5E-03,+639.3E-03
+4.5600E+00,+858.6E-03,+788.5E-03,+639.3E-03
+4.5700E+00,+858.6E-03,+788.5E-03,+642.3E-03
+4.5800E+00,+858.6E-03,+788.5E-03,+643.3E-03
+4.5900E+00,+858.6E-03,+788.5E-03,+642.3E-03
+4.6000E+00,+858.6E-03,+788.5E-03,+643.3E-03
+4.6100E+00,+858.6E-03,+778.5E-03,+643.3E-03
+4.6200E+00,+866.7E-03,+788.5E-03,+645.3E-03
+4.6300E+00,+858.6E-03,+788.5E-03,+647.3E-03
+4.6400E+00,+866.7E-03,+780.5E-03,+643.3E-03
+4.6500E+00,+858.6E-03,+794.5E-03,+650.3E-03
+4.6600E+00,+862.7E-03,+788.5E-03,+645.3E-03
+4.6700E+00,+858.6E-03,+788.5E-03,+647.3E-03
+4.6800E+00,+858.6E-03,+796.6E-03,+651.3E-03
+4.6900E+00,+858.6E-03,+796.6E-03,+650.3E-03
+4.7000E+00,+862.7E-03,+796.6E-03,+645.3E-03
+4.7100E+00,+866.7E-03,+788.5E-03,+650.3E-03
+4.7200E+00,+858.6E-03,+788.5E-03,+651.3E-03
+4.7300E+00,+864.7E-03,+800.6E-03,+651.3E-03
+4.7400E+00,+866.7E-03,+792.5E-03,+651.3E-03
+4.7500E+00,+866.7E-03,+790.5E-03,+651.3E-03
+4.7600E+00,+866.7E-03,+788.5E-03,+651.3E-03
+4.7700E+00,+860.7E-03,+794.5E-03,+651.3E-03
+4.7800E+00,+870.7E-03,+796.6E-03,+651.3E-03
+4.7900E+00,+868.7E-03,+796.6E-03,+654.3E-03
+4.8000E+00,+866.7E-03,+788.5E-03,+651.3E-03
+4.8100E+00,+872.7E-03,+796.6E-03,+655.3E-03
+4.8200E+00,+866.7E-03,+800.6E-03,+655.3E-03
+4.8300E+00,+868.7E-03,+796.6E-03,+653.3E-03
+4.8400E+00,+874.7E-03,+796.6E-03,+655.3E-03
+4.8500E+00,+866.7E-03,+796.6E-03,+651.3E-03
+4.8600E+00,+866.7E-03,+792.5E-03,+659.4E-03
+4.8700E+00,+870.7E-03,+794.5E-03,+659.4E-03
+4.8800E+00,+866.7E-03,+796.6E-03,+655.3E-03
+4.8900E+00,+866.7E-03,+802.6E-03,+659.4E-03
+4.9000E+00,+874.7E-03,+792.5E-03,+657.4E-03
+4.9100E+00,+872.7E-03,+802.6E-03,+659.4E-03
+4.9200E+00,+866.7E-03,+788.5E-03,+659.4E-03
+4.9300E+00,+876.7E-03,+796.6E-03,+656.4E-03
+4.9400E+00,+878.7E-03,+796.6E-03,+659.4E-03
+4.9500E+00,+872.7E-03,+796.6E-03,+659.4E-03
+4.9600E+00,+874.7E-03,+796.6E-03,+663.4E-03
+4.9700E+00,+876.7E-03,+798.6E-03,+663.4E-03
+4.9800E+00,+874.7E-03,+800.6E-03,+661.4E-03
+4.9900E+00,+870.7E-03,+798.6E-03,+666.4E-03
+5.0000E+00,+874.7E-03,+804.6E-03,+663.4E-03
+5.0100E+00,+874.7E-03,+796.6E-03,+663.4E-03
+5.0200E+00,+874.7E-03,+796.6E-03,+665.4E-03
+5.0300E+00,+876.7E-03,+804.6E-03,+667.4E-03
+5.0400E+00,+874.7E-03,+804.6E-03,+663.4E-03
+5.0500E+00,+880.8E-03,+802.6E-03,+664.4E-03
+5.0600E+00,+882.8E-03,+804.6E-03,+669.4E-03
+5.0700E+00,+876.7E-03,+798.6E-03,+667.4E-03
+5.0800E+00,+874.7E-03,+796.6E-03,+667.4E-03
+5.0900E+00,+882.8E-03,+798.6E-03,+665.4E-03
+5.1000E+00,+886.8E-03,+800.6E-03,+667.4E-03
+5.1100E+00,+874.7E-03,+792.5E-03,+670.4E-03
+5.1200E+00,+882.8E-03,+804.6E-03,+667.4E-03
+5.1300E+00,+876.7E-03,+808.6E-03,+670.4E-03
+5.1400E+00,+886.8E-03,+800.6E-03,+669.4E-03
+5.1500E+00,+876.7E-03,+796.6E-03,+671.4E-03
+5.1600E+00,+882.8E-03,+812.6E-03,+671.4E-03
+5.1700E+00,+878.7E-03,+808.6E-03,+671.4E-03
+5.1800E+00,+878.7E-03,+792.5E-03,+671.4E-03
+5.1900E+00,+874.7E-03,+798.6E-03,+671.4E-03
+5.2000E+00,+882.8E-03,+804.6E-03,+667.4E-03
+5.2100E+00,+874.7E-03,+808.6E-03,+671.4E-03
+5.2200E+00,+878.7E-03,+804.6E-03,+671.4E-03
+5.2300E+00,+882.8E-03,+796.6E-03,+671.4E-03
+5.2400E+00,+890.8E-03,+804.6E-03,+671.4E-03
+5.2500E+00,+882.8E-03,+804.6E-03,+675.4E-03
+5.2600E+00,+882.8E-03,+804.6E-03,+675.4E-03
+5.2700E+00,+882.8E-03,+806.6E-03,+672.4E-03
+5.2800E+00,+890.8E-03,+804.6E-03,+671.4E-03
+5.2900E+00,+882.8E-03,+804.6E-03,+672.4E-03
+5.3000E+00,+886.8E-03,+800.6E-03,+675.4E-03
+5.3100E+00,+882.8E-03,+804.6E-03,+675.4E-03
+5.3200E+00,+890.8E-03,+804.6E-03,+675.4E-03
+5.3300E+00,+884.8E-03,+810.6E-03,+676.5E-03
+5.3400E+00,+890.8E-03,+808.6E-03,+675.4E-03
+5.3500E+00,+884.8E-03,+806.6E-03,+678.5E-03
+5.3600E+00,+890.8E-03,+812.6E-03,+675.4E-03
+5.3700E+00,+890.8E-03,+804.6E-03,+679.5E-03
+5.3800E+00,+890.8E-03,+804.6E-03,+679.5E-03
+5.3900E+00,+884.8E-03,+810.6E-03,+678.5E-03
+5.4000E+00,+890.8E-03,+804.6E-03,+679.5E-03
+5.4100E+00,+892.8E-03,+804.6E-03,+679.5E-03
+5.4200E+00,+886.8E-03,+804.6E-03,+679.5E-03
+5.4300E+00,+896.8E-03,+806.6E-03,+680.5E-03
+5.4400E+00,+898.8E-03,+812.6E-03,+679.5E-03
+5.4500E+00,+898.8E-03,+814.6E-03,+682.5E-03
+5.4600E+00,+894.8E-03,+812.6E-03,+681.5E-03
+5.4700E+00,+890.8E-03,+804.6E-03,+683.5E-03
+5.4800E+00,+890.8E-03,+812.6E-03,+683.5E-03
+5.4900E+00,+904.9E-03,+812.6E-03,+686.5E-03
+5.5000E+00,+898.8E-03,+816.7E-03,+683.5E-03
+5.5100E+00,+890.8E-03,+820.7E-03,+683.5E-03
+5.5200E+00,+898.8E-03,+820.7E-03,+683.5E-03
+5.5300E+00,+898.8E-03,+812.6E-03,+686.5E-03
+5.5400E+00,+898.8E-03,+812.6E-03,+685.5E-03
+5.5500E+00,+898.8E-03,+818.7E-03,+687.5E-03
+5.5600E+00,+898.8E-03,+812.6E-03,+683.5E-03
+5.5700E+00,+904.9E-03,+812.6E-03,+687.5E-03
+5.5800E+00,+906.9E-03,+816.7E-03,+687.5E-03
+5.5900E+00,+900.9E-03,+812.6E-03,+687.5E-03
+5.6000E+00,+906.9E-03,+812.6E-03,+691.5E-03
+5.6100E+00,+892.8E-03,+818.7E-03,+688.5E-03
+5.6200E+00,+902.9E-03,+816.7E-03,+687.5E-03
+5.6300E+00,+900.9E-03,+816.7E-03,+691.5E-03
+5.6400E+00,+898.8E-03,+820.7E-03,+691.5E-03
+5.6500E+00,+898.8E-03,+818.7E-03,+691.5E-03
+5.6600E+00,+898.8E-03,+820.7E-03,+693.5E-03
+5.6700E+00,+904.9E-03,+814.6E-03,+691.5E-03
+5.6800E+00,+906.9E-03,+812.6E-03,+691.5E-03
+5.6900E+00,+912.9E-03,+820.7E-03,+694.5E-03
+5.7000E+00,+910.9E-03,+820.7E-03,+693.5E-03
+5.7100E+00,+904.9E-03,+818.7E-03,+692.5E-03
+5.7200E+00,+898.8E-03,+820.7E-03,+695.5E-03
+5.7300E+00,+900.9E-03,+820.7E-03,+691.5E-03
+5.7400E+00,+906.9E-03,+824.7E-03,+693.5E-03
+5.7500E+00,+908.9E-03,+814.6E-03,+695.5E-03
+5.7600E+00,+906.9E-03,+820.7E-03,+695.5E-03
+5.7700E+00,+906.9E-03,+820.7E-03,+695.5E-03
+5.7800E+00,+906.9E-03,+820.7E-03,+697.6E-03
+5.7900E+00,+902.9E-03,+820.7E-03,+695.5E-03
+5.8000E+00,+914.9E-03,+828.7E-03,+695.5E-03
+5.8100E+00,+898.8E-03,+820.7E-03,+699.6E-03
+5.8200E+00,+906.9E-03,+820.7E-03,+699.6E-03
+5.8300E+00,+906.9E-03,+822.7E-03,+698.6E-03
+5.8400E+00,+914.9E-03,+828.7E-03,+699.6E-03
+5.8500E+00,+912.9E-03,+822.7E-03,+696.6E-03
+5.8600E+00,+906.9E-03,+820.7E-03,+699.6E-03
+5.8700E+00,+908.9E-03,+820.7E-03,+699.6E-03
+5.8800E+00,+914.9E-03,+828.7E-03,+699.6E-03
+5.8900E+00,+914.9E-03,+820.7E-03,+699.6E-03
+5.9000E+00,+914.9E-03,+828.7E-03,+701.6E-03
+5.9100E+00,+914.9E-03,+828.7E-03,+702.6E-03
+5.9200E+00,+906.9E-03,+820.7E-03,+703.6E-03
+5.9300E+00,+918.9E-03,+830.7E-03,+702.6E-03
+5.9400E+00,+914.9E-03,+828.7E-03,+703.6E-03
+5.9500E+00,+921.0E-03,+820.7E-03,+700.6E-03
+5.9600E+00,+914.9E-03,+828.7E-03,+699.6E-03
+5.9700E+00,+923.0E-03,+828.7E-03,+707.6E-03
+5.9800E+00,+918.9E-03,+832.7E-03,+703.6E-03
+5.9900E+00,+921.0E-03,+836.8E-03,+703.6E-03
+6.0000E+00,+923.0E-03,+836.8E-03,+703.6E-03
+6.0100E+00,+923.0E-03,+834.7E-03,+706.6E-03
+6.0200E+00,+918.9E-03,+832.7E-03,+705.6E-03
+6.0300E+00,+925.0E-03,+836.8E-03,+706.6E-03
+6.0400E+00,+931.0E-03,+836.8E-03,+703.6E-03
+6.0500E+00,+925.0E-03,+830.7E-03,+704.6E-03
+6.0600E+00,+923.0E-03,+836.8E-03,+705.6E-03
+6.0700E+00,+923.0E-03,+828.7E-03,+710.6E-03
+6.0800E+00,+923.0E-03,+836.8E-03,+707.6E-03
+6.0900E+00,+923.0E-03,+836.8E-03,+706.6E-03
+6.1000E+00,+923.0E-03,+836.8E-03,+707.6E-03
+6.1100E+00,+931.0E-03,+828.7E-03,+704.6E-03
+6.1200E+00,+923.0E-03,+836.8E-03,+707.6E-03
+6.1300E+00,+923.0E-03,+828.7E-03,+708.6E-03
+6.1400E+00,+927.0E-03,+836.8E-03,+707.6E-03
+6.1500E+00,+931.0E-03,+842.8E-03,+708.6E-03
+6.1600E+00,+931.0E-03,+836.8E-03,+711.6E-03
+6.1700E+00,+931.0E-03,+840.8E-03,+711.6E-03
+6.1800E+00,+927.0E-03,+836.8E-03,+711.6E-03
+6.1900E+00,+925.0E-03,+838.8E-03,+711.6E-03
+6.2000E+00,+923.0E-03,+836.8E-03,+711.6E-03
+6.2100E+00,+931.0E-03,+838.8E-03,+708.6E-03
+6.2200E+00,+931.0E-03,+836.8E-03,+711.6E-03
+6.2300E+00,+935.0E-03,+844.8E-03,+710.6E-03
+6.2400E+00,+931.0E-03,+836.8E-03,+711.6E-03
+6.2500E+00,+939.0E-03,+842.8E-03,+714.6E-03
+6.2600E+00,+931.0E-03,+840.8E-03,+711.6E-03
+6.2700E+00,+931.0E-03,+842.8E-03,+715.6E-03
+6.2800E+00,+939.0E-03,+844.8E-03,+715.6E-03
+6.2900E+00,+937.0E-03,+844.8E-03,+715.6E-03
+6.3000E+00,+935.0E-03,+840.8E-03,+715.6E-03
+6.3100E+00,+933.0E-03,+842.8E-03,+714.6E-03
+6.3200E+00,+939.0E-03,+844.8E-03,+715.6E-03
+6.3300E+00,+933.0E-03,+842.8E-03,+719.7E-03
+6.3400E+00,+939.0E-03,+836.8E-03,+719.7E-03
+6.3500E+00,+931.0E-03,+842.8E-03,+716.7E-03
+6.3600E+00,+931.0E-03,+844.8E-03,+715.6E-03
+6.3700E+00,+941.1E-03,+836.8E-03,+719.7E-03
+6.3800E+00,+943.1E-03,+848.8E-03,+717.7E-03
+6.3900E+00,+935.0E-03,+838.8E-03,+719.7E-03
+6.4000E+00,+939.0E-03,+836.8E-03,+719.7E-03
+6.4100E+00,+941.1E-03,+844.8E-03,+720.7E-03
+6.4200E+00,+943.1E-03,+848.8E-03,+721.7E-03
+6.4300E+00,+933.0E-03,+844.8E-03,+720.7E-03
+6.4400E+00,+939.0E-03,+844.8E-03,+723.7E-03
+6.4500E+00,+939.0E-03,+846.8E-03,+726.7E-03
+6.4600E+00,+939.0E-03,+844.8E-03,+719.7E-03
+6.4700E+00,+935.0E-03,+848.8E-03,+723.7E-03
+6.4800E+00,+939.0E-03,+844.8E-03,+723.7E-03
+6.4900E+00,+939.0E-03,+850.8E-03,+726.7E-03
+6.5000E+00,+943.1E-03,+840.8E-03,+725.7E-03
+6.5100E+00,+945.1E-03,+850.8E-03,+723.7E-03
+6.5200E+00,+931.0E-03,+844.8E-03,+727.7E-03
+6.5300E+00,+941.1E-03,+852.8E-03,+726.7E-03
+6.5400E+00,+943.1E-03,+844.8E-03,+725.7E-03
+6.5500E+00,+945.1E-03,+846.8E-03,+727.7E-03
+6.5600E+00,+947.1E-03,+844.8E-03,+727.7E-03
+6.5700E+00,+943.1E-03,+844.8E-03,+727.7E-03
+6.5800E+00,+947.1E-03,+848.8E-03,+725.7E-03
+6.5900E+00,+947.1E-03,+844.8E-03,+727.7E-03
+6.6000E+00,+947.1E-03,+852.8E-03,+727.7E-03
+6.6100E+00,+941.1E-03,+850.8E-03,+726.7E-03
+6.6200E+00,+943.1E-03,+844.8E-03,+729.7E-03
+6.6300E+00,+947.1E-03,+846.8E-03,+728.7E-03
+6.6400E+00,+939.0E-03,+844.8E-03,+727.7E-03
+6.6500E+00,+955.1E-03,+846.8E-03,+727.7E-03
+6.6600E+00,+951.1E-03,+848.8E-03,+729.7E-03
+6.6700E+00,+949.1E-03,+852.8E-03,+728.7E-03
+6.6800E+00,+955.1E-03,+844.8E-03,+731.7E-03
+6.6900E+00,+947.1E-03,+846.8E-03,+731.7E-03
+6.7000E+00,+951.1E-03,+852.8E-03,+733.7E-03
+6.7100E+00,+953.1E-03,+844.8E-03,+734.7E-03
+6.7200E+00,+947.1E-03,+860.9E-03,+731.7E-03
+6.7300E+00,+947.1E-03,+852.8E-03,+731.7E-03
+6.7400E+00,+955.1E-03,+856.9E-03,+733.7E-03
+6.7500E+00,+949.1E-03,+852.8E-03,+731.7E-03
+6.7600E+00,+955.1E-03,+852.8E-03,+731.7E-03
+6.7700E+00,+949.1E-03,+852.8E-03,+738.8E-03
+6.7800E+00,+955.1E-03,+856.9E-03,+735.7E-03
+6.7900E+00,+955.1E-03,+846.8E-03,+734.7E-03
+6.8000E+00,+955.1E-03,+852.8E-03,+735.7E-03
+6.8100E+00,+957.1E-03,+858.9E-03,+738.8E-03
+6.8200E+00,+959.1E-03,+852.8E-03,+733.7E-03
+6.8300E+00,+955.1E-03,+860.9E-03,+738.8E-03
+6.8400E+00,+955.1E-03,+852.8E-03,+735.7E-03
+6.8500E+00,+961.2E-03,+852.8E-03,+739.8E-03
+6.8600E+00,+947.1E-03,+856.9E-03,+735.7E-03
+6.8700E+00,+955.1E-03,+858.9E-03,+735.7E-03
+6.8800E+00,+963.2E-03,+860.9E-03,+739.8E-03
+6.8900E+00,+955.1E-03,+854.8E-03,+739.8E-03
+6.9000E+00,+955.1E-03,+852.8E-03,+735.7E-03
+6.9100E+00,+961.2E-03,+858.9E-03,+738.8E-03
+6.9200E+00,+955.1E-03,+852.8E-03,+739.8E-03
+6.9300E+00,+955.1E-03,+860.9E-03,+740.8E-03
+6.9400E+00,+959.1E-03,+860.9E-03,+741.8E-03
+6.9500E+00,+965.2E-03,+860.9E-03,+739.8E-03
+6.9600E+00,+955.1E-03,+860.9E-03,+739.8E-03
+6.9700E+00,+955.1E-03,+860.9E-03,+740.8E-03
+6.9800E+00,+959.1E-03,+856.9E-03,+739.8E-03
+6.9900E+00,+959.1E-03,+858.9E-03,+739.8E-03
+7.0000E+00,+963.2E-03,+860.9E-03,+743.8E-03
+7.0100E+00,+963.2E-03,+868.9E-03,+741.8E-03
+7.0200E+00,+963.2E-03,+860.9E-03,+739.8E-03
+7.0300E+00,+963.2E-03,+866.9E-03,+743.8E-03
+7.0400E+00,+963.2E-03,+868.9E-03,+743.8E-03
+7.0500E+00,+971.2E-03,+854.8E-03,+743.8E-03
+7.0600E+00,+967.2E-03,+856.9E-03,+745.8E-03
+7.0700E+00,+969.2E-03,+866.9E-03,+743.8E-03
+7.0800E+00,+963.2E-03,+868.9E-03,+747.8E-03
+7.0900E+00,+971.2E-03,+866.9E-03,+746.8E-03
+7.1000E+00,+963.2E-03,+860.9E-03,+747.8E-03
+7.1100E+00,+969.2E-03,+866.9E-03,+744.8E-03
+7.1200E+00,+955.1E-03,+868.9E-03,+747.8E-03
+7.1300E+00,+963.2E-03,+860.9E-03,+744.8E-03
+7.1400E+00,+967.2E-03,+868.9E-03,+743.8E-03
+7.1500E+00,+971.2E-03,+860.9E-03,+750.8E-03
+7.1600E+00,+971.2E-03,+860.9E-03,+751.8E-03
+7.1700E+00,+969.2E-03,+868.9E-03,+750.8E-03
+7.1800E+00,+971.2E-03,+868.9E-03,+749.8E-03
+7.1900E+00,+977.2E-03,+862.9E-03,+745.8E-03
+7.2000E+00,+963.2E-03,+868.9E-03,+747.8E-03
+7.2100E+00,+971.2E-03,+868.9E-03,+746.8E-03
+7.2200E+00,+971.2E-03,+868.9E-03,+749.8E-03
+7.2300E+00,+969.2E-03,+868.9E-03,+748.8E-03
+7.2400E+00,+963.2E-03,+877.0E-03,+751.8E-03
+7.2500E+00,+977.2E-03,+874.9E-03,+751.8E-03
+7.2600E+00,+975.2E-03,+868.9E-03,+749.8E-03
+7.2700E+00,+973.2E-03,+870.9E-03,+752.8E-03
+7.2800E+00,+979.2E-03,+868.9E-03,+751.8E-03
+7.2900E+00,+977.2E-03,+868.9E-03,+751.8E-03
+7.3000E+00,+971.2E-03,+864.9E-03,+751.8E-03
+7.3100E+00,+977.2E-03,+868.9E-03,+752.8E-03
+7.3200E+00,+979.2E-03,+868.9E-03,+755.8E-03
+7.3300E+00,+977.2E-03,+870.9E-03,+755.8E-03
+7.3400E+00,+975.2E-03,+868.9E-03,+753.8E-03
+7.3500E+00,+979.2E-03,+877.0E-03,+755.8E-03
+7.3600E+00,+971.2E-03,+868.9E-03,+751.8E-03
+7.3700E+00,+971.2E-03,+868.9E-03,+751.8E-03
+7.3800E+00,+971.2E-03,+868.9E-03,+749.8E-03
+7.3900E+00,+971.2E-03,+874.9E-03,+754.8E-03
+7.4000E+00,+971.2E-03,+868.9E-03,+751.8E-03
+7.4100E+00,+971.2E-03,+868.9E-03,+751.8E-03
+7.4200E+00,+967.2E-03,+860.9E-03,+749.8E-03
+7.4300E+00,+967.2E-03,+866.9E-03,+750.8E-03
+7.4400E+00,+971.2E-03,+860.9E-03,+747.8E-03
+7.4500E+00,+969.2E-03,+866.9E-03,+747.8E-03
+7.4600E+00,+971.2E-03,+860.9E-03,+747.8E-03
+7.4700E+00,+965.2E-03,+868.9E-03,+751.8E-03
+7.4800E+00,+971.2E-03,+860.9E-03,+747.8E-03
+7.4900E+00,+963.2E-03,+860.9E-03,+748.8E-03
+7.5000E+00,+963.2E-03,+860.9E-03,+745.8E-03
+7.5100E+00,+963.2E-03,+868.9E-03,+744.8E-03
+7.5200E+00,+971.2E-03,+860.9E-03,+747.8E-03
+7.5300E+00,+963.2E-03,+860.9E-03,+746.8E-03
+7.5400E+00,+959.1E-03,+860.9E-03,+743.8E-03
+7.5500E+00,+969.2E-03,+858.9E-03,+746.8E-03
+7.5600E+00,+963.2E-03,+860.9E-03,+743.8E-03
+7.5700E+00,+965.2E-03,+854.8E-03,+739.8E-03
+7.5800E+00,+955.1E-03,+856.9E-03,+741.8E-03
+7.5900E+00,+961.2E-03,+860.9E-03,+743.8E-03
+7.6000E+00,+971.2E-03,+852.8E-03,+743.8E-03
+7.6100E+00,+957.1E-03,+852.8E-03,+743.8E-03
+7.6200E+00,+955.1E-03,+852.8E-03,+741.8E-03
+7.6300E+00,+955.1E-03,+848.8E-03,+739.8E-03
+7.6400E+00,+955.1E-03,+852.8E-03,+735.7E-03
+7.6500E+00,+955.1E-03,+854.8E-03,+742.8E-03
+7.6600E+00,+959.1E-03,+856.9E-03,+735.7E-03
+7.6700E+00,+949.1E-03,+848.8E-03,+736.8E-03
+7.6800E+00,+947.1E-03,+844.8E-03,+739.8E-03
+7.6900E+00,+953.1E-03,+854.8E-03,+737.8E-03
+7.7000E+00,+951.1E-03,+852.8E-03,+735.7E-03
+7.7100E+00,+955.1E-03,+846.8E-03,+735.7E-03
+7.7200E+00,+955.1E-03,+852.8E-03,+735.7E-03
+7.7300E+00,+947.1E-03,+852.8E-03,+735.7E-03
+7.7400E+00,+947.1E-03,+848.8E-03,+735.7E-03
+7.7500E+00,+947.1E-03,+850.8E-03,+734.7E-03
+7.7600E+00,+947.1E-03,+836.8E-03,+731.7E-03
+7.7700E+00,+953.1E-03,+852.8E-03,+734.7E-03
+7.7800E+00,+955.1E-03,+844.8E-03,+731.7E-03
+7.7900E+00,+947.1E-03,+846.8E-03,+731.7E-03
+7.8000E+00,+947.1E-03,+844.8E-03,+731.7E-03
+7.8100E+00,+947.1E-03,+842.8E-03,+731.7E-03
+7.8200E+00,+951.1E-03,+840.8E-03,+729.7E-03
+7.8300E+00,+945.1E-03,+844.8E-03,+730.7E-03
+7.8400E+00,+947.1E-03,+852.8E-03,+731.7E-03
+7.8500E+00,+947.1E-03,+850.8E-03,+727.7E-03
+7.8600E+00,+939.0E-03,+844.8E-03,+727.7E-03
+7.8700E+00,+941.1E-03,+838.8E-03,+726.7E-03
+7.8800E+00,+939.0E-03,+844.8E-03,+727.7E-03
+7.8900E+00,+947.1E-03,+842.8E-03,+723.7E-03
+7.9000E+00,+939.0E-03,+840.8E-03,+723.7E-03
+7.9100E+00,+939.0E-03,+834.7E-03,+723.7E-03
+7.9200E+00,+939.0E-03,+844.8E-03,+723.7E-03
+7.9300E+00,+941.1E-03,+838.8E-03,+723.7E-03
+7.9400E+00,+935.0E-03,+836.8E-03,+723.7E-03
+7.9500E+00,+931.0E-03,+836.8E-03,+720.7E-03
+7.9600E+00,+939.0E-03,+828.7E-03,+723.7E-03
+7.9700E+00,+945.1E-03,+842.8E-03,+719.7E-03
+7.9800E+00,+931.0E-03,+832.7E-03,+721.7E-03
+7.9900E+00,+939.0E-03,+836.8E-03,+722.7E-03
+8.0000E+00,+939.0E-03,+836.8E-03,+719.7E-03
+8.0100E+00,+933.0E-03,+830.7E-03,+719.7E-03
+8.0200E+00,+935.0E-03,+828.7E-03,+719.7E-03
+8.0300E+00,+931.0E-03,+834.7E-03,+716.7E-03
+8.0400E+00,+931.0E-03,+836.8E-03,+719.7E-03
+8.0500E+00,+929.0E-03,+822.7E-03,+719.7E-03
+8.0600E+00,+923.0E-03,+824.7E-03,+719.7E-03
+8.0700E+00,+923.0E-03,+830.7E-03,+713.6E-03
+8.0800E+00,+923.0E-03,+828.7E-03,+719.7E-03
+8.0900E+00,+931.0E-03,+828.7E-03,+714.6E-03
+8.1000E+00,+935.0E-03,+828.7E-03,+715.6E-03
+8.1100E+00,+931.0E-03,+826.7E-03,+712.6E-03
+8.1200E+00,+931.0E-03,+820.7E-03,+711.6E-03
+8.1300E+00,+925.0E-03,+822.7E-03,+714.6E-03
+8.1400E+00,+923.0E-03,+820.7E-03,+713.6E-03
+8.1500E+00,+929.0E-03,+828.7E-03,+712.6E-03
+8.1600E+00,+923.0E-03,+836.8E-03,+707.6E-03
+8.1700E+00,+916.9E-03,+822.7E-03,+711.6E-03
+8.1800E+00,+923.0E-03,+820.7E-03,+711.6E-03
+8.1900E+00,+923.0E-03,+820.7E-03,+708.6E-03
+8.2000E+00,+914.9E-03,+828.7E-03,+707.6E-03
+8.2100E+00,+914.9E-03,+828.7E-03,+707.6E-03
+8.2200E+00,+923.0E-03,+820.7E-03,+707.6E-03
+8.2300E+00,+916.9E-03,+814.6E-03,+710.6E-03
+8.2400E+00,+914.9E-03,+828.7E-03,+703.6E-03
+8.2500E+00,+916.9E-03,+816.7E-03,+704.6E-03
+8.2600E+00,+910.9E-03,+820.7E-03,+705.6E-03
+8.2700E+00,+906.9E-03,+814.6E-03,+704.6E-03
+8.2800E+00,+906.9E-03,+820.7E-03,+707.6E-03
+8.2900E+00,+914.9E-03,+824.7E-03,+703.6E-03
+8.3000E+00,+910.9E-03,+812.6E-03,+703.6E-03
+8.3100E+00,+908.9E-03,+814.6E-03,+703.6E-03
+8.3200E+00,+906.9E-03,+812.6E-03,+699.6E-03
+8.3300E+00,+906.9E-03,+816.7E-03,+706.6E-03
+8.3400E+00,+906.9E-03,+808.6E-03,+701.6E-03
+8.3500E+00,+900.9E-03,+808.6E-03,+700.6E-03
+8.3600E+00,+906.9E-03,+812.6E-03,+699.6E-03
+8.3700E+00,+906.9E-03,+804.6E-03,+699.6E-03
+8.3800E+00,+902.9E-03,+804.6E-03,+699.6E-03
+8.3900E+00,+906.9E-03,+810.6E-03,+699.6E-03
+8.4000E+00,+906.9E-03,+812.6E-03,+695.5E-03
+8.4100E+00,+900.9E-03,+804.6E-03,+696.6E-03
+8.4200E+00,+906.9E-03,+804.6E-03,+697.6E-03
+8.4300E+00,+898.8E-03,+804.6E-03,+694.5E-03
+8.4400E+00,+906.9E-03,+796.6E-03,+695.5E-03
+8.4500E+00,+906.9E-03,+804.6E-03,+698.6E-03
+8.4600E+00,+898.8E-03,+808.6E-03,+693.5E-03
+8.4700E+00,+896.8E-03,+798.6E-03,+691.5E-03
+8.4800E+00,+898.8E-03,+804.6E-03,+695.5E-03
+8.4900E+00,+902.9E-03,+804.6E-03,+690.5E-03
+8.5000E+00,+894.8E-03,+800.6E-03,+691.5E-03
+8.5100E+00,+896.8E-03,+804.6E-03,+692.5E-03
+8.5200E+00,+890.8E-03,+796.6E-03,+691.5E-03
+8.5300E+00,+890.8E-03,+796.6E-03,+691.5E-03
+8.5400E+00,+894.8E-03,+796.6E-03,+689.5E-03
+8.5500E+00,+898.8E-03,+802.6E-03,+688.5E-03
+8.5600E+00,+898.8E-03,+804.6E-03,+687.5E-03
+8.5700E+00,+898.8E-03,+796.6E-03,+687.5E-03
+8.5800E+00,+890.8E-03,+796.6E-03,+687.5E-03
+8.5900E+00,+890.8E-03,+792.5E-03,+687.5E-03
+8.6000E+00,+882.8E-03,+796.6E-03,+687.5E-03
+8.6100E+00,+888.8E-03,+796.6E-03,+687.5E-03
+8.6200E+00,+890.8E-03,+796.6E-03,+683.5E-03
+8.6300E+00,+884.8E-03,+794.5E-03,+686.5E-03
+8.6400E+00,+890.8E-03,+796.6E-03,+687.5E-03
+8.6500E+00,+890.8E-03,+794.5E-03,+683.5E-03
+8.6600E+00,+890.8E-03,+788.5E-03,+681.5E-03
+8.6700E+00,+896.8E-03,+800.6E-03,+680.5E-03
+8.6800E+00,+890.8E-03,+788.5E-03,+679.5E-03
+8.6900E+00,+884.8E-03,+790.5E-03,+676.5E-03
+8.7000E+00,+886.8E-03,+792.5E-03,+681.5E-03
+8.7100E+00,+882.8E-03,+794.5E-03,+679.5E-03
+8.7200E+00,+874.7E-03,+788.5E-03,+679.5E-03
+8.7300E+00,+882.8E-03,+788.5E-03,+679.5E-03
+8.7400E+00,+878.7E-03,+784.5E-03,+679.5E-03
+8.7500E+00,+882.8E-03,+780.5E-03,+678.5E-03
+8.7600E+00,+882.8E-03,+788.5E-03,+679.5E-03
+8.7700E+00,+888.8E-03,+780.5E-03,+676.5E-03
+8.7800E+00,+874.7E-03,+788.5E-03,+677.5E-03
+8.7900E+00,+880.8E-03,+786.5E-03,+675.4E-03
+8.8000E+00,+874.7E-03,+788.5E-03,+679.5E-03
+8.8100E+00,+880.8E-03,+786.5E-03,+675.4E-03
+8.8200E+00,+870.7E-03,+788.5E-03,+675.4E-03
+8.8300E+00,+876.7E-03,+780.5E-03,+673.4E-03
+8.8400E+00,+882.8E-03,+780.5E-03,+675.4E-03
+8.8500E+00,+880.8E-03,+778.5E-03,+675.4E-03
+8.8600E+00,+874.7E-03,+784.5E-03,+671.4E-03
+8.8700E+00,+874.7E-03,+780.5E-03,+671.4E-03
+8.8800E+00,+874.7E-03,+788.5E-03,+667.4E-03
+8.8900E+00,+866.7E-03,+782.5E-03,+671.4E-03
+8.9000E+00,+866.7E-03,+780.5E-03,+671.4E-03
+8.9100E+00,+866.7E-03,+780.5E-03,+671.4E-03
+8.9200E+00,+866.7E-03,+780.5E-03,+671.4E-03
+8.9300E+00,+866.7E-03,+774.4E-03,+667.4E-03
+8.9400E+00,+870.7E-03,+780.5E-03,+669.4E-03
+8.9500E+00,+866.7E-03,+778.5E-03,+670.4E-03
+8.9600E+00,+874.7E-03,+780.5E-03,+667.4E-03
+8.9700E+00,+866.7E-03,+778.5E-03,+668.4E-03
+8.9800E+00,+870.7E-03,+776.5E-03,+665.4E-03
+8.9900E+00,+872.7E-03,+774.4E-03,+665.4E-03
+9.0000E+00,+866.7E-03,+772.4E-03,+667.4E-03
+9.0100E+00,+872.7E-03,+774.4E-03,+663.4E-03
+9.0200E+00,+866.7E-03,+768.4E-03,+665.4E-03
+9.0300E+00,+866.7E-03,+774.4E-03,+663.4E-03
+9.0400E+00,+858.6E-03,+780.5E-03,+667.4E-03
+9.0500E+00,+860.7E-03,+776.5E-03,+666.4E-03
+9.0600E+00,+854.6E-03,+780.5E-03,+663.4E-03
+9.0700E+00,+866.7E-03,+776.5E-03,+663.4E-03
+9.0800E+00,+874.7E-03,+772.4E-03,+663.4E-03
+9.0900E+00,+860.7E-03,+774.4E-03,+666.4E-03
+9.1000E+00,+866.7E-03,+768.4E-03,+663.4E-03
+9.1100E+00,+858.6E-03,+772.4E-03,+660.4E-03
+9.1200E+00,+858.6E-03,+772.4E-03,+659.4E-03
+9.1300E+00,+858.6E-03,+766.4E-03,+663.4E-03
+9.1400E+00,+858.6E-03,+768.4E-03,+657.4E-03
+9.1500E+00,+858.6E-03,+772.4E-03,+658.4E-03
+9.1600E+00,+850.6E-03,+772.4E-03,+663.4E-03
+9.1700E+00,+858.6E-03,+772.4E-03,+662.4E-03
+9.1800E+00,+858.6E-03,+768.4E-03,+659.4E-03
+9.1900E+00,+858.6E-03,+766.4E-03,+655.3E-03
+9.2000E+00,+866.7E-03,+772.4E-03,+659.4E-03
+9.2100E+00,+858.6E-03,+772.4E-03,+655.3E-03
+9.2200E+00,+862.7E-03,+768.4E-03,+657.4E-03
+9.2300E+00,+858.6E-03,+766.4E-03,+655.3E-03
+9.2400E+00,+858.6E-03,+772.4E-03,+659.4E-03
+9.2500E+00,+856.6E-03,+764.4E-03,+651.3E-03
+9.2600E+00,+858.6E-03,+768.4E-03,+653.3E-03
+9.2700E+00,+852.6E-03,+770.4E-03,+651.3E-03
+9.2800E+00,+858.6E-03,+772.4E-03,+655.3E-03
+9.2900E+00,+858.6E-03,+764.4E-03,+654.3E-03
+9.3000E+00,+858.6E-03,+760.4E-03,+651.3E-03
+9.3100E+00,+850.6E-03,+766.4E-03,+648.3E-03
+9.3200E+00,+850.6E-03,+764.4E-03,+647.3E-03
+9.3300E+00,+858.6E-03,+756.4E-03,+647.3E-03
+9.3400E+00,+850.6E-03,+764.4E-03,+649.3E-03
+9.3500E+00,+850.6E-03,+762.4E-03,+648.3E-03
+9.3600E+00,+850.6E-03,+772.4E-03,+651.3E-03
+9.3700E+00,+850.6E-03,+770.4E-03,+647.3E-03
+9.3800E+00,+854.6E-03,+764.4E-03,+647.3E-03
+9.3900E+00,+850.6E-03,+756.4E-03,+651.3E-03
+9.4000E+00,+858.6E-03,+772.4E-03,+643.3E-03
+9.4100E+00,+850.6E-03,+758.4E-03,+647.3E-03
+9.4200E+00,+854.6E-03,+764.4E-03,+645.3E-03
+9.4300E+00,+850.6E-03,+758.4E-03,+646.3E-03
+9.4400E+00,+850.6E-03,+764.4E-03,+643.3E-03
+9.4500E+00,+848.6E-03,+756.4E-03,+644.3E-03
+9.4600E+00,+842.6E-03,+760.4E-03,+645.3E-03
+9.4700E+00,+850.6E-03,+756.4E-03,+643.3E-03
+9.4800E+00,+850.6E-03,+756.4E-03,+643.3E-03
+9.4900E+00,+846.6E-03,+764.4E-03,+644.3E-03
+9.5000E+00,+850.6E-03,+756.4E-03,+639.3E-03
+9.5100E+00,+844.6E-03,+756.4E-03,+640.3E-03
+9.5200E+00,+842.6E-03,+748.3E-03,+643.3E-03
+9.5300E+00,+842.6E-03,+758.4E-03,+640.3E-03
+9.5400E+00,+842.6E-03,+756.4E-03,+641.3E-03
+9.5500E+00,+844.6E-03,+754.3E-03,+639.3E-03
+9.5600E+00,+850.6E-03,+748.3E-03,+639.3E-03
+9.5700E+00,+840.6E-03,+756.4E-03,+642.3E-03
+9.5800E+00,+846.6E-03,+756.4E-03,+639.3E-03
+9.5900E+00,+842.6E-03,+750.3E-03,+643.3E-03
+9.6000E+00,+842.6E-03,+756.4E-03,+639.3E-03
+9.6100E+00,+844.6E-03,+756.4E-03,+639.3E-03
+9.6200E+00,+842.6E-03,+756.4E-03,+637.3E-03
+9.6300E+00,+842.6E-03,+750.3E-03,+638.3E-03
+9.6400E+00,+850.6E-03,+756.4E-03,+635.2E-03
+9.6500E+00,+834.5E-03,+756.4E-03,+638.3E-03
+9.6600E+00,+838.5E-03,+748.3E-03,+633.2E-03
+9.6700E+00,+840.6E-03,+754.3E-03,+635.2E-03
+9.6800E+00,+834.5E-03,+756.4E-03,+631.2E-03
+9.6900E+00,+842.6E-03,+750.3E-03,+634.2E-03
+9.7000E+00,+838.5E-03,+748.3E-03,+633.2E-03
+9.7100E+00,+840.6E-03,+748.3E-03,+635.2E-03
+9.7200E+00,+826.5E-03,+748.3E-03,+631.2E-03
+9.7300E+00,+832.5E-03,+748.3E-03,+631.2E-03
+9.7400E+00,+838.5E-03,+752.3E-03,+629.2E-03
+9.7500E+00,+834.5E-03,+748.3E-03,+631.2E-03
+9.7600E+00,+842.6E-03,+756.4E-03,+631.2E-03
+9.7700E+00,+840.6E-03,+756.4E-03,+631.2E-03
+9.7800E+00,+834.5E-03,+748.3E-03,+627.2E-03
+9.7900E+00,+836.5E-03,+748.3E-03,+628.2E-03
+9.8000E+00,+826.5E-03,+748.3E-03,+623.2E-03
+9.8100E+00,+842.6E-03,+748.3E-03,+627.2E-03
+9.8200E+00,+826.5E-03,+752.3E-03,+627.2E-03
+9.8300E+00,+828.5E-03,+754.3E-03,+626.2E-03
+9.8400E+00,+842.6E-03,+740.3E-03,+623.2E-03
+9.8500E+00,+832.5E-03,+748.3E-03,+623.2E-03
+9.8600E+00,+834.5E-03,+748.3E-03,+623.2E-03
+9.8700E+00,+830.5E-03,+754.3E-03,+623.2E-03
+9.8800E+00,+842.6E-03,+748.3E-03,+623.2E-03
+9.8900E+00,+826.5E-03,+740.3E-03,+623.2E-03
+9.9000E+00,+834.5E-03,+748.3E-03,+621.2E-03
+9.9100E+00,+826.5E-03,+750.3E-03,+623.2E-03
+9.9200E+00,+842.6E-03,+748.3E-03,+623.2E-03
+9.9300E+00,+834.5E-03,+744.3E-03,+619.2E-03
+9.9400E+00,+834.5E-03,+752.3E-03,+621.2E-03
+9.9500E+00,+834.5E-03,+748.3E-03,+619.2E-03
+9.9600E+00,+842.6E-03,+740.3E-03,+619.2E-03
+9.9700E+00,+832.5E-03,+748.3E-03,+618.2E-03
+9.9800E+00,+826.5E-03,+748.3E-03,+619.2E-03
+9.9900E+00,+828.5E-03,+748.3E-03,+615.1E-03


==> images/ovenFig/scope_12.csv <==
-1.51E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.51E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.51E+00,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-1.51E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.51E+00,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.50E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.53E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.49E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.01E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.48E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.47E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.46E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.45E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.44E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.43E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.42E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.41E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.40E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.39E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.02E+00
-1.38E+00,1.62E+00,1.55E+00,1.68E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.68E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.68E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.68E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.37E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.36E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.35E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.34E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.33E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.69E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.32E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.31E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.30E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.55E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.29E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.28E+00,1.63E+00,1.56E+00,1.70E+00,-2.03E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.03E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.03E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.03E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.03E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.03E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.27E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.26E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.25E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.24E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-1.23E+00,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.22E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.21E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.20E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.19E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.18E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.57E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.57E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.57E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.57E+00,1.72E+00,-2.04E+00
-1.17E+00,1.64E+00,1.57E+00,1.72E+00,-2.04E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.16E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.15E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.14E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.13E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.12E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.11E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.10E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.09E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.74E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.74E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.74E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.74E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.08E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.07E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.07E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.07E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.07E+00,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-1.07E+00,1.65E+00,1.58E+00,1.73E+00,-2.05E+00
-1.07E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.07E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.07E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.07E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.07E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.05E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.06E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.05E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.04E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.03E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.02E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.01E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.00E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.00E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.00E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.00E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-1.00E+00,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.99E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.98E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.97E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.96E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.95E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.94E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.93E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.92E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.91E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.90E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.89E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.88E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.87E-01,1.66E+00,1.58E+00,1.74E+00,-2.06E+00
-9.86E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.85E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.84E-01,1.66E+00,1.58E+00,1.74E+00,-2.06E+00
-9.83E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.82E-01,1.66E+00,1.58E+00,1.74E+00,-2.06E+00
-9.81E-01,1.66E+00,1.58E+00,1.74E+00,-2.06E+00
-9.80E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.79E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.78E-01,1.66E+00,1.58E+00,1.74E+00,-2.06E+00
-9.77E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.76E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.75E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.74E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.73E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.72E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.71E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.70E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.69E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.68E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.67E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.66E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.65E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.64E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.63E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.62E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.61E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.60E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.59E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.58E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.57E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.56E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.55E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.54E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.53E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.52E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.51E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.50E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.49E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.48E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.47E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.46E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.45E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.44E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.43E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.42E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.41E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.40E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.39E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.38E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.37E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.36E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.35E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.34E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.33E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.32E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.31E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.30E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.29E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.28E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.27E-01,1.65E+00,1.58E+00,1.74E+00,-2.06E+00
-9.26E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.25E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.24E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.23E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.22E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.21E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.20E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.19E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.18E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.17E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.16E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.15E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.14E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.13E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.12E-01,1.65E+00,1.57E+00,1.74E+00,-2.06E+00
-9.11E-01,1.65E+00,1.57E+00,1.73E+00,-2.06E+00
-9.10E-01,1.65E+00,1.57E+00,1.73E+00,-2.06E+00
-9.09E-01,1.65E+00,1.57E+00,1.73E+00,-2.06E+00
-9.08E-01,1.65E+00,1.57E+00,1.73E+00,-2.06E+00
-9.07E-01,1.65E+00,1.57E+00,1.73E+00,-2.06E+00
-9.06E-01,1.65E+00,1.57E+00,1.73E+00,-2.06E+00
-9.05E-01,1.65E+00,1.57E+00,1.73E+00,-2.06E+00
-9.04E-01,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-9.03E-01,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-9.02E-01,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-9.01E-01,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-9.00E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.99E-01,1.65E+00,1.57E+00,1.73E+00,-2.05E+00
-8.98E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.97E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.96E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.95E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.94E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.93E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.92E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.91E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.90E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.89E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.88E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.87E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.86E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.85E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.84E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.83E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.82E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.81E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.80E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.79E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.78E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.77E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.76E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.75E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.74E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.73E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.72E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.71E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.70E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.69E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.68E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.67E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.66E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.65E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.64E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.63E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.62E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.61E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.60E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.59E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.58E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.57E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.56E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.55E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.54E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.53E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.52E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.51E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.50E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.49E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.48E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.47E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.46E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.45E-01,1.64E+00,1.57E+00,1.73E+00,-2.05E+00
-8.44E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.43E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.42E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.41E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.40E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.39E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.38E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.37E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.36E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.35E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.34E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.33E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.32E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.31E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.30E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.29E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.28E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.27E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.26E-01,1.64E+00,1.57E+00,1.72E+00,-2.05E+00
-8.25E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.24E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.23E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.22E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.21E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.20E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.19E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.18E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.17E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.16E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.15E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.14E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.13E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.12E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.11E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.10E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.09E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.08E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.07E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.06E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.05E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.04E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.03E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.02E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.01E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-8.00E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-7.99E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-7.98E-01,1.64E+00,1.56E+00,1.72E+00,-2.05E+00
-7.97E-01,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-7.96E-01,1.64E+00,1.56E+00,1.72E+00,-2.04E+00
-7.95E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.94E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.93E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.92E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.91E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.90E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.89E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.88E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.87E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.86E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.85E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.84E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.83E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.82E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.81E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.80E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.79E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.78E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.77E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.76E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.75E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.74E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.73E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.72E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.71E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.70E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.69E-01,1.63E+00,1.56E+00,1.72E+00,-2.04E+00
-7.68E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.67E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.66E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.65E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.64E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.63E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.62E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.61E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.60E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.59E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.58E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.57E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.56E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.55E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.54E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.53E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.52E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.51E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.50E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.49E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.48E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.47E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.46E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.45E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.44E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.43E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.42E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.41E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.40E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.39E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.38E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.37E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.36E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.35E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.34E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.33E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.32E-01,1.63E+00,1.56E+00,1.71E+00,-2.04E+00
-7.31E-01,1.63E+00,1.55E+00,1.71E+00,-2.04E+00
-7.30E-01,1.63E+00,1.55E+00,1.71E+00,-2.04E+00
-7.29E-01,1.63E+00,1.55E+00,1.71E+00,-2.04E+00
-7.28E-01,1.63E+00,1.55E+00,1.71E+00,-2.04E+00
-7.27E-01,1.63E+00,1.55E+00,1.71E+00,-2.04E+00
-7.26E-01,1.63E+00,1.55E+00,1.71E+00,-2.04E+00
-7.25E-01,1.63E+00,1.55E+00,1.71E+00,-2.04E+00
-7.24E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.23E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.22E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.21E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.20E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.19E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.18E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.17E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.16E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.15E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.14E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.13E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.12E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.11E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.10E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.09E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.08E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.07E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.06E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.05E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.04E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.03E-01,1.62E+00,1.55E+00,1.70E+00,-2.04E+00
-7.02E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.01E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-7.00E-01,1.62E+00,1.55E+00,1.70E+00,-2.04E+00
-6.99E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-6.98E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-6.97E-01,1.62E+00,1.55E+00,1.70E+00,-2.04E+00
-6.96E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-6.95E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-6.94E-01,1.62E+00,1.55E+00,1.70E+00,-2.04E+00
-6.93E-01,1.63E+00,1.55E+00,1.70E+00,-2.04E+00
-6.92E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.91E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.90E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.89E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.88E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.87E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.86E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.85E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.84E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.83E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.82E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.81E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.80E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.79E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.78E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.77E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.76E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.75E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.74E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.73E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.72E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.71E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.70E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.69E-01,1.62E+00,1.55E+00,1.70E+00,-2.03E+00
-6.68E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.67E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.66E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.65E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.64E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.63E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.62E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.61E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.60E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.59E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.58E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.57E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.56E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.55E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.54E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.53E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.52E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.51E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.50E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.49E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.48E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.47E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.46E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.45E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.44E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.43E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.42E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.41E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.40E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.39E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.38E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.37E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.36E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.35E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.34E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.33E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.32E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.31E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.30E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.29E-01,1.62E+00,1.55E+00,1.68E+00,-2.03E+00
-6.28E-01,1.62E+00,1.55E+00,1.68E+00,-2.03E+00
-6.27E-01,1.62E+00,1.55E+00,1.68E+00,-2.03E+00
-6.26E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.25E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.24E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.23E-01,1.62E+00,1.54E+00,1.69E+00,-2.03E+00
-6.22E-01,1.62E+00,1.55E+00,1.69E+00,-2.03E+00
-6.21E-01,1.62E+00,1.54E+00,1.69E+00,-2.03E+00
-6.20E-01,1.62E+00,1.54E+00,1.69E+00,-2.03E+00
-6.19E-01,1.62E+00,1.54E+00,1.69E+00,-2.03E+00
-6.18E-01,1.62E+00,1.54E+00,1.69E+00,-2.03E+00
-6.17E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.16E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.15E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.14E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.13E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.12E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.11E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.10E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.09E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.08E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.07E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.06E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.05E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.04E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.03E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.02E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.01E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-6.00E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.99E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.98E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.97E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.96E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.95E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.94E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.93E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.92E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.91E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.90E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.89E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.88E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.87E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.86E-01,1.62E+00,1.54E+00,1.68E+00,-2.03E+00
-5.85E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.84E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.83E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.82E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.81E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.80E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.79E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.78E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.77E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.76E-01,1.62E+00,1.54E+00,1.68E+00,-2.02E+00
-5.75E-01,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-5.74E-01,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-5.73E-01,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-5.72E-01,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-5.71E-01,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-5.70E-01,1.62E+00,1.54E+00,1.67E+00,-2.02E+00
-5.69E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.68E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.67E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.66E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.65E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.64E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.63E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.62E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.61E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.60E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.59E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.58E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.57E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.56E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.55E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.54E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.53E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.52E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.51E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.50E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.49E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.48E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.47E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.46E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.45E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.44E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.43E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.42E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.41E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.40E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.39E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.38E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.37E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.36E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.35E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.34E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.33E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.32E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.31E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.30E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.29E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.28E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.27E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.26E-01,1.61E+00,1.54E+00,1.67E+00,-2.02E+00
-5.25E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.24E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.23E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.22E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.21E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.20E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.19E-01,1.61E+00,1.54E+00,1.66E+00,-2.02E+00
-5.18E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.17E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.16E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.15E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.14E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.13E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.12E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.11E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.10E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.09E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.08E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.07E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.06E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.05E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.04E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.03E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.02E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.01E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-5.00E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.99E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.98E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.97E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.96E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.95E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.94E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.93E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.92E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.91E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.90E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.89E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.88E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.87E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.86E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.85E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.84E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.83E-01,1.61E+00,1.53E+00,1.66E+00,-2.02E+00
-4.82E-01,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-4.81E-01,1.61E+00,1.53E+00,1.65E+00,-2.01E+00
-4.80E-01,1.61E+00,1.53E+00,1.65E+00,-2.01E+00
-4.79E-01,1.61E+00,1.53E+00,1.65E+00,-2.01E+00
-4.78E-01,1.61E+00,1.53E+00,1.65E+00,-2.01E+00
-4.77E-01,1.61E+00,1.53E+00,1.65E+00,-2.01E+00
-4.76E-01,1.61E+00,1.53E+00,1.65E+00,-2.01E+00
-4.75E-01,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-4.74E-01,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-4.73E-01,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-4.72E-01,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-4.71E-01,1.61E+00,1.53E+00,1.66E+00,-2.01E+00
-4.70E-01,1.60E+00,1.53E+00,1.66E+00,-2.01E+00
-4.69E-01,1.60E+00,1.53E+00,1.66E+00,-2.01E+00
-4.68E-01,1.60E+00,1.53E+00,1.66E+00,-2.01E+00
-4.67E-01,1.60E+00,1.53E+00,1.66E+00,-2.01E+00
-4.66E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.65E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.64E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.63E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.62E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.61E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.60E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.59E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.58E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.57E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.56E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.55E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.54E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.53E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.52E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.51E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.50E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.49E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.48E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.47E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.46E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.45E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.44E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.43E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.42E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.41E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.40E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.39E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.38E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.37E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.36E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.35E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.34E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.33E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.32E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.31E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.30E-01,1.60E+00,1.53E+00,1.65E+00,-2.01E+00
-4.29E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.28E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.27E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.26E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.25E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.24E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.23E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.22E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.21E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.20E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.19E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.18E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.17E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.16E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.15E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.14E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.13E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.12E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.11E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.10E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.09E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.08E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.07E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.06E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.05E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.04E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.03E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.02E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.01E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-4.00E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.99E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.98E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.97E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.96E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.95E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.94E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.93E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.92E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.91E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.90E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.89E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.88E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.87E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.86E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.85E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.84E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.83E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.82E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.81E-01,1.60E+00,1.52E+00,1.65E+00,-2.01E+00
-3.80E-01,1.60E+00,1.52E+00,1.65E+00,-2.00E+00
-3.79E-01,1.60E+00,1.52E+00,1.65E+00,-2.00E+00
-3.78E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.77E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.76E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.75E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.74E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.73E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.72E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.71E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.70E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.69E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.68E-01,1.60E+00,1.51E+00,1.65E+00,-2.00E+00
-3.67E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.66E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.65E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.64E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.63E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.62E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.61E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.60E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.59E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.58E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.57E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.56E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.55E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.54E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.53E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.52E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.51E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.50E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.49E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.48E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.47E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.46E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.45E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.44E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.43E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.42E-01,1.59E+00,1.51E+00,1.65E+00,-2.00E+00
-3.41E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.40E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.39E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.38E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.37E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.36E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.35E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.34E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.33E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.32E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.31E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.30E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.29E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.28E-01,1.59E+00,1.50E+00,1.65E+00,-2.00E+00
-3.27E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.26E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.25E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.24E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.23E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.22E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.21E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.20E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.19E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.18E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.17E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.16E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.15E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.14E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.13E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.12E-01,1.59E+00,1.50E+00,1.66E+00,-2.00E+00
-3.11E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.10E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.09E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.08E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.07E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.06E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.05E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.04E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.03E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.02E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.01E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-3.00E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.99E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.98E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.97E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.96E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.95E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.94E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.93E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.92E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.91E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.90E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.89E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.88E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.87E-01,1.59E+00,1.49E+00,1.66E+00,-2.00E+00
-2.86E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.85E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.84E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.83E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.82E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.81E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.80E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.79E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.78E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.77E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.76E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.75E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.74E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.73E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.72E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.71E-01,1.59E+00,1.48E+00,1.66E+00,-2.00E+00
-2.70E-01,1.59E+00,1.48E+00,1.66E+00,-1.99E+00
-2.69E-01,1.59E+00,1.48E+00,1.66E+00,-1.99E+00
-2.68E-01,1.59E+00,1.48E+00,1.67E+00,-1.99E+00
-2.67E-01,1.59E+00,1.48E+00,1.67E+00,-1.99E+00
-2.66E-01,1.59E+00,1.48E+00,1.67E+00,-1.99E+00
-2.65E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.64E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.63E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.62E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.61E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.60E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.59E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.58E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.57E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.56E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.55E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.54E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.53E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.52E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.51E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.50E-01,1.59E+00,1.47E+00,1.67E+00,-1.99E+00
-2.49E-01,1.58E+00,1.47E+00,1.67E+00,-1.99E+00
-2.48E-01,1.58E+00,1.47E+00,1.67E+00,-1.99E+00
-2.47E-01,1.58E+00,1.47E+00,1.67E+00,-1.99E+00
-2.46E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.45E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.44E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.43E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.42E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.41E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.40E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.39E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.38E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.37E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.36E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.35E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.34E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.33E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.32E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.31E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.30E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.29E-01,1.58E+00,1.46E+00,1.67E+00,-1.99E+00
-2.28E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.27E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.26E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.25E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.24E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.23E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.22E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.21E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.20E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.19E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.18E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.17E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.16E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.15E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.14E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.13E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.12E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-2.11E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.10E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.09E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.08E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.07E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.06E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.05E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.04E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.03E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.02E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.01E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-2.00E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.99E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.98E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.97E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.96E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.95E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.94E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.93E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.92E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.91E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.90E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.89E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.88E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.87E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.86E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.85E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.84E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.83E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.82E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.81E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.80E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.79E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.78E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.77E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.76E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.75E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.74E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.73E-01,1.58E+00,1.44E+00,1.67E+00,-1.99E+00
-1.72E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-1.71E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-1.70E-01,1.58E+00,1.45E+00,1.67E+00,-1.99E+00
-1.69E-01,1.58E+00,1.45E+00,1.67E+00,-1.98E+00
-1.68E-01,1.58E+00,1.45E+00,1.67E+00,-1.98E+00
-1.67E-01,1.58E+00,1.45E+00,1.67E+00,-1.98E+00
-1.66E-01,1.58E+00,1.45E+00,1.67E+00,-1.98E+00
-1.65E-01,1.58E+00,1.45E+00,1.67E+00,-1.98E+00
-1.64E-01,1.58E+00,1.45E+00,1.67E+00,-1.98E+00
-1.63E-01,1.58E+00,1.45E+00,1.67E+00,-1.98E+00
-1.62E-01,1.57E+00,1.45E+00,1.67E+00,-1.98E+00
-1.61E-01,1.57E+00,1.45E+00,1.67E+00,-1.98E+00
-1.60E-01,1.57E+00,1.45E+00,1.67E+00,-1.98E+00
-1.59E-01,1.57E+00,1.45E+00,1.67E+00,-1.98E+00
-1.58E-01,1.57E+00,1.45E+00,1.66E+00,-1.98E+00
-1.57E-01,1.57E+00,1.45E+00,1.66E+00,-1.98E+00
-1.56E-01,1.57E+00,1.45E+00,1.66E+00,-1.98E+00
-1.55E-01,1.57E+00,1.45E+00,1.66E+00,-1.98E+00
-1.54E-01,1.57E+00,1.45E+00,1.66E+00,-1.98E+00
-1.53E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.52E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.51E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.50E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.49E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.48E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.47E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.46E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.45E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.44E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.43E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.42E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.41E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.40E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.39E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.38E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.37E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.36E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.35E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.34E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.33E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.32E-01,1.57E+00,1.46E+00,1.66E+00,-1.98E+00
-1.31E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.30E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.29E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.28E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.27E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.26E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.25E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.24E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.23E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.22E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.21E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.20E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.19E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.18E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.17E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.16E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.15E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.14E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.13E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.12E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.11E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.10E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.09E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.08E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.07E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.06E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.05E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.04E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.03E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.02E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.01E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-1.00E-01,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-9.90E-02,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-9.80E-02,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-9.70E-02,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-9.60E-02,1.57E+00,1.47E+00,1.66E+00,-1.98E+00
-9.50E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-9.40E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-9.30E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-9.20E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-9.10E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-9.00E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.90E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.80E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.70E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.60E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.50E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.40E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.30E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.20E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.10E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-8.00E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.90E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.80E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.70E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.60E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.50E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.40E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.30E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.20E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.10E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-7.00E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.90E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.80E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.70E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.60E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.50E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.40E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.30E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.20E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.10E-02,1.57E+00,1.48E+00,1.66E+00,-1.98E+00
-6.00E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.90E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.80E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.70E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.60E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.50E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.40E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.30E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.20E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.10E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-5.00E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.90E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.80E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.70E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.60E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.50E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.40E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.30E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.20E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.10E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-4.00E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.90E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.80E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.70E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.60E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.50E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.40E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.30E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.20E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.10E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-3.00E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.90E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.80E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.70E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.60E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.50E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.40E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.30E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.20E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.10E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-2.00E-02,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
-1.90E-02,1.57E+00,1.48E+00,1.66E+00,-1.97E+00
-1.80E-02,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
-1.70E-02,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
-1.60E-02,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
-1.50E-02,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
-1.40E-02,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
-1.30E-02,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-1.20E-02,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
-1.10E-02,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-1.00E-02,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-9.00E-03,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
-8.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-7.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-6.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-5.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-4.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-3.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-2.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
-1.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
0.00E+00,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
1.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
2.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
3.00E-03,1.57E+00,1.48E+00,1.65E+00,-1.97E+00
4.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
5.00E-03,1.57E+00,1.49E+00,1.65E+00,-1.97E+00
6.00E-03,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
7.00E-03,1.56E+00,1.49E+00,1.65E+00,-1.97E+00
8.00E-03,1.56E+00,1.49E+00,1.65E+00,-1.97E+00
9.00E-03,1.56E+00,1.49E+00,1.65E+00,-1.97E+00
1.00E-02,1.56E+00,1.49E+00,1.65E+00,-1.97E+00
1.10E-02,1.56E+00,1.49E+00,1.65E+00,-1.97E+00
1.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
1.30E-02,1.56E+00,1.49E+00,1.65E+00,-1.97E+00
1.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
1.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
1.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
1.70E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
1.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
1.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.00E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.10E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.30E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.70E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
2.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.00E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.10E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.30E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.70E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
3.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
4.00E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
4.10E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
4.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
4.30E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
4.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.97E+00
4.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.70E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.00E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.10E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.30E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.70E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
5.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.00E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.10E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.30E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.70E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
6.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.00E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.10E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.30E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.70E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
7.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.00E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.10E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.30E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.70E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
8.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.00E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.10E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.20E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.30E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.40E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.50E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.60E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.70E-02,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
9.80E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
9.90E-02,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.00E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.01E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.02E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.03E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.04E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.05E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.06E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.07E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.08E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.09E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.10E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
1.11E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.12E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.13E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.14E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.15E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.16E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.17E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.18E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.19E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.20E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.21E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.22E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.23E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.24E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.25E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.26E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.27E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.28E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.29E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.30E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.31E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.32E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.33E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.34E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.35E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.36E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.37E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.38E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.39E-01,1.56E+00,1.48E+00,1.64E+00,-1.96E+00
1.40E-01,1.55E+00,1.48E+00,1.64E+00,-1.96E+00
1.41E-01,1.55E+00,1.48E+00,1.64E+00,-1.96E+00
1.42E-01,1.55E+00,1.48E+00,1.64E+00,-1.96E+00
1.43E-01,1.55E+00,1.48E+00,1.64E+00,-1.96E+00
1.44E-01,1.55E+00,1.48E+00,1.64E+00,-1.96E+00
1.45E-01,1.55E+00,1.48E+00,1.64E+00,-1.96E+00
1.46E-01,1.55E+00,1.48E+00,1.64E+00,-1.96E+00
1.47E-01,1.55E+00,1.48E+00,1.64E+00,-1.96E+00
1.48E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.49E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.50E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.51E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.52E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.53E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.54E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.55E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.56E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.57E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.58E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.59E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.60E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.61E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.62E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.63E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.64E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
1.65E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.66E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.67E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.68E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.69E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.70E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.71E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.72E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.73E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.74E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.75E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.76E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.77E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.78E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.79E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.80E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.81E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.82E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.83E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.84E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.85E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.86E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.87E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.88E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.89E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.90E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.91E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.92E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.93E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.94E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.95E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.96E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.97E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.98E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
1.99E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.00E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.01E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.02E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.03E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.04E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.05E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.06E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.07E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.08E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.09E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.10E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.11E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.12E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.13E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.14E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.15E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.16E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.17E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.18E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.19E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.20E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
2.21E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.22E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.23E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.24E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.25E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.26E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.27E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.28E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.29E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.30E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.31E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.32E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.33E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.34E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.35E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.36E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.37E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.38E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.39E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.40E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.41E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.42E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.43E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.44E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.45E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.46E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
2.47E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.48E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.49E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.50E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.51E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.52E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.53E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.54E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.55E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.56E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.57E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.58E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.59E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.60E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.61E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.62E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.63E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.64E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.65E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.66E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.67E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.68E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.69E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.70E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.71E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.72E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.73E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.74E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.75E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.76E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.77E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.78E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.79E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.80E-01,1.54E+00,1.46E+00,1.63E+00,-1.94E+00
2.81E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.82E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.83E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.84E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.85E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.86E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.87E-01,1.54E+00,1.47E+00,1.63E+00,-1.94E+00
2.88E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.89E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.90E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.91E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.92E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.93E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.94E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.95E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.96E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.97E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.98E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
2.99E-01,1.54E+00,1.47E+00,1.63E+00,-1.95E+00
3.00E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.01E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.02E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.03E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.04E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.05E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.06E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.07E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.08E-01,1.55E+00,1.47E+00,1.63E+00,-1.95E+00
3.09E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.10E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.11E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.12E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.13E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.14E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.15E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.16E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.17E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.18E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.19E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.20E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.21E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.22E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.23E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.24E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.25E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.26E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.27E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.28E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.29E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.30E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.31E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.32E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.33E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.34E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.35E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.36E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.37E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.38E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.39E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.40E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.41E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.42E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.43E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.44E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.45E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.46E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.47E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.48E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.49E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.50E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.51E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.52E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.53E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.54E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.55E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.56E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.57E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.58E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.59E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.60E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.61E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.62E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.63E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.64E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.65E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.66E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.67E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.68E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.69E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.70E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.71E-01,1.55E+00,1.47E+00,1.64E+00,-1.95E+00
3.72E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.73E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.74E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.75E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.76E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.77E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.78E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.79E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.80E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.81E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.82E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.83E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.84E-01,1.55E+00,1.48E+00,1.64E+00,-1.95E+00
3.85E-01,1.55E+00,1.48E+00,1.65E+00,-1.95E+00
3.86E-01,1.55E+00,1.48E+00,1.65E+00,-1.95E+00
3.87E-01,1.55E+00,1.48E+00,1.65E+00,-1.95E+00
3.88E-01,1.56E+00,1.48E+00,1.65E+00,-1.95E+00
3.89E-01,1.56E+00,1.48E+00,1.65E+00,-1.95E+00
3.90E-01,1.56E+00,1.48E+00,1.65E+00,-1.95E+00
3.91E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
3.92E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
3.93E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
3.94E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
3.95E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
3.96E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
3.97E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
3.98E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
3.99E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.00E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.01E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.02E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.03E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.04E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.05E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.06E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.07E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.08E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.09E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.10E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.11E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.12E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.13E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.14E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.15E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.16E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.17E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.18E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.19E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.20E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.21E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.22E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.23E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.24E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.25E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.26E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.27E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.28E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.29E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.30E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.31E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.32E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.33E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.34E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.35E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.36E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.37E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.38E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.39E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.40E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.41E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.42E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.43E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.44E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.45E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.46E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.47E-01,1.56E+00,1.48E+00,1.65E+00,-1.96E+00
4.48E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.49E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.50E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.51E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.52E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.53E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.54E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.55E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.56E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.57E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.58E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.59E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.60E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.61E-01,1.56E+00,1.49E+00,1.65E+00,-1.96E+00
4.62E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.63E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.64E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.65E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.66E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.67E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.68E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.69E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.70E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.71E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.72E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.73E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.74E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.75E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.76E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.77E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.78E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.79E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.80E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.81E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.82E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.83E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.84E-01,1.57E+00,1.49E+00,1.65E+00,-1.96E+00
4.85E-01,1.57E+00,1.49E+00,1.66E+00,-1.96E+00
4.86E-01,1.57E+00,1.49E+00,1.66E+00,-1.96E+00
4.87E-01,1.57E+00,1.49E+00,1.66E+00,-1.96E+00
4.88E-01,1.57E+00,1.49E+00,1.66E+00,-1.96E+00
4.89E-01,1.57E+00,1.49E+00,1.66E+00,-1.96E+00


==> images/ovenFig/scope_13.csv <==
-1.51E+00,1.59E+00,1.48E+00,1.63E+00,-2.01E+00
-1.51E+00,1.59E+00,1.48E+00,1.63E+00,-2.01E+00
-1.51E+00,1.59E+00,1.48E+00,1.63E+00,-2.01E+00
-1.51E+00,1.59E+00,1.48E+00,1.63E+00,-2.01E+00
-1.51E+00,1.59E+00,1.48E+00,1.63E+00,-2.01E+00
-1.50E+00,1.59E+00,1.48E+00,1.63E+00,-2.01E+00
-1.50E+00,1.59E+00,1.48E+00,1.63E+00,-2.01E+00
-1.50E+00,1.59E+00,1.48E+00,1.63E+00,-2.01E+00
-1.50E+00,1.59E+00,1.49E+00,1.63E+00,-2.01E+00
-1.50E+00,1.59E+00,1.49E+00,1.63E+00,-2.01E+00
-1.50E+00,1.59E+00,1.49E+00,1.63E+00,-2.01E+00
-1.50E+00,1.59E+00,1.49E+00,1.63E+00,-2.01E+00
-1.50E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.50E+00,1.59E+00,1.49E+00,1.63E+00,-2.01E+00
-1.50E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.49E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.01E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.02E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.02E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.02E+00
-1.48E+00,1.60E+00,1.49E+00,1.63E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.63E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.63E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.63E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.63E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.47E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.46E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.45E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.44E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.43E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.64E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.42E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.49E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.41E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.40E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.65E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.39E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.02E+00
-1.38E+00,1.60E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.60E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.60E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.60E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.60E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.60E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.60E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.37E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.36E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.66E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.35E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.34E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.33E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.67E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.32E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.31E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.30E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.68E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.29E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.28E+00,1.61E+00,1.50E+00,1.69E+00,-2.03E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.03E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.03E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.03E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.03E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.27E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.26E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.69E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.25E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.24E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.23E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.22E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.21E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.20E+00,1.62E+00,1.51E+00,1.70E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.19E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.18E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.17E+00,1.62E+00,1.51E+00,1.71E+00,-2.04E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.16E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.15E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.14E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.13E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.12E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.11E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.10E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.09E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.08E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.72E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.07E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.05E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.06E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.05E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.04E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.03E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.02E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.01E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.00E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.00E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.00E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.00E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-1.00E+00,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.99E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.98E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.97E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.96E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.95E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.94E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.93E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.92E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.91E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.90E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.89E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.88E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.87E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.86E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.85E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.84E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.83E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.82E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.81E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.80E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.79E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.78E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.77E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.76E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.75E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.74E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.73E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.72E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.71E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.70E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.69E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.68E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.67E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.66E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.65E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.64E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.63E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.62E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.61E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.60E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.59E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.58E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.57E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.56E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.55E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.54E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.53E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.52E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.51E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.50E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.49E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.48E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.47E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.46E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.45E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.44E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.43E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.42E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.41E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.40E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.39E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.38E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.37E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.36E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.35E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.34E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.33E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.32E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.31E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.30E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.29E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.28E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.27E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.26E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.25E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.24E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.23E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.22E-01,1.63E+00,1.52E+00,1.73E+00,-2.06E+00
-9.21E-01,1.62E+00,1.52E+00,1.73E+00,-2.06E+00
-9.20E-01,1.62E+00,1.52E+00,1.73E+00,-2.06E+00
-9.19E-01,1.62E+00,1.52E+00,1.73E+00,-2.06E+00
-9.18E-01,1.62E+00,1.52E+00,1.73E+00,-2.06E+00
-9.17E-01,1.62E+00,1.52E+00,1.73E+00,-2.06E+00
-9.16E-01,1.62E+00,1.52E+00,1.73E+00,-2.06E+00
-9.15E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.14E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.13E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.12E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.11E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.10E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.09E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.08E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.07E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.06E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.05E-01,1.62E+00,1.52E+00,1.72E+00,-2.06E+00
-9.04E-01,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-9.03E-01,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-9.02E-01,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-9.01E-01,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-9.00E-01,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-8.99E-01,1.62E+00,1.52E+00,1.72E+00,-2.05E+00
-8.98E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.97E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.96E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.95E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.94E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.93E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.92E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.91E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.90E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.89E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.88E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.87E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.86E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.85E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.84E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.83E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.82E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.81E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.80E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.79E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.78E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.77E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.76E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.75E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.74E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.73E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.72E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.71E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.70E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.69E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.68E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.67E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.66E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.65E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.64E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.63E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.62E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.61E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.60E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.59E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.58E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.57E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.56E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.55E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.54E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.53E-01,1.62E+00,1.51E+00,1.72E+00,-2.05E+00
-8.52E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.51E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.50E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.49E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.48E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.47E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.46E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.45E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.44E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.43E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.42E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.41E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.40E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.39E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.38E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.37E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.36E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.35E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.34E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.33E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.32E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.31E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.30E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.29E-01,1.62E+00,1.51E+00,1.71E+00,-2.05E+00
-8.28E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.27E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.26E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.25E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.24E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.23E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.22E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.21E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.20E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.19E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.18E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.17E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.16E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.15E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.14E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.13E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.12E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.11E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.10E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.09E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.08E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.07E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.06E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.05E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.04E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.03E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.02E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.01E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-8.00E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-7.99E-01,1.61E+00,1.51E+00,1.71E+00,-2.05E+00
-7.98E-01,1.61E+00,1.51E+00,1.71E+00,-2.04E+00
-7.97E-01,1.61E+00,1.51E+00,1.71E+00,-2.04E+00
-7.96E-01,1.61E+00,1.51E+00,1.71E+00,-2.04E+00
-7.95E-01,1.61E+00,1.51E+00,1.71E+00,-2.04E+00
-7.94E-01,1.61E+00,1.51E+00,1.71E+00,-2.04E+00
-7.93E-01,1.61E+00,1.51E+00,1.71E+00,-2.04E+00
-7.92E-01,1.61E+00,1.51E+00,1.70E+00,-2.04E+00
-7.91E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.90E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.89E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.88E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.87E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.86E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.85E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.84E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.83E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.82E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.81E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.80E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.79E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.78E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.77E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.76E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.75E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.74E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.73E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.72E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.71E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.70E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.69E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.68E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.67E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.66E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.65E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.64E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.63E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.62E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.61E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.60E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.59E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.58E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.57E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.56E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.55E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.54E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.53E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.52E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.51E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.50E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.49E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.48E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.47E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.46E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.45E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.44E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.43E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.42E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.41E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.40E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.39E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.38E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.37E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.36E-01,1.61E+00,1.50E+00,1.70E+00,-2.04E+00
-7.35E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.34E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.33E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.32E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.31E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.30E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.29E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.28E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.27E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.26E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.25E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.24E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.23E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.22E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.21E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.20E-01,1.61E+00,1.50E+00,1.69E+00,-2.04E+00
-7.19E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.18E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.17E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.16E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.15E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.14E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.13E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.12E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.11E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.10E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.09E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.08E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.07E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.06E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.05E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.04E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.03E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.02E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.01E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-7.00E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-6.99E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-6.98E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-6.97E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-6.96E-01,1.60E+00,1.50E+00,1.69E+00,-2.04E+00
-6.95E-01,1.60E+00,1.50E+00,1.68E+00,-2.04E+00
-6.94E-01,1.60E+00,1.50E+00,1.68E+00,-2.04E+00
-6.93E-01,1.60E+00,1.50E+00,1.68E+00,-2.04E+00
-6.92E-01,1.60E+00,1.50E+00,1.68E+00,-2.03E+00
-6.91E-01,1.60E+00,1.50E+00,1.68E+00,-2.03E+00
-6.90E-01,1.60E+00,1.50E+00,1.68E+00,-2.03E+00
-6.89E-01,1.60E+00,1.50E+00,1.68E+00,-2.03E+00
-6.88E-01,1.60E+00,1.50E+00,1.68E+00,-2.03E+00
-6.87E-01,1.60E+00,1.50E+00,1.68E+00,-2.03E+00
-6.86E-01,1.60E+00,1.50E+00,1.68E+00,-2.03E+00
-6.85E-01,1.60E+00,1.50E+00,1.68E+00,-2.03E+00
-6.84E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.83E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.82E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.81E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.80E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.79E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.78E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.77E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.76E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.75E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.74E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.73E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.72E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.71E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.70E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.69E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.68E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.67E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.66E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.65E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.64E-01,1.60E+00,1.49E+00,1.68E+00,-2.03E+00
-6.63E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.62E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.61E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.60E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.59E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.58E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.57E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.56E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.55E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.54E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.53E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.52E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.51E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.50E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.49E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.48E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.47E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.46E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.45E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.44E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.43E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.42E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.41E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.40E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.39E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.38E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.37E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.36E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.35E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.34E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.33E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.32E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.31E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.30E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.29E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.28E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.27E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.26E-01,1.60E+00,1.49E+00,1.67E+00,-2.03E+00
-6.25E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.24E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.23E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.22E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.21E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.20E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.19E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.18E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.17E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.16E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.15E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.14E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.13E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.12E-01,1.60E+00,1.49E+00,1.66E+00,-2.03E+00
-6.11E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.10E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.09E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.08E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.07E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.06E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.05E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.04E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.03E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.02E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.01E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-6.00E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-5.99E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-5.98E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-5.97E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-5.96E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-5.95E-01,1.59E+00,1.49E+00,1.66E+00,-2.03E+00
-5.94E-01,1.59E+00,1.49E+00,1.65E+00,-2.03E+00
-5.93E-01,1.59E+00,1.49E+00,1.65E+00,-2.03E+00
-5.92E-01,1.59E+00,1.49E+00,1.65E+00,-2.03E+00
-5.91E-01,1.59E+00,1.49E+00,1.65E+00,-2.03E+00
-5.90E-01,1.59E+00,1.49E+00,1.65E+00,-2.03E+00
-5.89E-01,1.59E+00,1.49E+00,1.65E+00,-2.03E+00
-5.88E-01,1.59E+00,1.49E+00,1.65E+00,-2.03E+00
-5.87E-01,1.59E+00,1.49E+00,1.65E+00,-2.03E+00
-5.86E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.85E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.84E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.83E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.82E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.81E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.80E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.79E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.78E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.77E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.76E-01,1.59E+00,1.49E+00,1.65E+00,-2.02E+00
-5.75E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.74E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.73E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.72E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.71E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.70E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.69E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.68E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.67E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.66E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.65E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.64E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.63E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.62E-01,1.59E+00,1.48E+00,1.65E+00,-2.02E+00
-5.61E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.60E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.59E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.58E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.57E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.56E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.55E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.54E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.53E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.52E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.51E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.50E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.49E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.48E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.47E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.46E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.45E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.44E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.43E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.42E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.41E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.40E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.39E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.38E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.37E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.36E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.35E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.34E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.33E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.32E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.31E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.30E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.29E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.28E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.27E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.26E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.25E-01,1.59E+00,1.48E+00,1.64E+00,-2.02E+00
-5.24E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.23E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.22E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.21E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.20E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.19E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.18E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.17E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.16E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.15E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.14E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.13E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.12E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.11E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.10E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.09E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.08E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.07E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.06E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.05E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.04E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.03E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.02E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.01E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-5.00E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-4.99E-01,1.59E+00,1.48E+00,1.63E+00,-2.02E+00
-4.98E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.97E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.96E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.95E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.94E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.93E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.92E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.91E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.90E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.89E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.88E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.87E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.86E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.85E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.84E-01,1.58E+00,1.48E+00,1.63E+00,-2.02E+00
-4.83E-01,1.58E+00,1.48E+00,1.62E+00,-2.02E+00
-4.82E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.81E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.80E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.79E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.78E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.77E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.76E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.75E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.74E-01,1.58E+00,1.48E+00,1.62E+00,-2.01E+00
-4.73E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.72E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.71E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.70E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.69E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.68E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.67E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.66E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.65E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.64E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.63E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.62E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.61E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.60E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.59E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.58E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.57E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.56E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.55E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.54E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.53E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.52E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.51E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.50E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.49E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.48E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.47E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.46E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.45E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.44E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.43E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.42E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.41E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.40E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.39E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.38E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.37E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.36E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.35E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.34E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.33E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.32E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.31E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.30E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.29E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.28E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.27E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.26E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.25E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.24E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.23E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.22E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.21E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.20E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.19E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.18E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.17E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.16E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.15E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.14E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.13E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.12E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.11E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.10E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.09E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.08E-01,1.58E+00,1.47E+00,1.62E+00,-2.01E+00
-4.07E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-4.06E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-4.05E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-4.04E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-4.03E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-4.02E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-4.01E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-4.00E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.99E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.98E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.97E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.96E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.95E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.94E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.93E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.92E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.91E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.90E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.89E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.88E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.87E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.86E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.85E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.84E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.83E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.82E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.81E-01,1.58E+00,1.46E+00,1.62E+00,-2.01E+00
-3.80E-01,1.58E+00,1.46E+00,1.62E+00,-2.00E+00
-3.79E-01,1.58E+00,1.46E+00,1.62E+00,-2.00E+00
-3.78E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.77E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.76E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.75E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.74E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.73E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.72E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.71E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.70E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.69E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.68E-01,1.57E+00,1.46E+00,1.62E+00,-2.00E+00
-3.67E-01,1.57E+00,1.45E+00,1.62E+00,-2.00E+00
-3.66E-01,1.57E+00,1.45E+00,1.62E+00,-2.00E+00
-3.65E-01,1.57E+00,1.45E+00,1.62E+00,-2.00E+00
-3.64E-01,1.57E+00,1.45E+00,1.62E+00,-2.00E+00
-3.63E-01,1.57E+00,1.45E+00,1.62E+00,-2.00E+00
-3.62E-01,1.57E+00,1.45E+00,1.62E+00,-2.00E+00
-3.61E-01,1.57E+00,1.45E+00,1.62E+00,-2.00E+00
-3.60E-01,1.57E+00,1.45E+00,1.62E+00,-2.00E+00
-3.59E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.58E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.57E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.56E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.55E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.54E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.53E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.52E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.51E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.50E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.49E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.48E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.47E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.46E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.45E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.44E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.43E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.42E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.41E-01,1.57E+00,1.45E+00,1.63E+00,-2.00E+00
-3.40E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.39E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.38E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.37E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.36E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.35E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.34E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.33E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.32E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.31E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.30E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.29E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.28E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.27E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.26E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.25E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.24E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.23E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.22E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.21E-01,1.57E+00,1.44E+00,1.63E+00,-2.00E+00
-3.20E-01,1.57E+00,1.44E+00,1.64E+00,-2.00E+00
-3.19E-01,1.57E+00,1.44E+00,1.64E+00,-2.00E+00
-3.18E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.17E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.16E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.15E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.14E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.13E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.12E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.11E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.10E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.09E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.08E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.07E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.06E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.05E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.04E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.03E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.02E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.01E-01,1.57E+00,1.43E+00,1.64E+00,-2.00E+00
-3.00E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.99E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.98E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.97E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.96E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.95E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.94E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.93E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.92E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.91E-01,1.57E+00,1.42E+00,1.64E+00,-2.00E+00
-2.90E-01,1.57E+00,1.42E+00,1.65E+00,-2.00E+00
-2.89E-01,1.57E+00,1.42E+00,1.65E+00,-2.00E+00
-2.88E-01,1.57E+00,1.42E+00,1.65E+00,-2.00E+00
-2.87E-01,1.57E+00,1.42E+00,1.65E+00,-2.00E+00
-2.86E-01,1.57E+00,1.42E+00,1.65E+00,-2.00E+00
-2.85E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.84E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.83E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.82E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.81E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.80E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.79E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.78E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.77E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.76E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.75E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.74E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.73E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.72E-01,1.57E+00,1.41E+00,1.65E+00,-2.00E+00
-2.71E-01,1.57E+00,1.40E+00,1.65E+00,-2.00E+00
-2.70E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.69E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.68E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.67E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.66E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.65E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.64E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.63E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.62E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.61E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.60E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.59E-01,1.57E+00,1.40E+00,1.65E+00,-1.99E+00
-2.58E-01,1.57E+00,1.39E+00,1.65E+00,-1.99E+00
-2.57E-01,1.57E+00,1.39E+00,1.65E+00,-1.99E+00
-2.56E-01,1.57E+00,1.39E+00,1.66E+00,-1.99E+00
-2.55E-01,1.57E+00,1.39E+00,1.66E+00,-1.99E+00
-2.54E-01,1.57E+00,1.39E+00,1.66E+00,-1.99E+00
-2.53E-01,1.57E+00,1.39E+00,1.66E+00,-1.99E+00
-2.52E-01,1.57E+00,1.39E+00,1.66E+00,-1.99E+00
-2.51E-01,1.57E+00,1.39E+00,1.66E+00,-1.99E+00
-2.50E-01,1.56E+00,1.39E+00,1.66E+00,-1.99E+00
-2.49E-01,1.56E+00,1.39E+00,1.66E+00,-1.99E+00
-2.48E-01,1.56E+00,1.39E+00,1.66E+00,-1.99E+00
-2.47E-01,1.56E+00,1.39E+00,1.66E+00,-1.99E+00
-2.46E-01,1.56E+00,1.39E+00,1.66E+00,-1.99E+00
-2.45E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.44E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.43E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.42E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.41E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.40E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.39E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.38E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.37E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.36E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.35E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.34E-01,1.56E+00,1.38E+00,1.66E+00,-1.99E+00
-2.33E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.32E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.31E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.30E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.29E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.28E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.27E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.26E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.25E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.24E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.23E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.22E-01,1.56E+00,1.37E+00,1.66E+00,-1.99E+00
-2.21E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.20E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.19E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.18E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.17E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.16E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.15E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.14E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.13E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.12E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.11E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-2.10E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.09E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.08E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.07E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.06E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.05E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.04E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.03E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.02E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.01E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-2.00E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.99E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.98E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.97E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.96E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.95E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.94E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.93E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.92E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.91E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.90E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.89E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.88E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.87E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.86E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.85E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.84E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.83E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.82E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.81E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.80E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.79E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.78E-01,1.56E+00,1.35E+00,1.66E+00,-1.99E+00
-1.77E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-1.76E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-1.75E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-1.74E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-1.73E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-1.72E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-1.71E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-1.70E-01,1.56E+00,1.36E+00,1.66E+00,-1.99E+00
-1.69E-01,1.56E+00,1.36E+00,1.66E+00,-1.98E+00
-1.68E-01,1.56E+00,1.36E+00,1.66E+00,-1.98E+00
-1.67E-01,1.56E+00,1.36E+00,1.66E+00,-1.98E+00
-1.66E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.65E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.64E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.63E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.62E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.61E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.60E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.59E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.58E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.57E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.56E-01,1.56E+00,1.37E+00,1.66E+00,-1.98E+00
-1.55E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.54E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.53E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.52E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.51E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.50E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.49E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.48E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.47E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.46E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.45E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.44E-01,1.56E+00,1.38E+00,1.66E+00,-1.98E+00
-1.43E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.42E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.41E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.40E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.39E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.38E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.37E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.36E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.35E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.34E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.33E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.32E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.31E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.30E-01,1.56E+00,1.39E+00,1.66E+00,-1.98E+00
-1.29E-01,1.56E+00,1.40E+00,1.66E+00,-1.98E+00
-1.28E-01,1.56E+00,1.40E+00,1.66E+00,-1.98E+00
-1.27E-01,1.56E+00,1.40E+00,1.66E+00,-1.98E+00
-1.26E-01,1.56E+00,1.40E+00,1.66E+00,-1.98E+00
-1.25E-01,1.56E+00,1.40E+00,1.66E+00,-1.98E+00
-1.24E-01,1.56E+00,1.40E+00,1.66E+00,-1.98E+00
-1.23E-01,1.56E+00,1.40E+00,1.66E+00,-1.98E+00
-1.22E-01,1.56E+00,1.40E+00,1.66E+00,-1.98E+00
-1.21E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.20E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.19E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.18E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.17E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.16E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.15E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.14E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.13E-01,1.55E+00,1.40E+00,1.66E+00,-1.98E+00
-1.12E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.11E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.10E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.09E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.08E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.07E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.06E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.05E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.04E-01,1.55E+00,1.41E+00,1.66E+00,-1.98E+00
-1.03E-01,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-1.02E-01,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-1.01E-01,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-1.00E-01,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.90E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.80E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.70E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.60E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.50E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.40E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.30E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.20E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.10E-02,1.55E+00,1.41E+00,1.65E+00,-1.98E+00
-9.00E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.90E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.80E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.70E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.60E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.50E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.40E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.30E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.20E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.10E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-8.00E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.90E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.80E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.70E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.60E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.50E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.40E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.30E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.20E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.10E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-7.00E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.90E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.80E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.70E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.60E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.50E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.40E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.30E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.20E-02,1.55E+00,1.42E+00,1.65E+00,-1.98E+00
-6.10E-02,1.55E+00,1.42E+00,1.65E+00,-1.97E+00
-6.00E-02,1.55E+00,1.42E+00,1.65E+00,-1.97E+00
-5.90E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.80E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.70E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.60E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.50E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.40E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.30E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.20E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.10E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.00E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.90E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.80E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.70E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.60E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.50E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.40E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.30E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.20E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.10E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.00E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.90E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.80E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.70E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.60E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.50E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.40E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.30E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.20E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.10E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.00E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.90E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.80E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.70E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.60E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.50E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.40E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.30E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.20E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.10E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.00E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.90E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.80E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.70E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.60E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.50E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.40E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.30E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.20E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.10E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.00E-02,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-9.00E-03,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-8.00E-03,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-7.00E-03,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-6.00E-03,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-5.00E-03,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-4.00E-03,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-3.00E-03,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-2.00E-03,1.55E+00,1.43E+00,1.65E+00,-1.97E+00
-1.00E-03,1.55E+00,1.43E+00,1.64E+00,-1.97E+00
0.00E+00,1.55E+00,1.43E+00,1.64E+00,-1.97E+00
1.00E-03,1.55E+00,1.43E+00,1.64E+00,-1.97E+00
2.00E-03,1.55E+00,1.43E+00,1.64E+00,-1.97E+00
3.00E-03,1.55E+00,1.43E+00,1.64E+00,-1.97E+00
4.00E-03,1.55E+00,1.43E+00,1.64E+00,-1.97E+00
5.00E-03,1.55E+00,1.43E+00,1.64E+00,-1.97E+00
6.00E-03,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
7.00E-03,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
8.00E-03,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
9.00E-03,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
1.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
2.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
3.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
4.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
4.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
4.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
4.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.97E+00
4.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
5.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
6.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
7.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
8.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.00E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.10E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.20E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.30E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.40E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.50E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.60E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.70E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.80E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
9.90E-02,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.00E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.01E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.02E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.03E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.04E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.05E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.06E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.07E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.08E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.09E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.10E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.11E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.12E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.13E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.14E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.15E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.16E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.17E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.18E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.19E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.20E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.21E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.22E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.23E-01,1.54E+00,1.43E+00,1.63E+00,-1.96E+00
1.24E-01,1.54E+00,1.43E+00,1.63E+00,-1.96E+00
1.25E-01,1.54E+00,1.43E+00,1.63E+00,-1.96E+00
1.26E-01,1.54E+00,1.43E+00,1.63E+00,-1.96E+00
1.27E-01,1.54E+00,1.43E+00,1.63E+00,-1.96E+00
1.28E-01,1.54E+00,1.43E+00,1.63E+00,-1.96E+00
1.29E-01,1.54E+00,1.43E+00,1.63E+00,-1.96E+00
1.30E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.31E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.32E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
1.33E-01,1.53E+00,1.43E+00,1.64E+00,-1.96E+00
1.34E-01,1.53E+00,1.43E+00,1.64E+00,-1.96E+00
1.35E-01,1.53E+00,1.43E+00,1.64E+00,-1.96E+00
1.36E-01,1.53E+00,1.43E+00,1.64E+00,-1.96E+00
1.37E-01,1.53E+00,1.43E+00,1.64E+00,-1.96E+00
1.38E-01,1.53E+00,1.43E+00,1.64E+00,-1.96E+00
1.39E-01,1.53E+00,1.43E+00,1.63E+00,-1.96E+00
1.40E-01,1.53E+00,1.43E+00,1.63E+00,-1.96E+00
1.41E-01,1.53E+00,1.43E+00,1.63E+00,-1.96E+00
1.42E-01,1.53E+00,1.43E+00,1.63E+00,-1.96E+00
1.43E-01,1.53E+00,1.43E+00,1.63E+00,-1.96E+00
1.44E-01,1.53E+00,1.43E+00,1.63E+00,-1.96E+00
1.45E-01,1.53E+00,1.43E+00,1.63E+00,-1.96E+00
1.46E-01,1.53E+00,1.43E+00,1.63E+00,-1.96E+00
1.47E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.48E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.49E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.50E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.51E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.52E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.53E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.54E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.55E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.56E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.57E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.58E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.59E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.60E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.61E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.62E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.63E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.64E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.65E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.66E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.67E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.68E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.69E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.70E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.71E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.72E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.73E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.74E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.75E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.76E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.77E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.78E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.79E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.80E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.81E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.82E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.83E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.84E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.85E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.86E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.87E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.88E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.89E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
1.90E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.91E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.92E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.93E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.94E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.95E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.96E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.97E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.98E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
1.99E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.00E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.01E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.02E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.03E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.04E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.05E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.06E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.07E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.08E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.09E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.10E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.11E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.12E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.13E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.14E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.15E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.16E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.17E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.18E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.19E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.20E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.21E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.22E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.23E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.24E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.25E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.26E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.27E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.28E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.29E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.30E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.31E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.32E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.33E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.34E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.35E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.36E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.37E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.38E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.39E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.40E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.41E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.42E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.43E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.44E-01,1.53E+00,1.42E+00,1.62E+00,-1.95E+00
2.45E-01,1.53E+00,1.42E+00,1.62E+00,-1.95E+00
2.46E-01,1.53E+00,1.42E+00,1.62E+00,-1.95E+00
2.47E-01,1.53E+00,1.42E+00,1.62E+00,-1.95E+00
2.48E-01,1.53E+00,1.42E+00,1.62E+00,-1.95E+00
2.49E-01,1.53E+00,1.42E+00,1.62E+00,-1.95E+00
2.50E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.51E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.52E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.53E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.54E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.55E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.56E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.57E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.58E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.59E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.60E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.61E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.62E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.63E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.64E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.65E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.66E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.67E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.68E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.69E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.70E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.71E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.72E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.73E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.74E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.75E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.76E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.77E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.78E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.79E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.80E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.81E-01,1.53E+00,1.42E+00,1.63E+00,-1.94E+00
2.82E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.83E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.84E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.85E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.86E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.87E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.88E-01,1.53E+00,1.42E+00,1.62E+00,-1.94E+00
2.89E-01,1.53E+00,1.42E+00,1.62E+00,-1.95E+00
2.90E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.91E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.92E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.93E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.94E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.95E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.96E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.97E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.98E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
2.99E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.00E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.01E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.02E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.03E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.04E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.05E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.06E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.07E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.08E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.09E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.10E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.11E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.12E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.13E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.14E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.15E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.16E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.17E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.18E-01,1.53E+00,1.42E+00,1.63E+00,-1.95E+00
3.19E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.20E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.21E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.22E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.23E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.24E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.25E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.26E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.27E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.28E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.29E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.30E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.31E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.32E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.33E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.34E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.35E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.36E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.37E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.38E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.39E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.40E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.41E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.42E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.43E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.44E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.45E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.46E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.47E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.48E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.49E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.50E-01,1.53E+00,1.43E+00,1.63E+00,-1.95E+00
3.51E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.52E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.53E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.54E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.55E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.56E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.57E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.58E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.59E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.60E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.61E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.62E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.63E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.64E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.65E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.66E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.67E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.68E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.69E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.70E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.71E-01,1.54E+00,1.43E+00,1.63E+00,-1.95E+00
3.72E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.73E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.74E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.75E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.76E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.77E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.78E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.79E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.80E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.81E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.82E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.83E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.84E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.85E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.86E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.87E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.88E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.89E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.90E-01,1.54E+00,1.43E+00,1.64E+00,-1.95E+00
3.91E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
3.92E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
3.93E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
3.94E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
3.95E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
3.96E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
3.97E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
3.98E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
3.99E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.00E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.01E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.02E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.03E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.04E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.05E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.06E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.07E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.08E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.09E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.10E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.11E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.12E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.13E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.14E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.15E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.16E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.17E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.18E-01,1.54E+00,1.43E+00,1.64E+00,-1.96E+00
4.19E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.20E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.21E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.22E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.23E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.24E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.25E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.26E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.27E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.28E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.29E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.30E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.31E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.32E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.33E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.34E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.35E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.36E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.37E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.38E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.39E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.40E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.41E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.42E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.43E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.44E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.45E-01,1.54E+00,1.44E+00,1.65E+00,-1.96E+00
4.46E-01,1.54E+00,1.44E+00,1.64E+00,-1.96E+00
4.47E-01,1.55E+00,1.44E+00,1.64E+00,-1.96E+00
4.48E-01,1.55E+00,1.44E+00,1.64E+00,-1.96E+00
4.49E-01,1.55E+00,1.44E+00,1.64E+00,-1.96E+00
4.50E-01,1.55E+00,1.44E+00,1.64E+00,-1.96E+00
4.51E-01,1.55E+00,1.44E+00,1.64E+00,-1.96E+00
4.52E-01,1.55E+00,1.44E+00,1.64E+00,-1.96E+00
4.53E-01,1.55E+00,1.44E+00,1.64E+00,-1.96E+00
4.54E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.55E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.56E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.57E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.58E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.59E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.60E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.61E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.62E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.63E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.64E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.65E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.66E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.67E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.68E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.69E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.70E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.71E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.72E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.73E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.74E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.75E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.76E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.77E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.78E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.79E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.80E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.81E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.82E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.83E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.84E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.85E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.86E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.87E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.88E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00
4.89E-01,1.55E+00,1.44E+00,1.65E+00,-1.96E+00


==> images/ovenFig/scope_14.csv <==
-1.51E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.51E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.51E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.51E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.51E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.50E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.49E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.01E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.48E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.47E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.46E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.46E+00,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-1.46E+00,1.56E+00,1.43E+00,1.61E+00,-2.02E+00
-1.46E+00,1.56E+00,1.43E+00,1.61E+00,-2.02E+00
-1.46E+00,1.56E+00,1.43E+00,1.61E+00,-2.02E+00
-1.46E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.46E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.46E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.46E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.46E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.45E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.44E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.43E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.62E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.42E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.41E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.40E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.63E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.39E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.02E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.38E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.64E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.37E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.36E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.43E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.44E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.44E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.44E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.44E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.44E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.44E+00,1.65E+00,-2.03E+00
-1.35E+00,1.57E+00,1.44E+00,1.65E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.34E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.33E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.66E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.32E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.31E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.67E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.30E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.29E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.28E+00,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-1.27E+00,1.57E+00,1.44E+00,1.69E+00,-2.03E+00
-1.27E+00,1.57E+00,1.44E+00,1.69E+00,-2.03E+00
-1.27E+00,1.57E+00,1.44E+00,1.69E+00,-2.03E+00
-1.27E+00,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-1.27E+00,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-1.27E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.27E+00,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-1.27E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.27E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.27E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.26E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.69E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.25E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.24E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.23E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.70E+00,-2.04E+00
-1.22E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.21E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.20E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.19E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.71E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.18E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.04E+00
-1.17E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.16E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-1.15E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.14E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.13E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.12E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.11E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.10E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.73E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.09E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.08E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.07E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.06E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.05E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.74E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.04E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.03E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.02E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.01E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.00E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.00E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.00E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.00E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-1.00E+00,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.99E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.98E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.97E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.96E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.95E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.94E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.93E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.92E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.91E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.90E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.89E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.88E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.87E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.86E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.85E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.84E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.83E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.82E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.81E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.80E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.79E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.78E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.77E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.76E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.75E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.74E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.73E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.72E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.71E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.70E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.69E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.68E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.67E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.66E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.65E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.64E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.63E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.62E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.61E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.60E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.59E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.58E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.57E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.56E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.55E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.54E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.53E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.52E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.51E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.50E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.49E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.48E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.47E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.46E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.45E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.44E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.43E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.42E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.41E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.40E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.39E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.38E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.37E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.36E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.35E-01,1.59E+00,1.46E+00,1.75E+00,-2.06E+00
-9.34E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.33E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.32E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.31E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.30E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.29E-01,1.59E+00,1.45E+00,1.75E+00,-2.06E+00
-9.28E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.27E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.26E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.25E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.24E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.23E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.22E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.21E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.20E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.19E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.18E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.17E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.16E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.15E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.14E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.13E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.12E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.11E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.10E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.09E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.08E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.07E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.06E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.05E-01,1.59E+00,1.45E+00,1.74E+00,-2.06E+00
-9.04E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-9.03E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-9.02E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-9.01E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-9.00E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.99E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.98E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.97E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.96E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.95E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.94E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.93E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.92E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.91E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.90E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.89E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.88E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.87E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.86E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.85E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.84E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.83E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.82E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.81E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.80E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.79E-01,1.59E+00,1.45E+00,1.74E+00,-2.05E+00
-8.78E-01,1.58E+00,1.45E+00,1.74E+00,-2.05E+00
-8.77E-01,1.58E+00,1.45E+00,1.74E+00,-2.05E+00
-8.76E-01,1.58E+00,1.45E+00,1.74E+00,-2.05E+00
-8.75E-01,1.58E+00,1.45E+00,1.74E+00,-2.05E+00
-8.74E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.73E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.72E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.71E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.70E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.69E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.68E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.67E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.66E-01,1.58E+00,1.45E+00,1.74E+00,-2.05E+00
-8.65E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.64E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.63E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.62E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.61E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.60E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.59E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.58E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.57E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.56E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.55E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.54E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.53E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.52E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.51E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.50E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.49E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.48E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.47E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.46E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.45E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.44E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.43E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.42E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.41E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.40E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.39E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.38E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.37E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.36E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.35E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.34E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.33E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.32E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.31E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.30E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.29E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.28E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.27E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.26E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.25E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.24E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.23E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.22E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.21E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.20E-01,1.58E+00,1.45E+00,1.73E+00,-2.05E+00
-8.19E-01,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-8.18E-01,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-8.17E-01,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-8.16E-01,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-8.15E-01,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-8.14E-01,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-8.13E-01,1.58E+00,1.45E+00,1.72E+00,-2.05E+00
-8.12E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.11E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.10E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.09E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.08E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.07E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.06E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.05E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.04E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.03E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.02E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.01E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-8.00E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-7.99E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-7.98E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-7.97E-01,1.58E+00,1.44E+00,1.72E+00,-2.05E+00
-7.96E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.95E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.94E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.93E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.92E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.91E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.90E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.89E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.88E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.87E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.86E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.85E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.84E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.83E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.82E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.81E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.80E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.79E-01,1.58E+00,1.44E+00,1.72E+00,-2.04E+00
-7.78E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.77E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.76E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.75E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.74E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.73E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.72E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.71E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.70E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.69E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.68E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.67E-01,1.58E+00,1.44E+00,1.71E+00,-2.04E+00
-7.66E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.65E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.64E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.63E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.62E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.61E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.60E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.59E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.58E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.57E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.56E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.55E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.54E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.53E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.52E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.51E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.50E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.49E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.48E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.47E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.46E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.45E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.44E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.43E-01,1.57E+00,1.44E+00,1.71E+00,-2.04E+00
-7.42E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.41E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.40E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.39E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.38E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.37E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.36E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.35E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.34E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.33E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.32E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.31E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.30E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.29E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.28E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.27E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.26E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.25E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.24E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.23E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.22E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.21E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.20E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.19E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.18E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.17E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.16E-01,1.57E+00,1.44E+00,1.70E+00,-2.04E+00
-7.15E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.14E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.13E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.12E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.11E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.10E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.09E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.08E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.07E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.06E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.05E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.04E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.03E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.02E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.01E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-7.00E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.99E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.98E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.97E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.96E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.95E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.94E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.93E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.92E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.91E-01,1.57E+00,1.44E+00,1.69E+00,-2.04E+00
-6.90E-01,1.57E+00,1.44E+00,1.69E+00,-2.03E+00
-6.89E-01,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-6.88E-01,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-6.87E-01,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-6.86E-01,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-6.85E-01,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-6.84E-01,1.57E+00,1.44E+00,1.68E+00,-2.03E+00
-6.83E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.82E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.81E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.80E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.79E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.78E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.77E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.76E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.75E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.74E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.73E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.72E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.71E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.70E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.69E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.68E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.67E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.66E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.65E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.64E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.63E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.62E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.61E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.60E-01,1.57E+00,1.43E+00,1.68E+00,-2.03E+00
-6.59E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.58E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.57E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.56E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.55E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.54E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.53E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.52E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.51E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.50E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.49E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.48E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.47E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.46E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.45E-01,1.57E+00,1.43E+00,1.67E+00,-2.03E+00
-6.44E-01,1.56E+00,1.43E+00,1.67E+00,-2.03E+00
-6.43E-01,1.56E+00,1.43E+00,1.67E+00,-2.03E+00
-6.42E-01,1.56E+00,1.43E+00,1.67E+00,-2.03E+00
-6.41E-01,1.56E+00,1.43E+00,1.67E+00,-2.03E+00
-6.40E-01,1.56E+00,1.43E+00,1.67E+00,-2.03E+00
-6.39E-01,1.56E+00,1.43E+00,1.67E+00,-2.03E+00
-6.38E-01,1.56E+00,1.43E+00,1.67E+00,-2.03E+00
-6.37E-01,1.56E+00,1.43E+00,1.67E+00,-2.03E+00
-6.36E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.35E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.34E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.33E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.32E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.31E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.30E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.29E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.28E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.27E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.26E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.25E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.24E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.23E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.22E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.21E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.20E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.19E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.18E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.17E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.16E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.15E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.14E-01,1.56E+00,1.43E+00,1.66E+00,-2.03E+00
-6.13E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.12E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.11E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.10E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.09E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.08E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.07E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.06E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.05E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.04E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.03E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.02E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.01E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-6.00E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.99E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.98E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.97E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.96E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.95E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.94E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.93E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.92E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.91E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.90E-01,1.56E+00,1.43E+00,1.65E+00,-2.03E+00
-5.89E-01,1.56E+00,1.43E+00,1.64E+00,-2.03E+00
-5.88E-01,1.56E+00,1.43E+00,1.64E+00,-2.03E+00
-5.87E-01,1.56E+00,1.43E+00,1.64E+00,-2.03E+00
-5.86E-01,1.56E+00,1.43E+00,1.64E+00,-2.03E+00
-5.85E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.84E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.83E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.82E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.81E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.80E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.79E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.78E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.77E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.76E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.75E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.74E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.73E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.72E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.71E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.70E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.69E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.68E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.67E-01,1.56E+00,1.43E+00,1.64E+00,-2.02E+00
-5.66E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.65E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.64E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.63E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.62E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.61E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.60E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.59E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.58E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.57E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.56E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.55E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.54E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.53E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.52E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.51E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.50E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.49E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.48E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.47E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.46E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.45E-01,1.56E+00,1.43E+00,1.63E+00,-2.02E+00
-5.44E-01,1.56E+00,1.42E+00,1.63E+00,-2.02E+00
-5.43E-01,1.56E+00,1.42E+00,1.63E+00,-2.02E+00
-5.42E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.41E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.40E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.39E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.38E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.37E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.36E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.35E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.34E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.33E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.32E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.31E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.30E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.29E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.28E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.27E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.26E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.25E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.24E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.23E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.22E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.21E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.20E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.19E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.18E-01,1.56E+00,1.42E+00,1.62E+00,-2.02E+00
-5.17E-01,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-5.16E-01,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-5.15E-01,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-5.14E-01,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-5.13E-01,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-5.12E-01,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-5.11E-01,1.56E+00,1.42E+00,1.61E+00,-2.02E+00
-5.10E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.09E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.08E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.07E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.06E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.05E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.04E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.03E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.02E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.01E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-5.00E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.99E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.98E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.97E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.96E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.95E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.94E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.93E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.92E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.91E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.90E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.89E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.88E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.87E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.86E-01,1.55E+00,1.42E+00,1.61E+00,-2.02E+00
-4.85E-01,1.55E+00,1.42E+00,1.60E+00,-2.02E+00
-4.84E-01,1.55E+00,1.42E+00,1.60E+00,-2.02E+00
-4.83E-01,1.55E+00,1.42E+00,1.60E+00,-2.02E+00
-4.82E-01,1.55E+00,1.42E+00,1.60E+00,-2.02E+00
-4.81E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.80E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.79E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.78E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.77E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.76E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.75E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.74E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.73E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.72E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.71E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.70E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.69E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.68E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.67E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.66E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.65E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.64E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.63E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.62E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.61E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.60E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.59E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.58E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.57E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.56E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.55E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.54E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.53E-01,1.55E+00,1.42E+00,1.60E+00,-2.01E+00
-4.52E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.51E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.50E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.49E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.48E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.47E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.46E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.45E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.44E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.43E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.42E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.41E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.40E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.39E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.38E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.37E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.36E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.35E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.34E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.33E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.32E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.31E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.30E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.29E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.28E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.27E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.26E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.25E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.24E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.23E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.22E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.21E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.20E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.19E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.18E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.17E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.16E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.15E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.14E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.13E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.12E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.11E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.10E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.09E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.08E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.07E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.06E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.05E-01,1.55E+00,1.41E+00,1.60E+00,-2.01E+00
-4.04E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-4.03E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-4.02E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-4.01E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-4.00E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.99E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.98E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.97E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.96E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.95E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.94E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.93E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.92E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.91E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.90E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.89E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.88E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.87E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.86E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.85E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.84E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.83E-01,1.55E+00,1.40E+00,1.60E+00,-2.01E+00
-3.82E-01,1.55E+00,1.40E+00,1.61E+00,-2.01E+00
-3.81E-01,1.55E+00,1.40E+00,1.61E+00,-2.01E+00
-3.80E-01,1.55E+00,1.40E+00,1.61E+00,-2.01E+00
-3.79E-01,1.54E+00,1.40E+00,1.61E+00,-2.01E+00
-3.78E-01,1.54E+00,1.40E+00,1.61E+00,-2.00E+00
-3.77E-01,1.54E+00,1.40E+00,1.61E+00,-2.00E+00
-3.76E-01,1.54E+00,1.40E+00,1.61E+00,-2.00E+00
-3.75E-01,1.54E+00,1.40E+00,1.61E+00,-2.00E+00
-3.74E-01,1.54E+00,1.40E+00,1.61E+00,-2.00E+00
-3.73E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.72E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.71E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.70E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.69E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.68E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.67E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.66E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.65E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.64E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.63E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.62E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.61E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.60E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.59E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.58E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.57E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.56E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.55E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.54E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.53E-01,1.54E+00,1.39E+00,1.61E+00,-2.00E+00
-3.52E-01,1.54E+00,1.39E+00,1.62E+00,-2.00E+00
-3.51E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.50E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.49E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.48E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.47E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.46E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.45E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.44E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.43E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.42E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.41E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.40E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.39E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.38E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.37E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.36E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.35E-01,1.54E+00,1.38E+00,1.62E+00,-2.00E+00
-3.34E-01,1.54E+00,1.37E+00,1.62E+00,-2.00E+00
-3.33E-01,1.54E+00,1.37E+00,1.62E+00,-2.00E+00
-3.32E-01,1.54E+00,1.37E+00,1.62E+00,-2.00E+00
-3.31E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.30E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.29E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.28E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.27E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.26E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.25E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.24E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.23E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.22E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.21E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.20E-01,1.54E+00,1.37E+00,1.63E+00,-2.00E+00
-3.19E-01,1.54E+00,1.36E+00,1.63E+00,-2.00E+00
-3.18E-01,1.54E+00,1.36E+00,1.63E+00,-2.00E+00
-3.17E-01,1.54E+00,1.36E+00,1.63E+00,-2.00E+00
-3.16E-01,1.54E+00,1.36E+00,1.63E+00,-2.00E+00
-3.15E-01,1.54E+00,1.36E+00,1.63E+00,-2.00E+00
-3.14E-01,1.54E+00,1.36E+00,1.63E+00,-2.00E+00
-3.13E-01,1.54E+00,1.36E+00,1.63E+00,-2.00E+00
-3.12E-01,1.54E+00,1.36E+00,1.63E+00,-2.00E+00
-3.11E-01,1.54E+00,1.36E+00,1.64E+00,-2.00E+00
-3.10E-01,1.54E+00,1.36E+00,1.64E+00,-2.00E+00
-3.09E-01,1.54E+00,1.36E+00,1.64E+00,-2.00E+00
-3.08E-01,1.54E+00,1.36E+00,1.64E+00,-2.00E+00
-3.07E-01,1.54E+00,1.36E+00,1.64E+00,-2.00E+00
-3.06E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-3.05E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-3.04E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-3.03E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-3.02E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-3.01E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-3.00E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-2.99E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-2.98E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-2.97E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-2.96E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-2.95E-01,1.54E+00,1.35E+00,1.64E+00,-2.00E+00
-2.94E-01,1.54E+00,1.34E+00,1.64E+00,-2.00E+00
-2.93E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.92E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.91E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.90E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.89E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.88E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.87E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.86E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.85E-01,1.54E+00,1.34E+00,1.65E+00,-2.00E+00
-2.84E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.83E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.82E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.81E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.80E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.79E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.78E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.77E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.76E-01,1.54E+00,1.33E+00,1.65E+00,-2.00E+00
-2.75E-01,1.54E+00,1.32E+00,1.65E+00,-2.00E+00
-2.74E-01,1.54E+00,1.32E+00,1.65E+00,-2.00E+00
-2.73E-01,1.54E+00,1.32E+00,1.66E+00,-2.00E+00
-2.72E-01,1.54E+00,1.32E+00,1.66E+00,-2.00E+00
-2.71E-01,1.54E+00,1.32E+00,1.66E+00,-2.00E+00
-2.70E-01,1.54E+00,1.32E+00,1.66E+00,-2.00E+00
-2.69E-01,1.54E+00,1.32E+00,1.66E+00,-1.99E+00
-2.68E-01,1.54E+00,1.32E+00,1.66E+00,-1.99E+00
-2.67E-01,1.54E+00,1.32E+00,1.66E+00,-1.99E+00
-2.66E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.65E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.64E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.63E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.62E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.61E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.60E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.59E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.58E-01,1.54E+00,1.31E+00,1.66E+00,-1.99E+00
-2.57E-01,1.54E+00,1.30E+00,1.66E+00,-1.99E+00
-2.56E-01,1.54E+00,1.30E+00,1.66E+00,-1.99E+00
-2.55E-01,1.54E+00,1.30E+00,1.66E+00,-1.99E+00
-2.54E-01,1.54E+00,1.30E+00,1.66E+00,-1.99E+00
-2.53E-01,1.54E+00,1.30E+00,1.66E+00,-1.99E+00
-2.52E-01,1.54E+00,1.30E+00,1.66E+00,-1.99E+00
-2.51E-01,1.54E+00,1.30E+00,1.67E+00,-1.99E+00
-2.50E-01,1.54E+00,1.30E+00,1.67E+00,-1.99E+00
-2.49E-01,1.54E+00,1.30E+00,1.67E+00,-1.99E+00
-2.48E-01,1.54E+00,1.29E+00,1.67E+00,-1.99E+00
-2.47E-01,1.54E+00,1.29E+00,1.67E+00,-1.99E+00
-2.46E-01,1.54E+00,1.29E+00,1.67E+00,-1.99E+00
-2.45E-01,1.54E+00,1.29E+00,1.67E+00,-1.99E+00
-2.44E-01,1.54E+00,1.29E+00,1.67E+00,-1.99E+00
-2.43E-01,1.53E+00,1.29E+00,1.67E+00,-1.99E+00
-2.42E-01,1.54E+00,1.29E+00,1.67E+00,-1.99E+00
-2.41E-01,1.53E+00,1.29E+00,1.67E+00,-1.99E+00
-2.40E-01,1.53E+00,1.29E+00,1.67E+00,-1.99E+00
-2.39E-01,1.53E+00,1.28E+00,1.67E+00,-1.99E+00
-2.38E-01,1.53E+00,1.28E+00,1.67E+00,-1.99E+00
-2.37E-01,1.53E+00,1.28E+00,1.67E+00,-1.99E+00
-2.36E-01,1.53E+00,1.28E+00,1.67E+00,-1.99E+00
-2.35E-01,1.53E+00,1.28E+00,1.67E+00,-1.99E+00
-2.34E-01,1.53E+00,1.28E+00,1.67E+00,-1.99E+00
-2.33E-01,1.53E+00,1.28E+00,1.67E+00,-1.99E+00
-2.32E-01,1.53E+00,1.28E+00,1.67E+00,-1.99E+00
-2.31E-01,1.53E+00,1.27E+00,1.67E+00,-1.99E+00
-2.30E-01,1.53E+00,1.27E+00,1.67E+00,-1.99E+00
-2.29E-01,1.53E+00,1.27E+00,1.67E+00,-1.99E+00
-2.28E-01,1.53E+00,1.27E+00,1.67E+00,-1.99E+00
-2.27E-01,1.53E+00,1.27E+00,1.67E+00,-1.99E+00
-2.26E-01,1.53E+00,1.27E+00,1.67E+00,-1.99E+00
-2.25E-01,1.53E+00,1.27E+00,1.67E+00,-1.99E+00
-2.24E-01,1.53E+00,1.27E+00,1.67E+00,-1.99E+00
-2.23E-01,1.53E+00,1.26E+00,1.67E+00,-1.99E+00
-2.22E-01,1.53E+00,1.26E+00,1.67E+00,-1.99E+00
-2.21E-01,1.53E+00,1.26E+00,1.67E+00,-1.99E+00
-2.20E-01,1.53E+00,1.26E+00,1.67E+00,-1.99E+00
-2.19E-01,1.53E+00,1.26E+00,1.67E+00,-1.99E+00
-2.18E-01,1.53E+00,1.26E+00,1.67E+00,-1.99E+00
-2.17E-01,1.53E+00,1.26E+00,1.67E+00,-1.99E+00
-2.16E-01,1.53E+00,1.26E+00,1.68E+00,-1.99E+00
-2.15E-01,1.53E+00,1.26E+00,1.68E+00,-1.99E+00
-2.14E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.13E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.12E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.11E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.10E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.09E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.08E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.07E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.06E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.05E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-2.04E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-2.03E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-2.02E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-2.01E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-2.00E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.99E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.98E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.97E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.96E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.95E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.94E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.93E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.92E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.91E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.90E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.89E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.88E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.87E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.86E-01,1.53E+00,1.24E+00,1.68E+00,-1.99E+00
-1.85E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.84E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.83E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.82E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.81E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.80E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.79E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.78E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.77E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.76E-01,1.53E+00,1.25E+00,1.68E+00,-1.99E+00
-1.75E-01,1.53E+00,1.26E+00,1.68E+00,-1.99E+00
-1.74E-01,1.53E+00,1.26E+00,1.68E+00,-1.99E+00
-1.73E-01,1.53E+00,1.26E+00,1.68E+00,-1.99E+00
-1.72E-01,1.53E+00,1.26E+00,1.68E+00,-1.99E+00
-1.71E-01,1.53E+00,1.26E+00,1.68E+00,-1.99E+00
-1.70E-01,1.53E+00,1.26E+00,1.68E+00,-1.99E+00
-1.69E-01,1.53E+00,1.26E+00,1.68E+00,-1.98E+00
-1.68E-01,1.53E+00,1.27E+00,1.68E+00,-1.98E+00
-1.67E-01,1.53E+00,1.27E+00,1.68E+00,-1.98E+00
-1.66E-01,1.53E+00,1.27E+00,1.68E+00,-1.98E+00
-1.65E-01,1.53E+00,1.27E+00,1.68E+00,-1.98E+00
-1.64E-01,1.53E+00,1.27E+00,1.68E+00,-1.98E+00
-1.63E-01,1.53E+00,1.27E+00,1.68E+00,-1.98E+00
-1.62E-01,1.53E+00,1.27E+00,1.68E+00,-1.98E+00
-1.61E-01,1.53E+00,1.28E+00,1.68E+00,-1.98E+00
-1.60E-01,1.53E+00,1.28E+00,1.68E+00,-1.98E+00
-1.59E-01,1.53E+00,1.28E+00,1.68E+00,-1.98E+00
-1.58E-01,1.53E+00,1.28E+00,1.68E+00,-1.98E+00
-1.57E-01,1.53E+00,1.28E+00,1.68E+00,-1.98E+00
-1.56E-01,1.53E+00,1.28E+00,1.68E+00,-1.98E+00
-1.55E-01,1.53E+00,1.29E+00,1.68E+00,-1.98E+00
-1.54E-01,1.53E+00,1.29E+00,1.68E+00,-1.98E+00
-1.53E-01,1.53E+00,1.29E+00,1.68E+00,-1.98E+00
-1.52E-01,1.53E+00,1.29E+00,1.67E+00,-1.98E+00
-1.51E-01,1.53E+00,1.29E+00,1.67E+00,-1.98E+00
-1.50E-01,1.53E+00,1.29E+00,1.67E+00,-1.98E+00
-1.49E-01,1.53E+00,1.29E+00,1.67E+00,-1.98E+00
-1.48E-01,1.53E+00,1.29E+00,1.67E+00,-1.98E+00
-1.47E-01,1.53E+00,1.30E+00,1.67E+00,-1.98E+00
-1.46E-01,1.53E+00,1.30E+00,1.67E+00,-1.98E+00
-1.45E-01,1.53E+00,1.30E+00,1.67E+00,-1.98E+00
-1.44E-01,1.53E+00,1.30E+00,1.67E+00,-1.98E+00
-1.43E-01,1.53E+00,1.30E+00,1.67E+00,-1.98E+00
-1.42E-01,1.53E+00,1.30E+00,1.67E+00,-1.98E+00
-1.41E-01,1.53E+00,1.30E+00,1.67E+00,-1.98E+00
-1.40E-01,1.53E+00,1.30E+00,1.67E+00,-1.98E+00
-1.39E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.38E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.37E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.36E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.35E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.34E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.33E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.32E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.31E-01,1.53E+00,1.31E+00,1.67E+00,-1.98E+00
-1.30E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.29E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.28E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.27E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.26E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.25E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.24E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.23E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.22E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.21E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.20E-01,1.53E+00,1.32E+00,1.67E+00,-1.98E+00
-1.19E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.18E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.17E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.16E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.15E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.14E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.13E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.12E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.11E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.10E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.09E-01,1.53E+00,1.33E+00,1.67E+00,-1.98E+00
-1.08E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-1.07E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-1.06E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-1.05E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-1.04E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-1.03E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-1.02E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-1.01E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-1.00E-01,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-9.90E-02,1.53E+00,1.34E+00,1.67E+00,-1.98E+00
-9.80E-02,1.52E+00,1.34E+00,1.67E+00,-1.98E+00
-9.70E-02,1.52E+00,1.34E+00,1.67E+00,-1.98E+00
-9.60E-02,1.52E+00,1.34E+00,1.67E+00,-1.98E+00
-9.50E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-9.40E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-9.30E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-9.20E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-9.10E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-9.00E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.90E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.80E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.70E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.60E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.50E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.40E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.30E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.20E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.10E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-8.00E-02,1.52E+00,1.35E+00,1.67E+00,-1.98E+00
-7.90E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.80E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.70E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.60E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.50E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.40E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.30E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.20E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.10E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-7.00E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.90E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.80E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.70E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.60E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.50E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.40E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.30E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.20E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.10E-02,1.52E+00,1.36E+00,1.67E+00,-1.98E+00
-6.00E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.90E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.80E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.70E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.60E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.50E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.40E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.30E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.20E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.10E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-5.00E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.90E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.80E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.70E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.60E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.50E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.40E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.30E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.20E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.10E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-4.00E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-3.90E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-3.80E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-3.70E-02,1.52E+00,1.37E+00,1.66E+00,-1.97E+00
-3.60E-02,1.52E+00,1.37E+00,1.66E+00,-1.97E+00
-3.50E-02,1.52E+00,1.37E+00,1.66E+00,-1.97E+00
-3.40E-02,1.52E+00,1.37E+00,1.67E+00,-1.97E+00
-3.30E-02,1.52E+00,1.37E+00,1.66E+00,-1.97E+00
-3.20E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-3.10E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-3.00E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.90E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.80E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.70E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.60E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.50E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.40E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.30E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.20E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.10E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.00E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.90E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.80E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.70E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.60E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.50E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.40E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.30E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.20E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.10E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.00E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-9.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-8.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-7.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-6.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-5.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-4.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-3.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-2.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
-1.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
0.00E+00,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
4.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
5.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
6.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
7.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
8.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
9.00E-03,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.00E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.10E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.20E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.30E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.40E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.50E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.60E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.70E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.80E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
1.90E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.00E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.10E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.20E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.30E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.40E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.50E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.60E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.70E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.80E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
2.90E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.00E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.10E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.20E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.30E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.40E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.50E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.60E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.70E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.80E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
3.90E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
4.00E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
4.10E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
4.20E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
4.30E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
4.40E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
4.50E-02,1.52E+00,1.38E+00,1.66E+00,-1.97E+00
4.60E-02,1.52E+00,1.38E+00,1.66E+00,-1.96E+00
4.70E-02,1.52E+00,1.38E+00,1.66E+00,-1.96E+00
4.80E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
4.90E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.00E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.10E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.20E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.30E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.40E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.50E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.60E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.70E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.80E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
5.90E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.00E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.10E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.20E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.30E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.40E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.50E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.60E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.70E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.80E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
6.90E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.00E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.10E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.20E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.30E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.40E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.50E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.60E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.70E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.80E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
7.90E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
8.00E-02,1.51E+00,1.38E+00,1.66E+00,-1.96E+00
8.10E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
8.20E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
8.30E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
8.40E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
8.50E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
8.60E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
8.70E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
8.80E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
8.90E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.00E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.10E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.20E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.30E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.40E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.50E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.60E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.70E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.80E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
9.90E-02,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.00E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.01E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.02E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.03E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.04E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.05E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.06E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.07E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.08E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.09E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.10E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.11E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.12E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.13E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.14E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.15E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.16E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.17E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.18E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.19E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.20E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.21E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.22E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.23E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.24E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.25E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.26E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.27E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.28E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.29E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.30E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.31E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.32E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.33E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.34E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.35E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.36E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.37E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.38E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.39E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.40E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.41E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.42E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.43E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.44E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.45E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.46E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.47E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.48E-01,1.51E+00,1.38E+00,1.65E+00,-1.96E+00
1.49E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.50E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.51E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.52E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.53E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.54E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.55E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.56E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.57E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.58E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.59E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.60E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.61E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.62E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.63E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.64E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.65E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.66E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.67E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.68E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.69E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.70E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.71E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.72E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.73E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.74E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.75E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.76E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.77E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.78E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.79E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.80E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.81E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.82E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.83E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.84E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.85E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
1.86E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.87E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.88E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.89E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.90E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.91E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.92E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.93E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.94E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.95E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.96E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.97E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.98E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
1.99E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
2.00E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
2.01E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
2.02E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
2.03E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
2.04E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
2.05E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
2.06E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
2.07E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.08E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.09E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.10E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.11E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.12E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.13E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.14E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.15E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.16E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.17E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.18E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.19E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.20E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.21E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.22E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.23E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.24E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.25E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.26E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.27E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.28E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.29E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.30E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.31E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.32E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.33E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.34E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.35E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.36E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.37E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.38E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.39E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.40E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.41E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.42E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.43E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.44E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.45E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.46E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.47E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.48E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.49E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.50E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.51E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.52E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.53E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.54E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.55E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.56E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.57E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.58E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.59E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.60E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.61E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.62E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.63E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.64E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.65E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.66E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.67E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.68E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.69E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.70E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.71E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.72E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.73E-01,1.50E+00,1.37E+00,1.64E+00,-1.94E+00
2.74E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.75E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.76E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.77E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.78E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.79E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.80E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.81E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.82E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.83E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.84E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.85E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.86E-01,1.50E+00,1.38E+00,1.64E+00,-1.94E+00
2.87E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.88E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.89E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.90E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.91E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.92E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.93E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.94E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.95E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.96E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.97E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.98E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
2.99E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.00E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.01E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.02E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.03E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.04E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.05E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.06E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.07E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.08E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.09E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.10E-01,1.50E+00,1.38E+00,1.64E+00,-1.95E+00
3.11E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.12E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.13E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.14E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.15E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.16E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.17E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.18E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.19E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.20E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.21E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.22E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.23E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.24E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.25E-01,1.50E+00,1.38E+00,1.65E+00,-1.95E+00
3.26E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.27E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.28E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.29E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.30E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.31E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.32E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.33E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.34E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.35E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.36E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.37E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.38E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.39E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.40E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.41E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.42E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.43E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.44E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.45E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.46E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.47E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.48E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.49E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.50E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.51E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.52E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.53E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.54E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.55E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.56E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.57E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.58E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.59E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.60E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.61E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.62E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.63E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.64E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.65E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.66E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.67E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.68E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.69E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.70E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.71E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.72E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.73E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.74E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.75E-01,1.51E+00,1.38E+00,1.65E+00,-1.95E+00
3.76E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.77E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.78E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.79E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.80E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.81E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.82E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.83E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.84E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.85E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.86E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.87E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.88E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.89E-01,1.51E+00,1.39E+00,1.65E+00,-1.95E+00
3.90E-01,1.51E+00,1.39E+00,1.65E+00,-1.96E+00
3.91E-01,1.51E+00,1.39E+00,1.65E+00,-1.96E+00
3.92E-01,1.51E+00,1.39E+00,1.65E+00,-1.96E+00
3.93E-01,1.51E+00,1.39E+00,1.65E+00,-1.96E+00
3.94E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
3.95E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
3.96E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
3.97E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
3.98E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
3.99E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.00E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.01E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.02E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.03E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.04E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.05E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.06E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.07E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.08E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.09E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.10E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.11E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.12E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.13E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.14E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.15E-01,1.51E+00,1.39E+00,1.66E+00,-1.96E+00
4.16E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.17E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.18E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.19E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.20E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.21E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.22E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.23E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.24E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.25E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.26E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.27E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.28E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.29E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.30E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.31E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.32E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.33E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.34E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.35E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.36E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.37E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.38E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.39E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.40E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.41E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.42E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.43E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.44E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.45E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.46E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.47E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.48E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.49E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.50E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.51E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.52E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.53E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.54E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.55E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.56E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.57E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.58E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.59E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.60E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.61E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.62E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.63E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.64E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.65E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.66E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.67E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.68E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.69E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.70E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.71E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.72E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.73E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.74E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.75E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.76E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.77E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.78E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.79E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.80E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.81E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.82E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.83E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.84E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.85E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.86E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.87E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.88E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00
4.89E-01,1.52E+00,1.39E+00,1.66E+00,-1.96E+00


==> images/ovenFig/scope_15.csv <==
-1.51E+00,1.53E+00,1.36E+00,1.52E+00,-2.01E+00
-1.51E+00,1.53E+00,1.36E+00,1.52E+00,-2.01E+00
-1.51E+00,1.53E+00,1.36E+00,1.52E+00,-2.01E+00
-1.51E+00,1.53E+00,1.36E+00,1.51E+00,-2.01E+00
-1.51E+00,1.53E+00,1.36E+00,1.51E+00,-2.01E+00
-1.50E+00,1.53E+00,1.36E+00,1.51E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.51E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.51E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.51E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.51E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.50E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.50E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.50E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.50E+00,-2.01E+00
-1.50E+00,1.53E+00,1.37E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.37E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.37E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.49E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.48E+00,1.53E+00,1.38E+00,1.50E+00,-2.01E+00
-1.48E+00,1.53E+00,1.38E+00,1.49E+00,-2.01E+00
-1.48E+00,1.53E+00,1.38E+00,1.49E+00,-2.01E+00
-1.48E+00,1.53E+00,1.38E+00,1.49E+00,-2.01E+00
-1.48E+00,1.53E+00,1.38E+00,1.49E+00,-2.01E+00
-1.48E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.48E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.48E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.48E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.48E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.47E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.46E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.46E+00,1.53E+00,1.39E+00,1.49E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.40E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.41E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.41E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.41E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.41E+00,1.48E+00,-2.01E+00
-1.44E+00,1.54E+00,1.41E+00,1.48E+00,-2.01E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.43E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.48E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.41E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.49E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.50E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.38E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.54E+00,1.42E+00,1.51E+00,-2.02E+00
-1.37E+00,1.55E+00,1.42E+00,1.51E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.36E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.35E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.35E+00,1.55E+00,1.42E+00,1.52E+00,-2.02E+00
-1.35E+00,1.55E+00,1.42E+00,1.52E+00,-2.03E+00
-1.35E+00,1.55E+00,1.42E+00,1.52E+00,-2.03E+00
-1.35E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.35E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.35E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.35E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.35E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.35E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.34E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.34E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.34E+00,1.55E+00,1.42E+00,1.53E+00,-2.03E+00
-1.34E+00,1.55E+00,1.43E+00,1.53E+00,-2.03E+00
-1.34E+00,1.55E+00,1.43E+00,1.53E+00,-2.03E+00
-1.34E+00,1.55E+00,1.43E+00,1.53E+00,-2.03E+00
-1.34E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.34E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.34E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.34E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.54E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.33E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.32E+00,1.55E+00,1.43E+00,1.55E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.56E+00,-2.03E+00
-1.31E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.30E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.57E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.29E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.58E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.28E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.27E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.27E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.27E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.27E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.27E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.27E+00,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-1.27E+00,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-1.27E+00,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-1.27E+00,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-1.27E+00,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.56E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.56E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.56E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.56E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.56E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.56E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.56E+00,1.43E+00,1.60E+00,-2.04E+00
-1.26E+00,1.56E+00,1.44E+00,1.60E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.25E+00,1.56E+00,1.44E+00,1.61E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.24E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.62E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.23E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.22E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.63E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.21E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.20E+00,1.56E+00,1.44E+00,1.64E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.19E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.18E+00,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-1.18E+00,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-1.18E+00,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-1.18E+00,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-1.18E+00,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-1.18E+00,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-1.18E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.18E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.18E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.18E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.17E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.16E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.16E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.16E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.16E+00,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.15E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.14E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.67E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.13E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.12E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.11E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.10E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.10E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.10E+00,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-1.10E+00,1.57E+00,1.45E+00,1.69E+00,-2.05E+00
-1.10E+00,1.57E+00,1.45E+00,1.69E+00,-2.05E+00
-1.10E+00,1.57E+00,1.45E+00,1.69E+00,-2.05E+00
-1.10E+00,1.57E+00,1.45E+00,1.69E+00,-2.05E+00
-1.10E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.10E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.10E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.09E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.08E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.46E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.46E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.46E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.46E+00,1.69E+00,-2.06E+00
-1.07E+00,1.57E+00,1.46E+00,1.69E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.04E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.03E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.02E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.01E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.01E+00,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-1.01E+00,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-1.01E+00,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-1.01E+00,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-1.01E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.01E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.01E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.01E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.01E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.00E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.00E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.00E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.00E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-1.00E+00,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.99E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.98E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.97E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.96E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.95E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.94E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.93E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.92E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.91E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.90E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.89E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.88E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.87E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.86E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.85E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.84E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.83E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.82E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.81E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.80E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.79E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.78E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.77E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.76E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.75E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-9.74E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-9.73E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-9.72E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-9.71E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-9.70E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-9.69E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-9.68E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-9.67E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-9.66E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.65E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.64E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.63E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.62E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.61E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.60E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.59E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.58E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.57E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.56E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.55E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.54E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.53E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.52E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.51E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.50E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.49E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.48E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.47E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.46E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.45E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.44E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.43E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.42E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.41E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.40E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.39E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.38E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.37E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.36E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.35E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.34E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.33E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.32E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.31E-01,1.59E+00,1.47E+00,1.72E+00,-2.07E+00
-9.30E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.29E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.28E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.27E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.26E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.25E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.24E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.23E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.22E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.21E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.20E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.19E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.18E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.17E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.16E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.15E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.14E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.13E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.12E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.11E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.10E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.09E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.08E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.07E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.06E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.05E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.04E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.03E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.02E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-9.01E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-9.00E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-8.99E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-8.98E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-8.97E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-8.96E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-8.95E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-8.94E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-8.93E-01,1.59E+00,1.47E+00,1.72E+00,-2.08E+00
-8.92E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-8.91E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-8.90E-01,1.59E+00,1.47E+00,1.71E+00,-2.08E+00
-8.89E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.88E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.87E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.86E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.85E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.84E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.83E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.82E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.81E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.80E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.79E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.78E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.77E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.76E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.75E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.74E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.73E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.72E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-8.71E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-8.70E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-8.69E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-8.68E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-8.67E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-8.66E-01,1.58E+00,1.47E+00,1.71E+00,-2.07E+00
-8.65E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.64E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.63E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.62E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.61E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.60E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.59E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.58E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.57E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.56E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.55E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.54E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.53E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.52E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.51E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.50E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.49E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.48E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.47E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.46E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.45E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.44E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.43E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.42E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.41E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.40E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.39E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.38E-01,1.58E+00,1.46E+00,1.71E+00,-2.07E+00
-8.37E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.36E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.35E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.34E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.33E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.32E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.31E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.30E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.29E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.28E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.27E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.26E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.25E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.24E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.23E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.22E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.21E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.20E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.19E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.18E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.17E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.16E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.15E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.14E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.13E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.12E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.11E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.10E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.09E-01,1.58E+00,1.46E+00,1.70E+00,-2.07E+00
-8.08E-01,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-8.07E-01,1.58E+00,1.46E+00,1.70E+00,-2.06E+00
-8.06E-01,1.57E+00,1.46E+00,1.70E+00,-2.06E+00
-8.05E-01,1.57E+00,1.46E+00,1.70E+00,-2.06E+00
-8.04E-01,1.57E+00,1.46E+00,1.70E+00,-2.06E+00
-8.03E-01,1.57E+00,1.46E+00,1.70E+00,-2.06E+00
-8.02E-01,1.57E+00,1.46E+00,1.70E+00,-2.06E+00
-8.01E-01,1.57E+00,1.46E+00,1.70E+00,-2.06E+00
-8.00E-01,1.57E+00,1.46E+00,1.70E+00,-2.06E+00
-7.99E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.98E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.97E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.96E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.95E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.94E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.93E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.92E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.91E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.90E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.89E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.88E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.87E-01,1.57E+00,1.45E+00,1.70E+00,-2.06E+00
-7.86E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.85E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.84E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.83E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.82E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.81E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.80E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.79E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.78E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.77E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.76E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.75E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.74E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.73E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.72E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.71E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.70E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.69E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.68E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.67E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.66E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.65E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.64E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.63E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.62E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.61E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.60E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.59E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.58E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.57E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.56E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.55E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.54E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.53E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.52E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.51E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.50E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.49E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.48E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.47E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.46E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.45E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.44E-01,1.57E+00,1.45E+00,1.69E+00,-2.06E+00
-7.43E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.42E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.41E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.40E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.39E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.38E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.37E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.36E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.35E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.34E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.33E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.32E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.31E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.30E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.29E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.28E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.27E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.26E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.25E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.24E-01,1.57E+00,1.45E+00,1.68E+00,-2.06E+00
-7.23E-01,1.57E+00,1.45E+00,1.68E+00,-2.05E+00
-7.22E-01,1.56E+00,1.45E+00,1.68E+00,-2.05E+00
-7.21E-01,1.56E+00,1.45E+00,1.68E+00,-2.05E+00
-7.20E-01,1.56E+00,1.45E+00,1.68E+00,-2.05E+00
-7.19E-01,1.56E+00,1.45E+00,1.68E+00,-2.05E+00
-7.18E-01,1.56E+00,1.45E+00,1.68E+00,-2.05E+00
-7.17E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.16E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.15E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.14E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.13E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.12E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.11E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.10E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.09E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.08E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.07E-01,1.56E+00,1.44E+00,1.68E+00,-2.05E+00
-7.06E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-7.05E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-7.04E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-7.03E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-7.02E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-7.01E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-7.00E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.99E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.98E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.97E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.96E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.95E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.94E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.93E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.92E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.91E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.90E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.89E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.88E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.87E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.86E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.85E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.84E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.83E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.82E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.81E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.80E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.79E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.78E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.77E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.76E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.75E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.74E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.73E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.72E-01,1.56E+00,1.44E+00,1.67E+00,-2.05E+00
-6.71E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.70E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.69E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.68E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.67E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.66E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.65E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.64E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.63E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.62E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.61E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.60E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.59E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.58E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.57E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.56E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.55E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.54E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.53E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.52E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.51E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.50E-01,1.56E+00,1.44E+00,1.66E+00,-2.05E+00
-6.49E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.48E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.47E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.46E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.45E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.44E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.43E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.42E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.41E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.40E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.39E-01,1.56E+00,1.44E+00,1.65E+00,-2.05E+00
-6.38E-01,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-6.37E-01,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-6.36E-01,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-6.35E-01,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-6.34E-01,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-6.33E-01,1.56E+00,1.44E+00,1.65E+00,-2.04E+00
-6.32E-01,1.55E+00,1.44E+00,1.65E+00,-2.04E+00
-6.31E-01,1.55E+00,1.44E+00,1.65E+00,-2.04E+00
-6.30E-01,1.55E+00,1.44E+00,1.65E+00,-2.04E+00
-6.29E-01,1.55E+00,1.44E+00,1.65E+00,-2.04E+00
-6.28E-01,1.55E+00,1.44E+00,1.65E+00,-2.04E+00
-6.27E-01,1.55E+00,1.44E+00,1.64E+00,-2.04E+00
-6.26E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.25E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.24E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.23E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.22E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.21E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.20E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.19E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.18E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.17E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.16E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.15E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.14E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.13E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.12E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.11E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.10E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.09E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.08E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.07E-01,1.55E+00,1.43E+00,1.64E+00,-2.04E+00
-6.06E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-6.05E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-6.04E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-6.03E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-6.02E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-6.01E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-6.00E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.99E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.98E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.97E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.96E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.95E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.94E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.93E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.92E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.91E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.90E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.89E-01,1.55E+00,1.43E+00,1.63E+00,-2.04E+00
-5.88E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.87E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.86E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.85E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.84E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.83E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.82E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.81E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.80E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.79E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.78E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.77E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.76E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.75E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.74E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.73E-01,1.55E+00,1.43E+00,1.62E+00,-2.04E+00
-5.72E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.71E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.70E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.69E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.68E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.67E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.66E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.65E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.64E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.63E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.62E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.61E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.60E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.59E-01,1.55E+00,1.43E+00,1.61E+00,-2.04E+00
-5.58E-01,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-5.57E-01,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-5.56E-01,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-5.55E-01,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-5.54E-01,1.55E+00,1.43E+00,1.60E+00,-2.04E+00
-5.53E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.52E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.51E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.50E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.49E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.48E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.47E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.46E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.45E-01,1.55E+00,1.43E+00,1.60E+00,-2.03E+00
-5.44E-01,1.55E+00,1.43E+00,1.59E+00,-2.03E+00
-5.43E-01,1.54E+00,1.43E+00,1.59E+00,-2.03E+00
-5.42E-01,1.54E+00,1.43E+00,1.59E+00,-2.03E+00
-5.41E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.40E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.39E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.38E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.37E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.36E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.35E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.34E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.33E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.32E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.31E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.30E-01,1.54E+00,1.42E+00,1.59E+00,-2.03E+00
-5.29E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.28E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.27E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.26E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.25E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.24E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.23E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.22E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.21E-01,1.54E+00,1.42E+00,1.58E+00,-2.03E+00
-5.20E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.19E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.18E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.17E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.16E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.15E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.14E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.13E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.12E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.11E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.10E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.09E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.08E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.07E-01,1.54E+00,1.42E+00,1.57E+00,-2.03E+00
-5.06E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-5.05E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-5.04E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-5.03E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-5.02E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-5.01E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-5.00E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-4.99E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-4.98E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-4.97E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-4.96E-01,1.54E+00,1.42E+00,1.56E+00,-2.03E+00
-4.95E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.94E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.93E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.92E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.91E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.90E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.89E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.88E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.87E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.86E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.85E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.84E-01,1.54E+00,1.42E+00,1.55E+00,-2.03E+00
-4.83E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.82E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.81E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.80E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.79E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.78E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.77E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.76E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.75E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.74E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.73E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.72E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.71E-01,1.54E+00,1.42E+00,1.54E+00,-2.03E+00
-4.70E-01,1.54E+00,1.42E+00,1.53E+00,-2.03E+00
-4.69E-01,1.54E+00,1.42E+00,1.53E+00,-2.03E+00
-4.68E-01,1.54E+00,1.42E+00,1.53E+00,-2.02E+00
-4.67E-01,1.54E+00,1.42E+00,1.53E+00,-2.02E+00
-4.66E-01,1.54E+00,1.42E+00,1.53E+00,-2.02E+00
-4.65E-01,1.54E+00,1.42E+00,1.53E+00,-2.02E+00
-4.64E-01,1.54E+00,1.42E+00,1.53E+00,-2.02E+00
-4.63E-01,1.54E+00,1.42E+00,1.53E+00,-2.02E+00
-4.62E-01,1.54E+00,1.42E+00,1.53E+00,-2.02E+00
-4.61E-01,1.54E+00,1.42E+00,1.52E+00,-2.02E+00
-4.60E-01,1.54E+00,1.41E+00,1.52E+00,-2.02E+00
-4.59E-01,1.54E+00,1.41E+00,1.52E+00,-2.02E+00
-4.58E-01,1.54E+00,1.41E+00,1.52E+00,-2.02E+00
-4.57E-01,1.54E+00,1.41E+00,1.52E+00,-2.02E+00
-4.56E-01,1.54E+00,1.41E+00,1.52E+00,-2.02E+00
-4.55E-01,1.54E+00,1.41E+00,1.52E+00,-2.02E+00
-4.54E-01,1.53E+00,1.41E+00,1.52E+00,-2.02E+00
-4.53E-01,1.53E+00,1.41E+00,1.52E+00,-2.02E+00
-4.52E-01,1.53E+00,1.41E+00,1.52E+00,-2.02E+00
-4.51E-01,1.53E+00,1.41E+00,1.52E+00,-2.02E+00
-4.50E-01,1.53E+00,1.41E+00,1.52E+00,-2.02E+00
-4.49E-01,1.53E+00,1.41E+00,1.52E+00,-2.02E+00
-4.48E-01,1.53E+00,1.41E+00,1.52E+00,-2.02E+00
-4.47E-01,1.53E+00,1.41E+00,1.52E+00,-2.02E+00
-4.46E-01,1.53E+00,1.41E+00,1.51E+00,-2.02E+00
-4.45E-01,1.53E+00,1.41E+00,1.51E+00,-2.02E+00
-4.44E-01,1.53E+00,1.41E+00,1.51E+00,-2.02E+00
-4.43E-01,1.53E+00,1.41E+00,1.51E+00,-2.02E+00
-4.42E-01,1.53E+00,1.41E+00,1.51E+00,-2.02E+00
-4.41E-01,1.53E+00,1.41E+00,1.51E+00,-2.02E+00
-4.40E-01,1.53E+00,1.41E+00,1.51E+00,-2.02E+00
-4.39E-01,1.53E+00,1.41E+00,1.51E+00,-2.02E+00
-4.38E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.37E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.36E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.35E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.34E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.33E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.32E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.31E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.30E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.29E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.28E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.27E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.26E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.25E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.24E-01,1.53E+00,1.41E+00,1.50E+00,-2.02E+00
-4.23E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.22E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.21E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.20E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.19E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.18E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.17E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.16E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.15E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.14E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.13E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.12E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.11E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.10E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.09E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.08E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.07E-01,1.53E+00,1.41E+00,1.49E+00,-2.02E+00
-4.06E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-4.05E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-4.04E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-4.03E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-4.02E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-4.01E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-4.00E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-3.99E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-3.98E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-3.97E-01,1.53E+00,1.41E+00,1.48E+00,-2.02E+00
-3.96E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.95E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.94E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.93E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.92E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.91E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.90E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.89E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.88E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.87E-01,1.53E+00,1.40E+00,1.48E+00,-2.02E+00
-3.86E-01,1.53E+00,1.40E+00,1.48E+00,-2.01E+00
-3.85E-01,1.53E+00,1.40E+00,1.48E+00,-2.01E+00
-3.84E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.83E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.82E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.81E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.80E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.79E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.78E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.77E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.76E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.75E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.74E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.73E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.72E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.71E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.70E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.69E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.68E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.67E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.66E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.65E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.64E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.63E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.62E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.61E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.60E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.59E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.58E-01,1.53E+00,1.40E+00,1.47E+00,-2.01E+00
-3.57E-01,1.53E+00,1.39E+00,1.47E+00,-2.01E+00
-3.56E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.55E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.54E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.53E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.52E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.51E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.50E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.49E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.48E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.47E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.46E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.45E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.44E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.43E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.42E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.41E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.40E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.39E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.38E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.37E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.36E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.35E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.34E-01,1.52E+00,1.39E+00,1.47E+00,-2.01E+00
-3.33E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.32E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.31E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.30E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.29E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.28E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.27E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.26E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.25E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.24E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.23E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.22E-01,1.52E+00,1.38E+00,1.47E+00,-2.01E+00
-3.21E-01,1.52E+00,1.38E+00,1.48E+00,-2.01E+00
-3.20E-01,1.52E+00,1.38E+00,1.48E+00,-2.01E+00
-3.19E-01,1.52E+00,1.38E+00,1.48E+00,-2.01E+00
-3.18E-01,1.52E+00,1.38E+00,1.48E+00,-2.01E+00
-3.17E-01,1.52E+00,1.38E+00,1.48E+00,-2.01E+00
-3.16E-01,1.52E+00,1.38E+00,1.48E+00,-2.01E+00
-3.15E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.14E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.13E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.12E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.11E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.10E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.09E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.08E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.07E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.06E-01,1.52E+00,1.37E+00,1.48E+00,-2.01E+00
-3.05E-01,1.52E+00,1.37E+00,1.49E+00,-2.01E+00
-3.04E-01,1.52E+00,1.37E+00,1.49E+00,-2.01E+00
-3.03E-01,1.52E+00,1.37E+00,1.49E+00,-2.00E+00
-3.02E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-3.01E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-3.00E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.99E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.98E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.97E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.96E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.95E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.94E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.93E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.92E-01,1.52E+00,1.36E+00,1.49E+00,-2.00E+00
-2.91E-01,1.52E+00,1.35E+00,1.50E+00,-2.00E+00
-2.90E-01,1.52E+00,1.35E+00,1.50E+00,-2.00E+00
-2.89E-01,1.52E+00,1.35E+00,1.50E+00,-2.00E+00
-2.88E-01,1.52E+00,1.35E+00,1.50E+00,-2.00E+00
-2.87E-01,1.52E+00,1.35E+00,1.50E+00,-2.00E+00
-2.86E-01,1.52E+00,1.35E+00,1.50E+00,-2.00E+00
-2.85E-01,1.52E+00,1.35E+00,1.50E+00,-2.00E+00
-2.84E-01,1.52E+00,1.35E+00,1.50E+00,-2.00E+00
-2.83E-01,1.52E+00,1.35E+00,1.51E+00,-2.00E+00
-2.82E-01,1.52E+00,1.34E+00,1.51E+00,-2.00E+00
-2.81E-01,1.52E+00,1.34E+00,1.51E+00,-2.00E+00
-2.80E-01,1.52E+00,1.34E+00,1.51E+00,-2.00E+00
-2.79E-01,1.52E+00,1.34E+00,1.51E+00,-2.00E+00
-2.78E-01,1.52E+00,1.34E+00,1.51E+00,-2.00E+00
-2.77E-01,1.52E+00,1.34E+00,1.51E+00,-2.00E+00
-2.76E-01,1.52E+00,1.34E+00,1.51E+00,-2.00E+00
-2.75E-01,1.52E+00,1.34E+00,1.51E+00,-2.00E+00
-2.74E-01,1.52E+00,1.33E+00,1.51E+00,-2.00E+00
-2.73E-01,1.52E+00,1.33E+00,1.51E+00,-2.00E+00
-2.72E-01,1.52E+00,1.33E+00,1.51E+00,-2.00E+00
-2.71E-01,1.52E+00,1.33E+00,1.52E+00,-2.00E+00
-2.70E-01,1.52E+00,1.33E+00,1.52E+00,-2.00E+00
-2.69E-01,1.52E+00,1.33E+00,1.52E+00,-2.00E+00
-2.68E-01,1.52E+00,1.33E+00,1.52E+00,-2.00E+00
-2.67E-01,1.52E+00,1.33E+00,1.52E+00,-2.00E+00
-2.66E-01,1.52E+00,1.32E+00,1.52E+00,-2.00E+00
-2.65E-01,1.52E+00,1.32E+00,1.53E+00,-2.00E+00
-2.64E-01,1.52E+00,1.32E+00,1.53E+00,-2.00E+00
-2.63E-01,1.52E+00,1.32E+00,1.53E+00,-2.00E+00
-2.62E-01,1.52E+00,1.32E+00,1.53E+00,-2.00E+00
-2.61E-01,1.52E+00,1.32E+00,1.53E+00,-2.00E+00
-2.60E-01,1.52E+00,1.32E+00,1.53E+00,-2.00E+00
-2.59E-01,1.52E+00,1.31E+00,1.53E+00,-2.00E+00
-2.58E-01,1.52E+00,1.31E+00,1.53E+00,-2.00E+00
-2.57E-01,1.52E+00,1.31E+00,1.53E+00,-2.00E+00
-2.56E-01,1.52E+00,1.31E+00,1.53E+00,-2.00E+00
-2.55E-01,1.52E+00,1.31E+00,1.53E+00,-2.00E+00
-2.54E-01,1.51E+00,1.31E+00,1.54E+00,-2.00E+00
-2.53E-01,1.51E+00,1.30E+00,1.54E+00,-2.00E+00
-2.52E-01,1.51E+00,1.30E+00,1.54E+00,-2.00E+00
-2.51E-01,1.51E+00,1.30E+00,1.54E+00,-2.00E+00
-2.50E-01,1.51E+00,1.30E+00,1.54E+00,-2.00E+00
-2.49E-01,1.51E+00,1.30E+00,1.55E+00,-2.00E+00
-2.48E-01,1.51E+00,1.30E+00,1.55E+00,-2.00E+00
-2.47E-01,1.51E+00,1.29E+00,1.55E+00,-2.00E+00
-2.46E-01,1.51E+00,1.29E+00,1.55E+00,-2.00E+00
-2.45E-01,1.51E+00,1.29E+00,1.55E+00,-2.00E+00
-2.44E-01,1.51E+00,1.29E+00,1.55E+00,-2.00E+00
-2.43E-01,1.51E+00,1.29E+00,1.55E+00,-2.00E+00
-2.42E-01,1.51E+00,1.28E+00,1.55E+00,-2.00E+00
-2.41E-01,1.51E+00,1.28E+00,1.55E+00,-2.00E+00
-2.40E-01,1.51E+00,1.28E+00,1.56E+00,-2.00E+00
-2.39E-01,1.51E+00,1.28E+00,1.56E+00,-2.00E+00
-2.38E-01,1.51E+00,1.28E+00,1.56E+00,-2.00E+00
-2.37E-01,1.51E+00,1.27E+00,1.56E+00,-2.00E+00
-2.36E-01,1.51E+00,1.27E+00,1.56E+00,-2.00E+00
-2.35E-01,1.51E+00,1.27E+00,1.56E+00,-2.00E+00
-2.34E-01,1.51E+00,1.27E+00,1.56E+00,-2.00E+00
-2.33E-01,1.51E+00,1.27E+00,1.56E+00,-2.00E+00
-2.32E-01,1.51E+00,1.26E+00,1.57E+00,-2.00E+00
-2.31E-01,1.51E+00,1.26E+00,1.57E+00,-2.00E+00
-2.30E-01,1.51E+00,1.26E+00,1.57E+00,-2.00E+00
-2.29E-01,1.51E+00,1.26E+00,1.57E+00,-2.00E+00
-2.28E-01,1.51E+00,1.26E+00,1.57E+00,-2.00E+00
-2.27E-01,1.51E+00,1.25E+00,1.57E+00,-2.00E+00
-2.26E-01,1.51E+00,1.25E+00,1.57E+00,-2.00E+00
-2.25E-01,1.51E+00,1.25E+00,1.58E+00,-2.00E+00
-2.24E-01,1.51E+00,1.25E+00,1.58E+00,-2.00E+00
-2.23E-01,1.51E+00,1.24E+00,1.58E+00,-2.00E+00
-2.22E-01,1.51E+00,1.24E+00,1.58E+00,-2.00E+00
-2.21E-01,1.51E+00,1.24E+00,1.58E+00,-2.00E+00
-2.20E-01,1.51E+00,1.24E+00,1.58E+00,-2.00E+00
-2.19E-01,1.51E+00,1.23E+00,1.58E+00,-2.00E+00
-2.18E-01,1.51E+00,1.23E+00,1.58E+00,-2.00E+00
-2.17E-01,1.51E+00,1.23E+00,1.58E+00,-2.00E+00
-2.16E-01,1.51E+00,1.23E+00,1.59E+00,-1.99E+00
-2.15E-01,1.51E+00,1.23E+00,1.59E+00,-1.99E+00
-2.14E-01,1.51E+00,1.22E+00,1.59E+00,-1.99E+00
-2.13E-01,1.51E+00,1.22E+00,1.59E+00,-1.99E+00
-2.12E-01,1.51E+00,1.22E+00,1.59E+00,-1.99E+00
-2.11E-01,1.51E+00,1.22E+00,1.59E+00,-1.99E+00
-2.10E-01,1.51E+00,1.21E+00,1.59E+00,-1.99E+00
-2.09E-01,1.51E+00,1.21E+00,1.59E+00,-1.99E+00
-2.08E-01,1.51E+00,1.21E+00,1.60E+00,-1.99E+00
-2.07E-01,1.51E+00,1.21E+00,1.60E+00,-1.99E+00
-2.06E-01,1.51E+00,1.20E+00,1.60E+00,-1.99E+00
-2.05E-01,1.51E+00,1.20E+00,1.60E+00,-1.99E+00
-2.04E-01,1.51E+00,1.20E+00,1.60E+00,-1.99E+00
-2.03E-01,1.51E+00,1.20E+00,1.60E+00,-1.99E+00
-2.02E-01,1.51E+00,1.19E+00,1.60E+00,-1.99E+00
-2.01E-01,1.51E+00,1.19E+00,1.60E+00,-1.99E+00
-2.00E-01,1.51E+00,1.19E+00,1.60E+00,-1.99E+00
-1.99E-01,1.51E+00,1.19E+00,1.60E+00,-1.99E+00
-1.98E-01,1.51E+00,1.18E+00,1.61E+00,-1.99E+00
-1.97E-01,1.51E+00,1.18E+00,1.61E+00,-1.99E+00
-1.96E-01,1.51E+00,1.18E+00,1.61E+00,-1.99E+00
-1.95E-01,1.51E+00,1.18E+00,1.61E+00,-1.99E+00
-1.94E-01,1.51E+00,1.17E+00,1.61E+00,-1.99E+00
-1.93E-01,1.51E+00,1.17E+00,1.61E+00,-1.99E+00
-1.92E-01,1.51E+00,1.17E+00,1.61E+00,-1.99E+00
-1.91E-01,1.51E+00,1.17E+00,1.61E+00,-1.99E+00
-1.90E-01,1.51E+00,1.16E+00,1.61E+00,-1.99E+00
-1.89E-01,1.51E+00,1.16E+00,1.61E+00,-1.99E+00
-1.88E-01,1.51E+00,1.16E+00,1.62E+00,-1.99E+00
-1.87E-01,1.51E+00,1.16E+00,1.62E+00,-1.99E+00
-1.86E-01,1.51E+00,1.15E+00,1.62E+00,-1.99E+00
-1.85E-01,1.51E+00,1.15E+00,1.62E+00,-1.99E+00
-1.84E-01,1.51E+00,1.15E+00,1.62E+00,-1.99E+00
-1.83E-01,1.51E+00,1.15E+00,1.62E+00,-1.99E+00
-1.82E-01,1.51E+00,1.14E+00,1.62E+00,-1.99E+00
-1.81E-01,1.51E+00,1.14E+00,1.62E+00,-1.99E+00
-1.80E-01,1.51E+00,1.14E+00,1.62E+00,-1.99E+00
-1.79E-01,1.51E+00,1.13E+00,1.62E+00,-1.99E+00
-1.78E-01,1.51E+00,1.13E+00,1.62E+00,-1.99E+00
-1.77E-01,1.51E+00,1.13E+00,1.62E+00,-1.99E+00
-1.76E-01,1.51E+00,1.13E+00,1.62E+00,-1.99E+00
-1.75E-01,1.51E+00,1.12E+00,1.62E+00,-1.99E+00
-1.74E-01,1.51E+00,1.12E+00,1.62E+00,-1.99E+00
-1.73E-01,1.51E+00,1.12E+00,1.62E+00,-1.99E+00
-1.72E-01,1.51E+00,1.12E+00,1.62E+00,-1.99E+00
-1.71E-01,1.51E+00,1.11E+00,1.62E+00,-1.99E+00
-1.70E-01,1.51E+00,1.11E+00,1.62E+00,-1.99E+00
-1.69E-01,1.51E+00,1.11E+00,1.63E+00,-1.99E+00
-1.68E-01,1.51E+00,1.11E+00,1.63E+00,-1.99E+00
-1.67E-01,1.51E+00,1.10E+00,1.63E+00,-1.99E+00
-1.66E-01,1.51E+00,1.10E+00,1.63E+00,-1.99E+00
-1.65E-01,1.51E+00,1.10E+00,1.63E+00,-1.99E+00
-1.64E-01,1.51E+00,1.10E+00,1.63E+00,-1.99E+00
-1.63E-01,1.51E+00,1.10E+00,1.63E+00,-1.99E+00
-1.62E-01,1.51E+00,1.10E+00,1.63E+00,-1.99E+00
-1.61E-01,1.51E+00,1.10E+00,1.63E+00,-1.99E+00
-1.60E-01,1.51E+00,1.09E+00,1.63E+00,-1.99E+00
-1.59E-01,1.50E+00,1.09E+00,1.63E+00,-1.99E+00
-1.58E-01,1.50E+00,1.09E+00,1.63E+00,-1.99E+00
-1.57E-01,1.50E+00,1.09E+00,1.63E+00,-1.99E+00
-1.56E-01,1.50E+00,1.09E+00,1.63E+00,-1.99E+00
-1.55E-01,1.50E+00,1.09E+00,1.63E+00,-1.99E+00
-1.54E-01,1.50E+00,1.09E+00,1.63E+00,-1.99E+00
-1.53E-01,1.50E+00,1.09E+00,1.63E+00,-1.99E+00
-1.52E-01,1.50E+00,1.09E+00,1.63E+00,-1.99E+00
-1.51E-01,1.50E+00,1.10E+00,1.63E+00,-1.99E+00
-1.50E-01,1.50E+00,1.10E+00,1.63E+00,-1.99E+00
-1.49E-01,1.50E+00,1.10E+00,1.63E+00,-1.99E+00
-1.48E-01,1.50E+00,1.10E+00,1.63E+00,-1.99E+00
-1.47E-01,1.50E+00,1.10E+00,1.63E+00,-1.99E+00
-1.46E-01,1.50E+00,1.10E+00,1.63E+00,-1.99E+00
-1.45E-01,1.50E+00,1.10E+00,1.63E+00,-1.99E+00
-1.44E-01,1.50E+00,1.11E+00,1.63E+00,-1.99E+00
-1.43E-01,1.50E+00,1.11E+00,1.63E+00,-1.99E+00
-1.42E-01,1.50E+00,1.11E+00,1.63E+00,-1.99E+00
-1.41E-01,1.50E+00,1.11E+00,1.63E+00,-1.99E+00
-1.40E-01,1.50E+00,1.12E+00,1.63E+00,-1.99E+00
-1.39E-01,1.50E+00,1.12E+00,1.63E+00,-1.99E+00
-1.38E-01,1.50E+00,1.12E+00,1.63E+00,-1.99E+00
-1.37E-01,1.50E+00,1.13E+00,1.63E+00,-1.99E+00
-1.36E-01,1.50E+00,1.13E+00,1.63E+00,-1.98E+00
-1.35E-01,1.50E+00,1.13E+00,1.63E+00,-1.98E+00
-1.34E-01,1.50E+00,1.14E+00,1.63E+00,-1.98E+00
-1.33E-01,1.50E+00,1.14E+00,1.63E+00,-1.98E+00
-1.32E-01,1.50E+00,1.14E+00,1.63E+00,-1.98E+00
-1.31E-01,1.50E+00,1.15E+00,1.63E+00,-1.98E+00
-1.30E-01,1.50E+00,1.15E+00,1.63E+00,-1.98E+00
-1.29E-01,1.50E+00,1.15E+00,1.63E+00,-1.98E+00
-1.28E-01,1.50E+00,1.16E+00,1.63E+00,-1.98E+00
-1.27E-01,1.50E+00,1.16E+00,1.63E+00,-1.98E+00
-1.26E-01,1.50E+00,1.16E+00,1.63E+00,-1.98E+00
-1.25E-01,1.50E+00,1.16E+00,1.63E+00,-1.98E+00
-1.24E-01,1.50E+00,1.17E+00,1.63E+00,-1.98E+00
-1.23E-01,1.50E+00,1.17E+00,1.63E+00,-1.98E+00
-1.22E-01,1.50E+00,1.17E+00,1.63E+00,-1.98E+00
-1.21E-01,1.50E+00,1.18E+00,1.63E+00,-1.98E+00
-1.20E-01,1.50E+00,1.18E+00,1.63E+00,-1.98E+00
-1.19E-01,1.50E+00,1.18E+00,1.63E+00,-1.98E+00
-1.18E-01,1.50E+00,1.19E+00,1.63E+00,-1.98E+00
-1.17E-01,1.50E+00,1.19E+00,1.63E+00,-1.98E+00
-1.16E-01,1.50E+00,1.19E+00,1.63E+00,-1.98E+00
-1.15E-01,1.50E+00,1.19E+00,1.63E+00,-1.98E+00
-1.14E-01,1.50E+00,1.20E+00,1.63E+00,-1.98E+00
-1.13E-01,1.50E+00,1.20E+00,1.63E+00,-1.98E+00
-1.12E-01,1.50E+00,1.20E+00,1.63E+00,-1.98E+00
-1.11E-01,1.50E+00,1.20E+00,1.63E+00,-1.98E+00
-1.10E-01,1.50E+00,1.21E+00,1.63E+00,-1.98E+00
-1.09E-01,1.50E+00,1.21E+00,1.63E+00,-1.98E+00
-1.08E-01,1.50E+00,1.21E+00,1.63E+00,-1.98E+00
-1.07E-01,1.50E+00,1.21E+00,1.63E+00,-1.98E+00
-1.06E-01,1.50E+00,1.22E+00,1.63E+00,-1.98E+00
-1.05E-01,1.50E+00,1.22E+00,1.63E+00,-1.98E+00
-1.04E-01,1.50E+00,1.22E+00,1.63E+00,-1.98E+00
-1.03E-01,1.50E+00,1.22E+00,1.63E+00,-1.98E+00
-1.02E-01,1.50E+00,1.23E+00,1.63E+00,-1.98E+00
-1.01E-01,1.50E+00,1.23E+00,1.63E+00,-1.98E+00
-1.00E-01,1.50E+00,1.23E+00,1.63E+00,-1.98E+00
-9.90E-02,1.50E+00,1.23E+00,1.63E+00,-1.98E+00
-9.80E-02,1.50E+00,1.24E+00,1.62E+00,-1.98E+00
-9.70E-02,1.50E+00,1.24E+00,1.62E+00,-1.98E+00
-9.60E-02,1.50E+00,1.24E+00,1.62E+00,-1.98E+00
-9.50E-02,1.50E+00,1.24E+00,1.62E+00,-1.98E+00
-9.40E-02,1.50E+00,1.24E+00,1.62E+00,-1.98E+00
-9.30E-02,1.50E+00,1.25E+00,1.62E+00,-1.98E+00
-9.20E-02,1.50E+00,1.25E+00,1.62E+00,-1.98E+00
-9.10E-02,1.50E+00,1.25E+00,1.62E+00,-1.98E+00
-9.00E-02,1.50E+00,1.25E+00,1.62E+00,-1.98E+00
-8.90E-02,1.50E+00,1.25E+00,1.62E+00,-1.98E+00
-8.80E-02,1.50E+00,1.26E+00,1.62E+00,-1.98E+00
-8.70E-02,1.50E+00,1.26E+00,1.62E+00,-1.98E+00
-8.60E-02,1.50E+00,1.26E+00,1.62E+00,-1.98E+00
-8.50E-02,1.50E+00,1.26E+00,1.62E+00,-1.98E+00
-8.40E-02,1.50E+00,1.26E+00,1.63E+00,-1.98E+00
-8.30E-02,1.50E+00,1.27E+00,1.62E+00,-1.98E+00
-8.20E-02,1.50E+00,1.27E+00,1.62E+00,-1.98E+00
-8.10E-02,1.50E+00,1.27E+00,1.62E+00,-1.98E+00
-8.00E-02,1.50E+00,1.27E+00,1.62E+00,-1.98E+00
-7.90E-02,1.50E+00,1.27E+00,1.62E+00,-1.98E+00
-7.80E-02,1.50E+00,1.27E+00,1.62E+00,-1.98E+00
-7.70E-02,1.50E+00,1.28E+00,1.62E+00,-1.98E+00
-7.60E-02,1.50E+00,1.28E+00,1.62E+00,-1.98E+00
-7.50E-02,1.50E+00,1.28E+00,1.62E+00,-1.98E+00
-7.40E-02,1.50E+00,1.28E+00,1.62E+00,-1.98E+00
-7.30E-02,1.50E+00,1.28E+00,1.62E+00,-1.98E+00
-7.20E-02,1.50E+00,1.28E+00,1.62E+00,-1.98E+00
-7.10E-02,1.50E+00,1.29E+00,1.62E+00,-1.98E+00
-7.00E-02,1.50E+00,1.29E+00,1.62E+00,-1.98E+00
-6.90E-02,1.50E+00,1.29E+00,1.62E+00,-1.98E+00
-6.80E-02,1.50E+00,1.29E+00,1.62E+00,-1.98E+00
-6.70E-02,1.50E+00,1.29E+00,1.62E+00,-1.98E+00
-6.60E-02,1.50E+00,1.29E+00,1.62E+00,-1.98E+00
-6.50E-02,1.50E+00,1.29E+00,1.62E+00,-1.98E+00
-6.40E-02,1.50E+00,1.30E+00,1.62E+00,-1.98E+00
-6.30E-02,1.50E+00,1.30E+00,1.62E+00,-1.98E+00
-6.20E-02,1.50E+00,1.30E+00,1.62E+00,-1.98E+00
-6.10E-02,1.50E+00,1.30E+00,1.62E+00,-1.98E+00
-6.00E-02,1.50E+00,1.30E+00,1.62E+00,-1.98E+00
-5.90E-02,1.49E+00,1.30E+00,1.62E+00,-1.98E+00
-5.80E-02,1.49E+00,1.30E+00,1.62E+00,-1.98E+00
-5.70E-02,1.49E+00,1.30E+00,1.62E+00,-1.98E+00
-5.60E-02,1.49E+00,1.31E+00,1.62E+00,-1.98E+00
-5.50E-02,1.49E+00,1.31E+00,1.62E+00,-1.98E+00
-5.40E-02,1.49E+00,1.31E+00,1.62E+00,-1.98E+00
-5.30E-02,1.49E+00,1.31E+00,1.62E+00,-1.98E+00
-5.20E-02,1.49E+00,1.31E+00,1.62E+00,-1.98E+00
-5.10E-02,1.49E+00,1.31E+00,1.62E+00,-1.98E+00
-5.00E-02,1.49E+00,1.31E+00,1.62E+00,-1.98E+00
-4.90E-02,1.49E+00,1.31E+00,1.62E+00,-1.98E+00
-4.80E-02,1.49E+00,1.31E+00,1.62E+00,-1.97E+00
-4.70E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-4.60E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-4.50E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-4.40E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-4.30E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-4.20E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-4.10E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-4.00E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-3.90E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-3.80E-02,1.49E+00,1.32E+00,1.62E+00,-1.97E+00
-3.70E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-3.60E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-3.50E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-3.40E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-3.30E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-3.20E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-3.10E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-3.00E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-2.90E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-2.80E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-2.70E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-2.60E-02,1.49E+00,1.33E+00,1.62E+00,-1.97E+00
-2.50E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-2.40E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-2.30E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-2.20E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-2.10E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-2.00E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.90E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.80E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.70E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.60E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.50E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.40E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.30E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.20E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.10E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-1.00E-02,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-9.00E-03,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-8.00E-03,1.49E+00,1.34E+00,1.62E+00,-1.97E+00
-7.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
-6.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
-5.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
-4.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
-3.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
-2.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
-1.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
0.00E+00,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
1.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
2.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
3.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
4.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
5.00E-03,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
6.00E-03,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
7.00E-03,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
8.00E-03,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
9.00E-03,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
1.00E-02,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
1.10E-02,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
1.20E-02,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
1.30E-02,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
1.40E-02,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
1.50E-02,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
1.60E-02,1.49E+00,1.35E+00,1.61E+00,-1.97E+00
1.70E-02,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
1.80E-02,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
1.90E-02,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
2.00E-02,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
2.10E-02,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
2.20E-02,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
2.30E-02,1.49E+00,1.35E+00,1.62E+00,-1.97E+00
2.40E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
2.50E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
2.60E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
2.70E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
2.80E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
2.90E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
3.00E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
3.10E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
3.20E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
3.30E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
3.40E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
3.50E-02,1.49E+00,1.36E+00,1.61E+00,-1.97E+00
3.60E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
3.70E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
3.80E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
3.90E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.00E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.10E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.20E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.30E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.40E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.50E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.60E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.70E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.80E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
4.90E-02,1.49E+00,1.36E+00,1.61E+00,-1.96E+00
5.00E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.10E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.20E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.30E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.40E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.50E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.60E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.70E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.80E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
5.90E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.00E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.10E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.20E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.30E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.40E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.50E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.60E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.70E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.80E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
6.90E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.00E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.10E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.20E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.30E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.40E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.50E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.60E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.70E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.80E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
7.90E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.00E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.10E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.20E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.30E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.40E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.50E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.60E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.70E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.80E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
8.90E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.00E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.10E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.20E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.30E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.40E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.50E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.60E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.70E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.80E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
9.90E-02,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.00E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.01E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.02E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.03E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.04E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.05E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.06E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.07E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.08E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.09E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.10E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.11E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.12E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.13E-01,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
1.14E-01,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
1.15E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.16E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.17E-01,1.48E+00,1.36E+00,1.61E+00,-1.96E+00
1.18E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
1.19E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
1.20E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
1.21E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
1.22E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
1.23E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
1.24E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
1.25E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
1.26E-01,1.48E+00,1.36E+00,1.60E+00,-1.95E+00
1.27E-01,1.48E+00,1.36E+00,1.60E+00,-1.95E+00
1.28E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.29E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.30E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.31E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.32E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.33E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.34E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.35E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.36E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.37E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.38E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.39E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.40E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.41E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.42E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.43E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.44E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.45E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.46E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.47E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.48E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.49E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.50E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.51E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.52E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.53E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
1.54E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.55E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.56E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.57E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.58E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.59E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.60E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.61E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.62E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.63E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.64E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.65E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.66E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.67E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.68E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.69E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.70E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.71E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.72E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.73E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.74E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.75E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.76E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.77E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.78E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.79E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.80E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.81E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.82E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.83E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.84E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.85E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.86E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.87E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.88E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.89E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.90E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.91E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.92E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.93E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.94E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.95E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.96E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.97E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.98E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
1.99E-01,1.47E+00,1.35E+00,1.60E+00,-1.95E+00
2.00E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.01E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.02E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.03E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.04E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.05E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.06E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.07E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.08E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.09E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.10E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
2.11E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.12E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.13E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.14E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.15E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.16E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.17E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.18E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.19E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.20E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.21E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.22E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.23E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.24E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.25E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.26E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.27E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.28E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.29E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.30E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.31E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.32E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.33E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.34E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.35E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.36E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
2.37E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.38E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.39E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.40E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.41E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.42E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.43E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.44E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.45E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.46E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.47E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.48E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.49E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.50E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
2.51E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.52E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.53E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.54E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.55E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.56E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.57E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.58E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.59E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.60E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.61E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.62E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.63E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.64E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.65E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.66E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.67E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.68E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.69E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.70E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.71E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.72E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.73E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.74E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.75E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.76E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.77E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.78E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.79E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.80E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.81E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.82E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.83E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.84E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.85E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
2.86E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.87E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.88E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.89E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.90E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.91E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.92E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.93E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.94E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.95E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.96E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.97E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.98E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
2.99E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.00E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.01E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.02E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.03E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.04E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.05E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.06E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.07E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.08E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.09E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.10E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.11E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.12E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.13E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.14E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.15E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.16E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.17E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.18E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.19E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.20E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.21E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.22E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.23E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.24E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.25E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.26E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.27E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.28E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.29E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.30E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.31E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.32E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.33E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.34E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.35E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.36E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.37E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.38E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.39E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.40E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.41E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.42E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.43E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.44E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.45E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.46E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.47E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.48E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.49E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.50E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.51E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.52E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.53E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.54E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.55E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.56E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.57E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.58E-01,1.46E+00,1.34E+00,1.58E+00,-1.93E+00
3.59E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.60E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.61E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.62E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.63E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.64E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.65E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.66E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.67E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.68E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.69E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.70E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.71E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.72E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.73E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.74E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.75E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.76E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.77E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.78E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.79E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.80E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.81E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.82E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.83E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.84E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.85E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.86E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.87E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.88E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.89E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.90E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.91E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.92E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.93E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.94E-01,1.46E+00,1.34E+00,1.59E+00,-1.93E+00
3.95E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
3.96E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
3.97E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
3.98E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
3.99E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
4.00E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
4.01E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
4.02E-01,1.46E+00,1.34E+00,1.59E+00,-1.94E+00
4.03E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
4.04E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
4.05E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
4.06E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
4.07E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
4.08E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
4.09E-01,1.47E+00,1.34E+00,1.59E+00,-1.94E+00
4.10E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.11E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.12E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.13E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.14E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.15E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.16E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.17E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.18E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.19E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.20E-01,1.47E+00,1.35E+00,1.59E+00,-1.94E+00
4.21E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.22E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.23E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.24E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.25E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.26E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.27E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.28E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.29E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.30E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.31E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.32E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.33E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.34E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.35E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.36E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.37E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.38E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.39E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.40E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.41E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.42E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.43E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.44E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.45E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.46E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.47E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.48E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.49E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.50E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.51E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.52E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.53E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.54E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.55E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.56E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.57E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.58E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.59E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.60E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.61E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.62E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.63E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.64E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.65E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.66E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.67E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.68E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.69E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.70E-01,1.47E+00,1.35E+00,1.60E+00,-1.94E+00
4.71E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.72E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.73E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.74E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.75E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.76E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.77E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.78E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.79E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.80E-01,1.48E+00,1.35E+00,1.60E+00,-1.94E+00
4.81E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
4.82E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
4.83E-01,1.48E+00,1.35E+00,1.60E+00,-1.95E+00
4.84E-01,1.48E+00,1.35E+00,1.61E+00,-1.95E+00
4.85E-01,1.48E+00,1.35E+00,1.61E+00,-1.95E+00
4.86E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
4.87E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
4.88E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00
4.89E-01,1.48E+00,1.36E+00,1.61E+00,-1.95E+00


==> images/ovenFig/scope_16.csv <==
-1.51E+00,1.54E+00,1.34E+00,1.44E+00,-2.01E+00
-1.51E+00,1.54E+00,1.34E+00,1.43E+00,-2.01E+00
-1.51E+00,1.54E+00,1.34E+00,1.43E+00,-2.01E+00
-1.51E+00,1.54E+00,1.34E+00,1.43E+00,-2.01E+00
-1.51E+00,1.54E+00,1.35E+00,1.43E+00,-2.01E+00
-1.50E+00,1.54E+00,1.35E+00,1.43E+00,-2.01E+00
-1.50E+00,1.54E+00,1.35E+00,1.43E+00,-2.01E+00
-1.50E+00,1.54E+00,1.35E+00,1.43E+00,-2.01E+00
-1.50E+00,1.54E+00,1.35E+00,1.42E+00,-2.01E+00
-1.50E+00,1.54E+00,1.35E+00,1.42E+00,-2.01E+00
-1.50E+00,1.54E+00,1.36E+00,1.42E+00,-2.01E+00
-1.50E+00,1.54E+00,1.36E+00,1.42E+00,-2.01E+00
-1.50E+00,1.54E+00,1.36E+00,1.42E+00,-2.01E+00
-1.50E+00,1.54E+00,1.36E+00,1.42E+00,-2.01E+00
-1.50E+00,1.54E+00,1.36E+00,1.42E+00,-2.01E+00
-1.49E+00,1.54E+00,1.36E+00,1.41E+00,-2.01E+00
-1.49E+00,1.54E+00,1.36E+00,1.41E+00,-2.01E+00
-1.49E+00,1.54E+00,1.37E+00,1.41E+00,-2.01E+00
-1.49E+00,1.54E+00,1.37E+00,1.41E+00,-2.01E+00
-1.49E+00,1.54E+00,1.37E+00,1.41E+00,-2.01E+00
-1.49E+00,1.54E+00,1.37E+00,1.41E+00,-2.01E+00
-1.49E+00,1.54E+00,1.37E+00,1.41E+00,-2.01E+00
-1.49E+00,1.54E+00,1.37E+00,1.41E+00,-2.01E+00
-1.49E+00,1.54E+00,1.37E+00,1.40E+00,-2.01E+00
-1.49E+00,1.54E+00,1.37E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.38E+00,1.40E+00,-2.01E+00
-1.48E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.47E+00,1.54E+00,1.39E+00,1.39E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.39E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.39E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.39E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.38E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.38E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.38E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.38E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.38E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.38E+00,-2.01E+00
-1.46E+00,1.54E+00,1.40E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.40E+00,1.38E+00,-2.01E+00
-1.45E+00,1.54E+00,1.40E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.40E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.45E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.01E+00
-1.44E+00,1.55E+00,1.41E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.41E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.43E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.42E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.41E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.41E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.41E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.41E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.41E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.41E+00,1.55E+00,1.42E+00,1.38E+00,-2.02E+00
-1.41E+00,1.55E+00,1.42E+00,1.39E+00,-2.02E+00
-1.41E+00,1.55E+00,1.42E+00,1.39E+00,-2.02E+00
-1.41E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.41E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.40E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.39E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.39E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.40E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.38E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.41E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.37E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.42E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.43E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.43E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.43E+00,-2.02E+00
-1.36E+00,1.55E+00,1.43E+00,1.43E+00,-2.02E+00
-1.35E+00,1.55E+00,1.43E+00,1.43E+00,-2.02E+00
-1.35E+00,1.55E+00,1.43E+00,1.43E+00,-2.03E+00
-1.35E+00,1.55E+00,1.43E+00,1.43E+00,-2.03E+00
-1.35E+00,1.55E+00,1.43E+00,1.43E+00,-2.03E+00
-1.35E+00,1.55E+00,1.44E+00,1.43E+00,-2.03E+00
-1.35E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.35E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.35E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.35E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.35E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.44E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.34E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.33E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.33E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.33E+00,1.55E+00,1.44E+00,1.45E+00,-2.03E+00
-1.33E+00,1.55E+00,1.44E+00,1.46E+00,-2.03E+00
-1.33E+00,1.55E+00,1.44E+00,1.46E+00,-2.03E+00
-1.33E+00,1.55E+00,1.44E+00,1.46E+00,-2.03E+00
-1.33E+00,1.56E+00,1.44E+00,1.46E+00,-2.03E+00
-1.33E+00,1.55E+00,1.44E+00,1.46E+00,-2.03E+00
-1.33E+00,1.56E+00,1.44E+00,1.46E+00,-2.03E+00
-1.33E+00,1.56E+00,1.44E+00,1.46E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.46E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.47E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.47E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.47E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.47E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.47E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.47E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.47E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.47E+00,-2.03E+00
-1.32E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.48E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.49E+00,-2.03E+00
-1.31E+00,1.56E+00,1.44E+00,1.49E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.49E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.49E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.49E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.49E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.49E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.49E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.50E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.50E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.50E+00,-2.03E+00
-1.30E+00,1.56E+00,1.44E+00,1.50E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.50E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.50E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.50E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.50E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.29E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.51E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.52E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.52E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.52E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.52E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.52E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.52E+00,-2.03E+00
-1.28E+00,1.56E+00,1.44E+00,1.52E+00,-2.03E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.03E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.03E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.03E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.03E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.03E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.03E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.04E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.04E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.04E+00
-1.27E+00,1.56E+00,1.44E+00,1.53E+00,-2.04E+00
-1.26E+00,1.56E+00,1.44E+00,1.54E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.26E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.56E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.56E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.56E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.56E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.56E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.56E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.56E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.57E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.58E+00,-2.04E+00
-1.23E+00,1.57E+00,1.45E+00,1.58E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.58E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.58E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.58E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.58E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.58E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.58E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.22E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.59E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.21E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.60E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.20E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.19E+00,1.57E+00,1.45E+00,1.61E+00,-2.04E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.04E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.18E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.17E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.16E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.16E+00,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-1.16E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.16E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.16E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.16E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.16E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.15E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.65E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.12E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.11E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.10E+00,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-1.10E+00,1.58E+00,1.46E+00,1.66E+00,-2.05E+00
-1.10E+00,1.58E+00,1.46E+00,1.66E+00,-2.05E+00
-1.10E+00,1.58E+00,1.46E+00,1.67E+00,-2.05E+00
-1.10E+00,1.58E+00,1.46E+00,1.67E+00,-2.05E+00
-1.10E+00,1.58E+00,1.46E+00,1.67E+00,-2.05E+00
-1.10E+00,1.58E+00,1.46E+00,1.67E+00,-2.05E+00
-1.10E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.10E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.10E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.09E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.08E+00,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.07E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.04E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.01E+00,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-1.01E+00,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-1.01E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.01E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.01E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.01E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.01E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.00E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.00E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.00E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.00E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-1.00E+00,1.59E+00,1.47E+00,1.69E+00,-2.07E+00
-9.99E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.98E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.97E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.96E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.95E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.94E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.93E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.92E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.91E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.90E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.89E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.88E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.87E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.86E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.85E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.84E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.83E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.82E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.81E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.80E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.79E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.78E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.77E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.76E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.75E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.74E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.73E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.72E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.71E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.70E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.69E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.68E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.67E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.66E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.65E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.64E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.63E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.62E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.61E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.60E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.59E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.58E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.57E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.56E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.55E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.54E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.53E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.52E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.51E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.50E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.49E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.48E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.47E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.46E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.45E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.44E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.43E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-9.42E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.41E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.40E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.39E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.38E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-9.37E-01,1.59E+00,1.48E+00,1.71E+00,-2.07E+00
-9.36E-01,1.59E+00,1.48E+00,1.71E+00,-2.07E+00
-9.35E-01,1.59E+00,1.48E+00,1.71E+00,-2.07E+00
-9.34E-01,1.59E+00,1.48E+00,1.71E+00,-2.07E+00
-9.33E-01,1.59E+00,1.48E+00,1.71E+00,-2.07E+00
-9.32E-01,1.59E+00,1.48E+00,1.71E+00,-2.07E+00
-9.31E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.30E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.29E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.28E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.27E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.26E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.25E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.24E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.23E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.22E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.21E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.20E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.19E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.18E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.17E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.16E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.15E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.14E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.13E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.12E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.11E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.10E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.09E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.08E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.07E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.06E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.05E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.04E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.03E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.02E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.01E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-9.00E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.99E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.98E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.97E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.96E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.95E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.94E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.93E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.92E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.91E-01,1.59E+00,1.48E+00,1.71E+00,-2.08E+00
-8.90E-01,1.59E+00,1.48E+00,1.71E+00,-2.07E+00
-8.89E-01,1.59E+00,1.48E+00,1.71E+00,-2.07E+00
-8.88E-01,1.59E+00,1.47E+00,1.71E+00,-2.07E+00
-8.87E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.86E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.85E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.84E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.83E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.82E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.81E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.80E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.79E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.78E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.77E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.76E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.75E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.74E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.73E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.72E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.71E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.70E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.69E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.68E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.67E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.66E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.65E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.64E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.63E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.62E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.61E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.60E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.59E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.58E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.57E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.56E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.55E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.54E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.53E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.52E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.51E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.50E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.49E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.48E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.47E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.46E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.45E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.44E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.43E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.42E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.41E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.40E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.39E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.38E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.37E-01,1.59E+00,1.47E+00,1.70E+00,-2.07E+00
-8.36E-01,1.58E+00,1.47E+00,1.70E+00,-2.07E+00
-8.35E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.34E-01,1.58E+00,1.47E+00,1.70E+00,-2.07E+00
-8.33E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.32E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.31E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.30E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.29E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.28E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.27E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.26E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.25E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.24E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.23E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.22E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.21E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.20E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.19E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.18E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.17E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.16E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.15E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.14E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.13E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.12E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.11E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.10E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.09E-01,1.58E+00,1.47E+00,1.69E+00,-2.07E+00
-8.08E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-8.07E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-8.06E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-8.05E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-8.04E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-8.03E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-8.02E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-8.01E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-8.00E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-7.99E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-7.98E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-7.97E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-7.96E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-7.95E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-7.94E-01,1.58E+00,1.47E+00,1.69E+00,-2.06E+00
-7.93E-01,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-7.92E-01,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-7.91E-01,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-7.90E-01,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-7.89E-01,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-7.88E-01,1.58E+00,1.46E+00,1.69E+00,-2.06E+00
-7.87E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.86E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.85E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.84E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.83E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.82E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.81E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.80E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.79E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.78E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.77E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.76E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.75E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.74E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.73E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.72E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.71E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.70E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.69E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.68E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.67E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.66E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.65E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.64E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.63E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.62E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.61E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.60E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.59E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.58E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.57E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.56E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.55E-01,1.58E+00,1.46E+00,1.68E+00,-2.06E+00
-7.54E-01,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-7.53E-01,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-7.52E-01,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-7.51E-01,1.58E+00,1.46E+00,1.67E+00,-2.06E+00
-7.50E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.49E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.48E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.47E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.46E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.45E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.44E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.43E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.42E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.41E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.40E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.39E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.38E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.37E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.36E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.35E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.34E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.33E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.32E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.31E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.30E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.29E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.28E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.27E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.26E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.25E-01,1.57E+00,1.46E+00,1.67E+00,-2.06E+00
-7.24E-01,1.57E+00,1.46E+00,1.67E+00,-2.05E+00
-7.23E-01,1.57E+00,1.46E+00,1.67E+00,-2.05E+00
-7.22E-01,1.57E+00,1.46E+00,1.67E+00,-2.05E+00
-7.21E-01,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-7.20E-01,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-7.19E-01,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-7.18E-01,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-7.17E-01,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-7.16E-01,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-7.15E-01,1.57E+00,1.46E+00,1.66E+00,-2.05E+00
-7.14E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.13E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.12E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.11E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.10E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.09E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.08E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.07E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.06E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.05E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.04E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.03E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.02E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.01E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-7.00E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-6.99E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-6.98E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-6.97E-01,1.57E+00,1.45E+00,1.66E+00,-2.05E+00
-6.96E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.95E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.94E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.93E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.92E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.91E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.90E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.89E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.88E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.87E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.86E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.85E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.84E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.83E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.82E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.81E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.80E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.79E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.78E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.77E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.76E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.75E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.74E-01,1.57E+00,1.45E+00,1.65E+00,-2.05E+00
-6.73E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.72E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.71E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.70E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.69E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.68E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.67E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.66E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.65E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.64E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.63E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.62E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.61E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.60E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.59E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.58E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.57E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.56E-01,1.57E+00,1.45E+00,1.64E+00,-2.05E+00
-6.55E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.54E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.53E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.52E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.51E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.50E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.49E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.48E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.47E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.46E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.45E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.44E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.43E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.42E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.41E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.40E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.39E-01,1.57E+00,1.45E+00,1.63E+00,-2.05E+00
-6.38E-01,1.57E+00,1.45E+00,1.62E+00,-2.05E+00
-6.37E-01,1.57E+00,1.45E+00,1.62E+00,-2.04E+00
-6.36E-01,1.57E+00,1.45E+00,1.62E+00,-2.04E+00
-6.35E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.34E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.33E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.32E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.31E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.30E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.29E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.28E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.27E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.26E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.25E-01,1.56E+00,1.45E+00,1.62E+00,-2.04E+00
-6.24E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.23E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.22E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.21E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.20E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.19E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.18E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.17E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.16E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.15E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.14E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.13E-01,1.56E+00,1.45E+00,1.61E+00,-2.04E+00
-6.12E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.11E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.10E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.09E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.08E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.07E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.06E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.05E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.04E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.03E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.02E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.01E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-6.00E-01,1.56E+00,1.45E+00,1.60E+00,-2.04E+00
-5.99E-01,1.56E+00,1.45E+00,1.59E+00,-2.04E+00
-5.98E-01,1.56E+00,1.45E+00,1.59E+00,-2.04E+00
-5.97E-01,1.56E+00,1.45E+00,1.59E+00,-2.04E+00
-5.96E-01,1.56E+00,1.45E+00,1.59E+00,-2.04E+00
-5.95E-01,1.56E+00,1.45E+00,1.59E+00,-2.04E+00
-5.94E-01,1.56E+00,1.45E+00,1.59E+00,-2.04E+00
-5.93E-01,1.56E+00,1.45E+00,1.59E+00,-2.04E+00
-5.92E-01,1.56E+00,1.45E+00,1.59E+00,-2.04E+00
-5.91E-01,1.56E+00,1.44E+00,1.59E+00,-2.04E+00
-5.90E-01,1.56E+00,1.44E+00,1.59E+00,-2.04E+00
-5.89E-01,1.56E+00,1.44E+00,1.59E+00,-2.04E+00
-5.88E-01,1.56E+00,1.44E+00,1.59E+00,-2.04E+00
-5.87E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.86E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.85E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.84E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.83E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.82E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.81E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.80E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.79E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.78E-01,1.56E+00,1.44E+00,1.58E+00,-2.04E+00
-5.77E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.76E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.75E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.74E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.73E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.72E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.71E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.70E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.69E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.68E-01,1.56E+00,1.44E+00,1.57E+00,-2.04E+00
-5.67E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.66E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.65E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.64E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.63E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.62E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.61E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.60E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.59E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.58E-01,1.56E+00,1.44E+00,1.56E+00,-2.04E+00
-5.57E-01,1.56E+00,1.44E+00,1.55E+00,-2.04E+00
-5.56E-01,1.56E+00,1.44E+00,1.55E+00,-2.04E+00
-5.55E-01,1.56E+00,1.44E+00,1.55E+00,-2.04E+00
-5.54E-01,1.56E+00,1.44E+00,1.55E+00,-2.04E+00
-5.53E-01,1.56E+00,1.44E+00,1.55E+00,-2.04E+00
-5.52E-01,1.56E+00,1.44E+00,1.55E+00,-2.03E+00
-5.51E-01,1.56E+00,1.44E+00,1.55E+00,-2.03E+00
-5.50E-01,1.56E+00,1.44E+00,1.55E+00,-2.03E+00
-5.49E-01,1.55E+00,1.44E+00,1.55E+00,-2.03E+00
-5.48E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.47E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.46E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.45E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.44E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.43E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.42E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.41E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.40E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.39E-01,1.55E+00,1.44E+00,1.54E+00,-2.03E+00
-5.38E-01,1.55E+00,1.44E+00,1.53E+00,-2.03E+00
-5.37E-01,1.55E+00,1.44E+00,1.53E+00,-2.03E+00
-5.36E-01,1.55E+00,1.44E+00,1.53E+00,-2.03E+00
-5.35E-01,1.55E+00,1.44E+00,1.53E+00,-2.03E+00
-5.34E-01,1.55E+00,1.44E+00,1.53E+00,-2.03E+00
-5.33E-01,1.55E+00,1.44E+00,1.53E+00,-2.03E+00
-5.32E-01,1.55E+00,1.44E+00,1.53E+00,-2.03E+00
-5.31E-01,1.55E+00,1.44E+00,1.53E+00,-2.03E+00
-5.30E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.29E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.28E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.27E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.26E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.25E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.24E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.23E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.22E-01,1.55E+00,1.44E+00,1.52E+00,-2.03E+00
-5.21E-01,1.55E+00,1.44E+00,1.51E+00,-2.03E+00
-5.20E-01,1.55E+00,1.44E+00,1.51E+00,-2.03E+00
-5.19E-01,1.55E+00,1.44E+00,1.51E+00,-2.03E+00
-5.18E-01,1.55E+00,1.44E+00,1.51E+00,-2.03E+00
-5.17E-01,1.55E+00,1.44E+00,1.51E+00,-2.03E+00
-5.16E-01,1.55E+00,1.44E+00,1.51E+00,-2.03E+00
-5.15E-01,1.55E+00,1.44E+00,1.51E+00,-2.03E+00
-5.14E-01,1.55E+00,1.44E+00,1.51E+00,-2.03E+00
-5.13E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.12E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.11E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.10E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.09E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.08E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.07E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.06E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.05E-01,1.55E+00,1.43E+00,1.50E+00,-2.03E+00
-5.04E-01,1.55E+00,1.43E+00,1.49E+00,-2.03E+00
-5.03E-01,1.55E+00,1.43E+00,1.49E+00,-2.03E+00
-5.02E-01,1.55E+00,1.43E+00,1.49E+00,-2.03E+00
-5.01E-01,1.55E+00,1.43E+00,1.49E+00,-2.03E+00
-5.00E-01,1.55E+00,1.43E+00,1.49E+00,-2.03E+00
-4.99E-01,1.55E+00,1.43E+00,1.49E+00,-2.03E+00
-4.98E-01,1.55E+00,1.43E+00,1.49E+00,-2.03E+00
-4.97E-01,1.55E+00,1.43E+00,1.49E+00,-2.03E+00
-4.96E-01,1.55E+00,1.43E+00,1.48E+00,-2.03E+00
-4.95E-01,1.55E+00,1.43E+00,1.48E+00,-2.03E+00
-4.94E-01,1.55E+00,1.43E+00,1.48E+00,-2.03E+00
-4.93E-01,1.55E+00,1.43E+00,1.48E+00,-2.03E+00
-4.92E-01,1.55E+00,1.43E+00,1.48E+00,-2.03E+00
-4.91E-01,1.55E+00,1.43E+00,1.48E+00,-2.03E+00
-4.90E-01,1.55E+00,1.43E+00,1.48E+00,-2.03E+00
-4.89E-01,1.55E+00,1.43E+00,1.48E+00,-2.03E+00
-4.88E-01,1.55E+00,1.43E+00,1.47E+00,-2.03E+00
-4.87E-01,1.55E+00,1.43E+00,1.47E+00,-2.03E+00
-4.86E-01,1.55E+00,1.43E+00,1.47E+00,-2.03E+00
-4.85E-01,1.55E+00,1.43E+00,1.47E+00,-2.03E+00
-4.84E-01,1.55E+00,1.43E+00,1.47E+00,-2.03E+00
-4.83E-01,1.55E+00,1.43E+00,1.47E+00,-2.03E+00
-4.82E-01,1.55E+00,1.43E+00,1.47E+00,-2.03E+00
-4.81E-01,1.55E+00,1.43E+00,1.47E+00,-2.03E+00
-4.80E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.79E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.78E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.77E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.76E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.75E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.74E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.73E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.72E-01,1.55E+00,1.43E+00,1.46E+00,-2.03E+00
-4.71E-01,1.55E+00,1.43E+00,1.45E+00,-2.03E+00
-4.70E-01,1.55E+00,1.43E+00,1.45E+00,-2.03E+00
-4.69E-01,1.55E+00,1.43E+00,1.45E+00,-2.03E+00
-4.68E-01,1.55E+00,1.43E+00,1.45E+00,-2.02E+00
-4.67E-01,1.55E+00,1.43E+00,1.45E+00,-2.02E+00
-4.66E-01,1.55E+00,1.43E+00,1.45E+00,-2.02E+00
-4.65E-01,1.55E+00,1.43E+00,1.45E+00,-2.02E+00
-4.64E-01,1.55E+00,1.43E+00,1.45E+00,-2.02E+00
-4.63E-01,1.55E+00,1.43E+00,1.44E+00,-2.02E+00
-4.62E-01,1.55E+00,1.43E+00,1.44E+00,-2.02E+00
-4.61E-01,1.55E+00,1.43E+00,1.44E+00,-2.02E+00
-4.60E-01,1.55E+00,1.43E+00,1.44E+00,-2.02E+00
-4.59E-01,1.55E+00,1.43E+00,1.44E+00,-2.02E+00
-4.58E-01,1.54E+00,1.43E+00,1.44E+00,-2.02E+00
-4.57E-01,1.54E+00,1.43E+00,1.44E+00,-2.02E+00
-4.56E-01,1.54E+00,1.43E+00,1.44E+00,-2.02E+00
-4.55E-01,1.54E+00,1.43E+00,1.44E+00,-2.02E+00
-4.54E-01,1.54E+00,1.43E+00,1.43E+00,-2.02E+00
-4.53E-01,1.54E+00,1.43E+00,1.43E+00,-2.02E+00
-4.52E-01,1.54E+00,1.43E+00,1.43E+00,-2.02E+00
-4.51E-01,1.54E+00,1.43E+00,1.43E+00,-2.02E+00
-4.50E-01,1.54E+00,1.43E+00,1.43E+00,-2.02E+00
-4.49E-01,1.54E+00,1.43E+00,1.43E+00,-2.02E+00
-4.48E-01,1.54E+00,1.43E+00,1.43E+00,-2.02E+00
-4.47E-01,1.54E+00,1.43E+00,1.43E+00,-2.02E+00
-4.46E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.45E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.44E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.43E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.42E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.41E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.40E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.39E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.38E-01,1.54E+00,1.43E+00,1.42E+00,-2.02E+00
-4.37E-01,1.54E+00,1.43E+00,1.41E+00,-2.02E+00
-4.36E-01,1.54E+00,1.43E+00,1.41E+00,-2.02E+00
-4.35E-01,1.54E+00,1.43E+00,1.41E+00,-2.02E+00
-4.34E-01,1.54E+00,1.43E+00,1.41E+00,-2.02E+00
-4.33E-01,1.54E+00,1.42E+00,1.41E+00,-2.02E+00
-4.32E-01,1.54E+00,1.42E+00,1.41E+00,-2.02E+00
-4.31E-01,1.54E+00,1.42E+00,1.41E+00,-2.02E+00
-4.30E-01,1.54E+00,1.42E+00,1.41E+00,-2.02E+00
-4.29E-01,1.54E+00,1.42E+00,1.41E+00,-2.02E+00
-4.28E-01,1.54E+00,1.42E+00,1.41E+00,-2.02E+00
-4.27E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.26E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.25E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.24E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.23E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.22E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.21E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.20E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.19E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.18E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.17E-01,1.54E+00,1.42E+00,1.40E+00,-2.02E+00
-4.16E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.15E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.14E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.13E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.12E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.11E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.10E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.09E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.08E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.07E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.06E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.05E-01,1.54E+00,1.42E+00,1.39E+00,-2.02E+00
-4.04E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-4.03E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-4.02E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-4.01E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-4.00E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.99E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.98E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.97E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.96E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.95E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.94E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.93E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.92E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.91E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.90E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.89E-01,1.54E+00,1.42E+00,1.38E+00,-2.02E+00
-3.88E-01,1.54E+00,1.42E+00,1.37E+00,-2.02E+00
-3.87E-01,1.54E+00,1.42E+00,1.37E+00,-2.02E+00
-3.86E-01,1.54E+00,1.41E+00,1.37E+00,-2.02E+00
-3.85E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.84E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.83E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.82E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.81E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.80E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.79E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.78E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.77E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.76E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.75E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.74E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.73E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.72E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.71E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.70E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.69E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.68E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.67E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.66E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.65E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.64E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.63E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.62E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.61E-01,1.54E+00,1.41E+00,1.37E+00,-2.01E+00
-3.60E-01,1.54E+00,1.40E+00,1.37E+00,-2.01E+00
-3.59E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.58E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.57E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.56E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.55E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.54E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.53E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.52E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.51E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.50E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.49E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.48E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.47E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.46E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.45E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.44E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.43E-01,1.53E+00,1.40E+00,1.37E+00,-2.01E+00
-3.42E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.41E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.40E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.39E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.38E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.37E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.36E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.35E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.34E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.33E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.32E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.31E-01,1.53E+00,1.39E+00,1.37E+00,-2.01E+00
-3.30E-01,1.53E+00,1.39E+00,1.38E+00,-2.01E+00
-3.29E-01,1.53E+00,1.39E+00,1.38E+00,-2.01E+00
-3.28E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.27E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.26E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.25E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.24E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.23E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.22E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.21E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.20E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.19E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.18E-01,1.53E+00,1.38E+00,1.38E+00,-2.01E+00
-3.17E-01,1.53E+00,1.37E+00,1.38E+00,-2.01E+00
-3.16E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.15E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.14E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.13E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.12E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.11E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.10E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.09E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.08E-01,1.53E+00,1.37E+00,1.39E+00,-2.01E+00
-3.07E-01,1.53E+00,1.36E+00,1.39E+00,-2.01E+00
-3.06E-01,1.53E+00,1.36E+00,1.40E+00,-2.01E+00
-3.05E-01,1.53E+00,1.36E+00,1.40E+00,-2.01E+00
-3.04E-01,1.53E+00,1.36E+00,1.40E+00,-2.01E+00
-3.03E-01,1.53E+00,1.36E+00,1.40E+00,-2.00E+00
-3.02E-01,1.53E+00,1.36E+00,1.40E+00,-2.00E+00
-3.01E-01,1.53E+00,1.36E+00,1.40E+00,-2.00E+00
-3.00E-01,1.53E+00,1.35E+00,1.40E+00,-2.00E+00
-2.99E-01,1.53E+00,1.35E+00,1.41E+00,-2.00E+00
-2.98E-01,1.53E+00,1.35E+00,1.41E+00,-2.00E+00
-2.97E-01,1.53E+00,1.35E+00,1.41E+00,-2.00E+00
-2.96E-01,1.53E+00,1.35E+00,1.41E+00,-2.00E+00
-2.95E-01,1.53E+00,1.35E+00,1.41E+00,-2.00E+00
-2.94E-01,1.53E+00,1.35E+00,1.41E+00,-2.00E+00
-2.93E-01,1.53E+00,1.34E+00,1.41E+00,-2.00E+00
-2.92E-01,1.53E+00,1.34E+00,1.41E+00,-2.00E+00
-2.91E-01,1.53E+00,1.34E+00,1.41E+00,-2.00E+00
-2.90E-01,1.53E+00,1.34E+00,1.42E+00,-2.00E+00
-2.89E-01,1.53E+00,1.34E+00,1.42E+00,-2.00E+00
-2.88E-01,1.53E+00,1.34E+00,1.42E+00,-2.00E+00
-2.87E-01,1.53E+00,1.33E+00,1.42E+00,-2.00E+00
-2.86E-01,1.53E+00,1.33E+00,1.42E+00,-2.00E+00
-2.85E-01,1.53E+00,1.33E+00,1.42E+00,-2.00E+00
-2.84E-01,1.53E+00,1.33E+00,1.43E+00,-2.00E+00
-2.83E-01,1.53E+00,1.33E+00,1.43E+00,-2.00E+00
-2.82E-01,1.53E+00,1.33E+00,1.43E+00,-2.00E+00
-2.81E-01,1.53E+00,1.32E+00,1.43E+00,-2.00E+00
-2.80E-01,1.53E+00,1.32E+00,1.43E+00,-2.00E+00
-2.79E-01,1.53E+00,1.32E+00,1.43E+00,-2.00E+00
-2.78E-01,1.53E+00,1.32E+00,1.44E+00,-2.00E+00
-2.77E-01,1.53E+00,1.32E+00,1.44E+00,-2.00E+00
-2.76E-01,1.53E+00,1.31E+00,1.44E+00,-2.00E+00
-2.75E-01,1.53E+00,1.31E+00,1.44E+00,-2.00E+00
-2.74E-01,1.53E+00,1.31E+00,1.44E+00,-2.00E+00
-2.73E-01,1.53E+00,1.31E+00,1.44E+00,-2.00E+00
-2.72E-01,1.53E+00,1.31E+00,1.45E+00,-2.00E+00
-2.71E-01,1.53E+00,1.30E+00,1.45E+00,-2.00E+00
-2.70E-01,1.53E+00,1.30E+00,1.45E+00,-2.00E+00
-2.69E-01,1.52E+00,1.30E+00,1.45E+00,-2.00E+00
-2.68E-01,1.52E+00,1.30E+00,1.45E+00,-2.00E+00
-2.67E-01,1.52E+00,1.30E+00,1.45E+00,-2.00E+00
-2.66E-01,1.52E+00,1.29E+00,1.46E+00,-2.00E+00
-2.65E-01,1.52E+00,1.29E+00,1.46E+00,-2.00E+00
-2.64E-01,1.52E+00,1.29E+00,1.46E+00,-2.00E+00
-2.63E-01,1.52E+00,1.29E+00,1.46E+00,-2.00E+00
-2.62E-01,1.52E+00,1.29E+00,1.46E+00,-2.00E+00
-2.61E-01,1.52E+00,1.28E+00,1.47E+00,-2.00E+00
-2.60E-01,1.52E+00,1.28E+00,1.47E+00,-2.00E+00
-2.59E-01,1.52E+00,1.28E+00,1.47E+00,-2.00E+00
-2.58E-01,1.52E+00,1.28E+00,1.47E+00,-2.00E+00
-2.57E-01,1.52E+00,1.27E+00,1.47E+00,-2.00E+00
-2.56E-01,1.52E+00,1.27E+00,1.48E+00,-2.00E+00
-2.55E-01,1.52E+00,1.27E+00,1.48E+00,-2.00E+00
-2.54E-01,1.52E+00,1.27E+00,1.48E+00,-2.00E+00
-2.53E-01,1.52E+00,1.26E+00,1.48E+00,-2.00E+00
-2.52E-01,1.52E+00,1.26E+00,1.48E+00,-2.00E+00
-2.51E-01,1.52E+00,1.26E+00,1.48E+00,-2.00E+00
-2.50E-01,1.52E+00,1.26E+00,1.49E+00,-2.00E+00
-2.49E-01,1.52E+00,1.25E+00,1.49E+00,-2.00E+00
-2.48E-01,1.52E+00,1.25E+00,1.49E+00,-2.00E+00
-2.47E-01,1.52E+00,1.25E+00,1.49E+00,-2.00E+00
-2.46E-01,1.52E+00,1.24E+00,1.49E+00,-2.00E+00
-2.45E-01,1.52E+00,1.24E+00,1.50E+00,-2.00E+00
-2.44E-01,1.52E+00,1.24E+00,1.50E+00,-2.00E+00
-2.43E-01,1.52E+00,1.24E+00,1.50E+00,-2.00E+00
-2.42E-01,1.52E+00,1.23E+00,1.50E+00,-2.00E+00
-2.41E-01,1.52E+00,1.23E+00,1.50E+00,-2.00E+00
-2.40E-01,1.52E+00,1.23E+00,1.51E+00,-2.00E+00
-2.39E-01,1.52E+00,1.22E+00,1.51E+00,-2.00E+00
-2.38E-01,1.52E+00,1.22E+00,1.51E+00,-2.00E+00
-2.37E-01,1.52E+00,1.22E+00,1.51E+00,-2.00E+00
-2.36E-01,1.52E+00,1.22E+00,1.51E+00,-2.00E+00
-2.35E-01,1.52E+00,1.21E+00,1.52E+00,-2.00E+00
-2.34E-01,1.52E+00,1.21E+00,1.52E+00,-2.00E+00
-2.33E-01,1.52E+00,1.21E+00,1.52E+00,-2.00E+00
-2.32E-01,1.52E+00,1.20E+00,1.52E+00,-2.00E+00
-2.31E-01,1.52E+00,1.20E+00,1.52E+00,-2.00E+00
-2.30E-01,1.52E+00,1.20E+00,1.53E+00,-2.00E+00
-2.29E-01,1.52E+00,1.19E+00,1.53E+00,-2.00E+00
-2.28E-01,1.52E+00,1.19E+00,1.53E+00,-2.00E+00
-2.27E-01,1.52E+00,1.19E+00,1.53E+00,-2.00E+00
-2.26E-01,1.52E+00,1.18E+00,1.53E+00,-2.00E+00
-2.25E-01,1.52E+00,1.18E+00,1.54E+00,-2.00E+00
-2.24E-01,1.52E+00,1.18E+00,1.54E+00,-2.00E+00
-2.23E-01,1.52E+00,1.17E+00,1.54E+00,-2.00E+00
-2.22E-01,1.52E+00,1.17E+00,1.54E+00,-2.00E+00
-2.21E-01,1.52E+00,1.17E+00,1.54E+00,-2.00E+00
-2.20E-01,1.52E+00,1.16E+00,1.55E+00,-2.00E+00
-2.19E-01,1.52E+00,1.16E+00,1.55E+00,-2.00E+00
-2.18E-01,1.52E+00,1.16E+00,1.55E+00,-2.00E+00
-2.17E-01,1.52E+00,1.15E+00,1.55E+00,-2.00E+00
-2.16E-01,1.52E+00,1.15E+00,1.55E+00,-1.99E+00
-2.15E-01,1.52E+00,1.15E+00,1.55E+00,-1.99E+00
-2.14E-01,1.52E+00,1.14E+00,1.56E+00,-1.99E+00
-2.13E-01,1.52E+00,1.14E+00,1.56E+00,-1.99E+00
-2.12E-01,1.52E+00,1.13E+00,1.56E+00,-1.99E+00
-2.11E-01,1.52E+00,1.13E+00,1.56E+00,-1.99E+00
-2.10E-01,1.52E+00,1.13E+00,1.56E+00,-1.99E+00
-2.09E-01,1.52E+00,1.12E+00,1.56E+00,-1.99E+00
-2.08E-01,1.52E+00,1.12E+00,1.57E+00,-1.99E+00
-2.07E-01,1.52E+00,1.12E+00,1.57E+00,-1.99E+00
-2.06E-01,1.52E+00,1.11E+00,1.57E+00,-1.99E+00
-2.05E-01,1.52E+00,1.11E+00,1.57E+00,-1.99E+00
-2.04E-01,1.52E+00,1.11E+00,1.57E+00,-1.99E+00
-2.03E-01,1.52E+00,1.10E+00,1.58E+00,-1.99E+00
-2.02E-01,1.52E+00,1.10E+00,1.58E+00,-1.99E+00
-2.01E-01,1.52E+00,1.10E+00,1.58E+00,-1.99E+00
-2.00E-01,1.52E+00,1.09E+00,1.58E+00,-1.99E+00
-1.99E-01,1.52E+00,1.09E+00,1.58E+00,-1.99E+00
-1.98E-01,1.52E+00,1.09E+00,1.58E+00,-1.99E+00
-1.97E-01,1.52E+00,1.08E+00,1.58E+00,-1.99E+00
-1.96E-01,1.52E+00,1.08E+00,1.59E+00,-1.99E+00
-1.95E-01,1.52E+00,1.07E+00,1.59E+00,-1.99E+00
-1.94E-01,1.52E+00,1.07E+00,1.59E+00,-1.99E+00
-1.93E-01,1.52E+00,1.07E+00,1.59E+00,-1.99E+00
-1.92E-01,1.52E+00,1.06E+00,1.59E+00,-1.99E+00
-1.91E-01,1.52E+00,1.06E+00,1.59E+00,-1.99E+00
-1.90E-01,1.52E+00,1.06E+00,1.59E+00,-1.99E+00
-1.89E-01,1.52E+00,1.05E+00,1.59E+00,-1.99E+00
-1.88E-01,1.52E+00,1.05E+00,1.60E+00,-1.99E+00
-1.87E-01,1.52E+00,1.05E+00,1.60E+00,-1.99E+00
-1.86E-01,1.52E+00,1.04E+00,1.60E+00,-1.99E+00
-1.85E-01,1.52E+00,1.04E+00,1.60E+00,-1.99E+00
-1.84E-01,1.52E+00,1.04E+00,1.60E+00,-1.99E+00
-1.83E-01,1.52E+00,1.03E+00,1.60E+00,-1.99E+00
-1.82E-01,1.52E+00,1.03E+00,1.60E+00,-1.99E+00
-1.81E-01,1.52E+00,1.02E+00,1.60E+00,-1.99E+00
-1.80E-01,1.52E+00,1.02E+00,1.61E+00,-1.99E+00
-1.79E-01,1.52E+00,1.02E+00,1.61E+00,-1.99E+00
-1.78E-01,1.52E+00,1.01E+00,1.61E+00,-1.99E+00
-1.77E-01,1.52E+00,1.01E+00,1.61E+00,-1.99E+00
-1.76E-01,1.52E+00,1.01E+00,1.61E+00,-1.99E+00
-1.75E-01,1.52E+00,1.00E+00,1.61E+00,-1.99E+00
-1.74E-01,1.52E+00,9.98E-01,1.61E+00,-1.99E+00
-1.73E-01,1.52E+00,9.95E-01,1.61E+00,-1.99E+00
-1.72E-01,1.52E+00,9.92E-01,1.61E+00,-1.99E+00
-1.71E-01,1.52E+00,9.88E-01,1.61E+00,-1.99E+00
-1.70E-01,1.52E+00,9.85E-01,1.61E+00,-1.99E+00
-1.69E-01,1.52E+00,9.82E-01,1.61E+00,-1.99E+00
-1.68E-01,1.52E+00,9.80E-01,1.61E+00,-1.99E+00
-1.67E-01,1.51E+00,9.77E-01,1.61E+00,-1.99E+00
-1.66E-01,1.51E+00,9.74E-01,1.61E+00,-1.99E+00
-1.65E-01,1.51E+00,9.72E-01,1.62E+00,-1.99E+00
-1.64E-01,1.51E+00,9.70E-01,1.62E+00,-1.99E+00
-1.63E-01,1.51E+00,9.68E-01,1.62E+00,-1.99E+00
-1.62E-01,1.51E+00,9.67E-01,1.62E+00,-1.99E+00
-1.61E-01,1.51E+00,9.65E-01,1.62E+00,-1.99E+00
-1.60E-01,1.51E+00,9.64E-01,1.62E+00,-1.99E+00
-1.59E-01,1.51E+00,9.64E-01,1.62E+00,-1.99E+00
-1.58E-01,1.51E+00,9.64E-01,1.62E+00,-1.99E+00
-1.57E-01,1.51E+00,9.64E-01,1.62E+00,-1.99E+00
-1.56E-01,1.51E+00,9.64E-01,1.62E+00,-1.99E+00
-1.55E-01,1.51E+00,9.65E-01,1.62E+00,-1.99E+00
-1.54E-01,1.51E+00,9.66E-01,1.62E+00,-1.99E+00
-1.53E-01,1.51E+00,9.67E-01,1.62E+00,-1.99E+00
-1.52E-01,1.51E+00,9.69E-01,1.62E+00,-1.99E+00
-1.51E-01,1.51E+00,9.70E-01,1.62E+00,-1.99E+00
-1.50E-01,1.51E+00,9.72E-01,1.62E+00,-1.99E+00
-1.49E-01,1.51E+00,9.74E-01,1.62E+00,-1.99E+00
-1.48E-01,1.51E+00,9.76E-01,1.62E+00,-1.99E+00
-1.47E-01,1.51E+00,9.79E-01,1.62E+00,-1.99E+00
-1.46E-01,1.51E+00,9.82E-01,1.62E+00,-1.99E+00
-1.45E-01,1.51E+00,9.85E-01,1.62E+00,-1.99E+00
-1.44E-01,1.51E+00,9.89E-01,1.62E+00,-1.99E+00
-1.43E-01,1.51E+00,9.93E-01,1.62E+00,-1.99E+00
-1.42E-01,1.51E+00,9.97E-01,1.62E+00,-1.99E+00
-1.41E-01,1.51E+00,1.00E+00,1.62E+00,-1.99E+00
-1.40E-01,1.51E+00,1.01E+00,1.62E+00,-1.99E+00
-1.39E-01,1.51E+00,1.01E+00,1.62E+00,-1.99E+00
-1.38E-01,1.51E+00,1.01E+00,1.62E+00,-1.99E+00
-1.37E-01,1.51E+00,1.02E+00,1.62E+00,-1.99E+00
-1.36E-01,1.51E+00,1.02E+00,1.62E+00,-1.98E+00
-1.35E-01,1.51E+00,1.03E+00,1.62E+00,-1.98E+00
-1.34E-01,1.51E+00,1.03E+00,1.62E+00,-1.98E+00
-1.33E-01,1.51E+00,1.04E+00,1.62E+00,-1.98E+00
-1.32E-01,1.51E+00,1.04E+00,1.62E+00,-1.98E+00
-1.31E-01,1.51E+00,1.05E+00,1.62E+00,-1.98E+00
-1.30E-01,1.51E+00,1.05E+00,1.62E+00,-1.98E+00
-1.29E-01,1.51E+00,1.06E+00,1.62E+00,-1.98E+00
-1.28E-01,1.51E+00,1.06E+00,1.62E+00,-1.98E+00
-1.27E-01,1.51E+00,1.07E+00,1.62E+00,-1.98E+00
-1.26E-01,1.51E+00,1.07E+00,1.62E+00,-1.98E+00
-1.25E-01,1.51E+00,1.07E+00,1.62E+00,-1.98E+00
-1.24E-01,1.51E+00,1.08E+00,1.62E+00,-1.98E+00
-1.23E-01,1.51E+00,1.08E+00,1.62E+00,-1.98E+00
-1.22E-01,1.51E+00,1.09E+00,1.62E+00,-1.98E+00
-1.21E-01,1.51E+00,1.09E+00,1.62E+00,-1.98E+00
-1.20E-01,1.51E+00,1.10E+00,1.62E+00,-1.98E+00
-1.19E-01,1.51E+00,1.10E+00,1.62E+00,-1.98E+00
-1.18E-01,1.51E+00,1.11E+00,1.62E+00,-1.98E+00
-1.17E-01,1.51E+00,1.11E+00,1.62E+00,-1.98E+00
-1.16E-01,1.51E+00,1.11E+00,1.62E+00,-1.98E+00
-1.15E-01,1.51E+00,1.12E+00,1.62E+00,-1.98E+00
-1.14E-01,1.51E+00,1.12E+00,1.62E+00,-1.98E+00
-1.13E-01,1.51E+00,1.13E+00,1.62E+00,-1.98E+00
-1.12E-01,1.51E+00,1.13E+00,1.62E+00,-1.98E+00
-1.11E-01,1.51E+00,1.13E+00,1.62E+00,-1.98E+00
-1.10E-01,1.51E+00,1.14E+00,1.62E+00,-1.98E+00
-1.09E-01,1.51E+00,1.14E+00,1.62E+00,-1.98E+00
-1.08E-01,1.51E+00,1.14E+00,1.62E+00,-1.98E+00
-1.07E-01,1.51E+00,1.15E+00,1.62E+00,-1.98E+00
-1.06E-01,1.51E+00,1.15E+00,1.62E+00,-1.98E+00
-1.05E-01,1.51E+00,1.15E+00,1.62E+00,-1.98E+00
-1.04E-01,1.51E+00,1.16E+00,1.62E+00,-1.98E+00
-1.03E-01,1.51E+00,1.16E+00,1.62E+00,-1.98E+00
-1.02E-01,1.51E+00,1.17E+00,1.62E+00,-1.98E+00
-1.01E-01,1.51E+00,1.17E+00,1.62E+00,-1.98E+00
-1.00E-01,1.51E+00,1.17E+00,1.62E+00,-1.98E+00
-9.90E-02,1.51E+00,1.18E+00,1.62E+00,-1.98E+00
-9.80E-02,1.51E+00,1.18E+00,1.62E+00,-1.98E+00
-9.70E-02,1.51E+00,1.18E+00,1.62E+00,-1.98E+00
-9.60E-02,1.51E+00,1.18E+00,1.62E+00,-1.98E+00
-9.50E-02,1.51E+00,1.19E+00,1.62E+00,-1.98E+00
-9.40E-02,1.51E+00,1.19E+00,1.62E+00,-1.98E+00
-9.30E-02,1.51E+00,1.19E+00,1.62E+00,-1.98E+00
-9.20E-02,1.51E+00,1.20E+00,1.62E+00,-1.98E+00
-9.10E-02,1.51E+00,1.20E+00,1.62E+00,-1.98E+00
-9.00E-02,1.51E+00,1.20E+00,1.62E+00,-1.98E+00
-8.90E-02,1.51E+00,1.21E+00,1.62E+00,-1.98E+00
-8.80E-02,1.51E+00,1.21E+00,1.62E+00,-1.98E+00
-8.70E-02,1.51E+00,1.21E+00,1.62E+00,-1.98E+00
-8.60E-02,1.51E+00,1.21E+00,1.62E+00,-1.98E+00
-8.50E-02,1.51E+00,1.22E+00,1.62E+00,-1.98E+00
-8.40E-02,1.51E+00,1.22E+00,1.62E+00,-1.98E+00
-8.30E-02,1.51E+00,1.22E+00,1.62E+00,-1.98E+00
-8.20E-02,1.51E+00,1.23E+00,1.62E+00,-1.98E+00
-8.10E-02,1.51E+00,1.23E+00,1.62E+00,-1.98E+00
-8.00E-02,1.51E+00,1.23E+00,1.62E+00,-1.98E+00
-7.90E-02,1.51E+00,1.23E+00,1.62E+00,-1.98E+00
-7.80E-02,1.51E+00,1.24E+00,1.62E+00,-1.98E+00
-7.70E-02,1.50E+00,1.24E+00,1.62E+00,-1.98E+00
-7.60E-02,1.50E+00,1.24E+00,1.62E+00,-1.98E+00
-7.50E-02,1.50E+00,1.24E+00,1.62E+00,-1.98E+00
-7.40E-02,1.50E+00,1.25E+00,1.62E+00,-1.98E+00
-7.30E-02,1.50E+00,1.25E+00,1.61E+00,-1.98E+00
-7.20E-02,1.50E+00,1.25E+00,1.61E+00,-1.98E+00
-7.10E-02,1.50E+00,1.25E+00,1.61E+00,-1.98E+00
-7.00E-02,1.50E+00,1.26E+00,1.61E+00,-1.98E+00
-6.90E-02,1.50E+00,1.26E+00,1.61E+00,-1.98E+00
-6.80E-02,1.50E+00,1.26E+00,1.61E+00,-1.98E+00
-6.70E-02,1.50E+00,1.26E+00,1.61E+00,-1.98E+00
-6.60E-02,1.50E+00,1.26E+00,1.61E+00,-1.98E+00
-6.50E-02,1.50E+00,1.27E+00,1.61E+00,-1.98E+00
-6.40E-02,1.50E+00,1.27E+00,1.61E+00,-1.98E+00
-6.30E-02,1.50E+00,1.27E+00,1.61E+00,-1.98E+00
-6.20E-02,1.50E+00,1.27E+00,1.61E+00,-1.98E+00
-6.10E-02,1.50E+00,1.28E+00,1.61E+00,-1.98E+00
-6.00E-02,1.50E+00,1.28E+00,1.61E+00,-1.98E+00
-5.90E-02,1.50E+00,1.28E+00,1.61E+00,-1.98E+00
-5.80E-02,1.50E+00,1.28E+00,1.61E+00,-1.98E+00
-5.70E-02,1.50E+00,1.28E+00,1.61E+00,-1.98E+00
-5.60E-02,1.50E+00,1.29E+00,1.61E+00,-1.98E+00
-5.50E-02,1.50E+00,1.29E+00,1.61E+00,-1.98E+00
-5.40E-02,1.50E+00,1.29E+00,1.61E+00,-1.98E+00
-5.30E-02,1.50E+00,1.29E+00,1.61E+00,-1.98E+00
-5.20E-02,1.50E+00,1.29E+00,1.61E+00,-1.98E+00
-5.10E-02,1.50E+00,1.30E+00,1.61E+00,-1.98E+00
-5.00E-02,1.50E+00,1.30E+00,1.61E+00,-1.98E+00
-4.90E-02,1.50E+00,1.30E+00,1.61E+00,-1.97E+00
-4.80E-02,1.50E+00,1.30E+00,1.61E+00,-1.97E+00
-4.70E-02,1.50E+00,1.30E+00,1.61E+00,-1.97E+00
-4.60E-02,1.50E+00,1.30E+00,1.61E+00,-1.97E+00
-4.50E-02,1.50E+00,1.31E+00,1.61E+00,-1.97E+00
-4.40E-02,1.50E+00,1.31E+00,1.61E+00,-1.97E+00
-4.30E-02,1.50E+00,1.31E+00,1.61E+00,-1.97E+00
-4.20E-02,1.50E+00,1.31E+00,1.61E+00,-1.97E+00
-4.10E-02,1.50E+00,1.31E+00,1.61E+00,-1.97E+00
-4.00E-02,1.50E+00,1.31E+00,1.61E+00,-1.97E+00
-3.90E-02,1.50E+00,1.32E+00,1.61E+00,-1.97E+00
-3.80E-02,1.50E+00,1.32E+00,1.61E+00,-1.97E+00
-3.70E-02,1.50E+00,1.32E+00,1.61E+00,-1.97E+00
-3.60E-02,1.50E+00,1.32E+00,1.61E+00,-1.97E+00
-3.50E-02,1.50E+00,1.32E+00,1.61E+00,-1.97E+00
-3.40E-02,1.50E+00,1.32E+00,1.61E+00,-1.97E+00
-3.30E-02,1.50E+00,1.32E+00,1.61E+00,-1.97E+00
-3.20E-02,1.50E+00,1.33E+00,1.61E+00,-1.97E+00
-3.10E-02,1.50E+00,1.33E+00,1.61E+00,-1.97E+00
-3.00E-02,1.50E+00,1.33E+00,1.61E+00,-1.97E+00
-2.90E-02,1.50E+00,1.33E+00,1.61E+00,-1.97E+00
-2.80E-02,1.50E+00,1.33E+00,1.61E+00,-1.97E+00
-2.70E-02,1.50E+00,1.33E+00,1.61E+00,-1.97E+00
-2.60E-02,1.50E+00,1.33E+00,1.61E+00,-1.97E+00
-2.50E-02,1.50E+00,1.33E+00,1.61E+00,-1.97E+00
-2.40E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-2.30E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-2.20E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-2.10E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-2.00E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-1.90E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-1.80E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-1.70E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-1.60E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-1.50E-02,1.50E+00,1.34E+00,1.61E+00,-1.97E+00
-1.40E-02,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-1.30E-02,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-1.20E-02,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-1.10E-02,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-1.00E-02,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-9.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-8.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-7.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-6.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-5.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-4.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-3.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-2.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
-1.00E-03,1.50E+00,1.35E+00,1.61E+00,-1.97E+00
0.00E+00,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
2.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
3.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
4.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
5.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
6.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
7.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
8.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
9.00E-03,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.00E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.10E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.20E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.30E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.40E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.50E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.60E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.70E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.80E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
1.90E-02,1.50E+00,1.36E+00,1.61E+00,-1.97E+00
2.00E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.10E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.20E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.30E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.40E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.50E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.60E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.70E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.80E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
2.90E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
3.00E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
3.10E-02,1.50E+00,1.37E+00,1.61E+00,-1.97E+00
3.20E-02,1.50E+00,1.37E+00,1.60E+00,-1.97E+00
3.30E-02,1.50E+00,1.37E+00,1.60E+00,-1.97E+00
3.40E-02,1.50E+00,1.37E+00,1.60E+00,-1.97E+00
3.50E-02,1.50E+00,1.37E+00,1.60E+00,-1.96E+00
3.60E-02,1.50E+00,1.37E+00,1.60E+00,-1.96E+00
3.70E-02,1.50E+00,1.37E+00,1.60E+00,-1.96E+00
3.80E-02,1.50E+00,1.37E+00,1.60E+00,-1.96E+00
3.90E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.00E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.10E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.20E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.30E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.40E-02,1.49E+00,1.37E+00,1.61E+00,-1.96E+00
4.50E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.60E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.70E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.80E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
4.90E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.00E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.10E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.20E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.30E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.40E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.50E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.60E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.70E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.80E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
5.90E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.00E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.10E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.20E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.30E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.40E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.50E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.60E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.70E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.80E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
6.90E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.00E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.10E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.20E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.30E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.40E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.50E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.60E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.70E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.80E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
7.90E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.00E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.10E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.20E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.30E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.40E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.50E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.60E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.70E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.80E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
8.90E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.00E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.10E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.20E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.30E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.40E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.50E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.60E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.70E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.80E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
9.90E-02,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.00E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.01E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.02E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.03E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.04E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.05E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.06E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.07E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.08E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.09E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.10E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.11E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.12E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.13E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.14E-01,1.49E+00,1.37E+00,1.60E+00,-1.96E+00
1.15E-01,1.49E+00,1.37E+00,1.59E+00,-1.96E+00
1.16E-01,1.49E+00,1.37E+00,1.59E+00,-1.96E+00
1.17E-01,1.49E+00,1.37E+00,1.59E+00,-1.96E+00
1.18E-01,1.49E+00,1.37E+00,1.59E+00,-1.95E+00
1.19E-01,1.49E+00,1.37E+00,1.59E+00,-1.95E+00
1.20E-01,1.49E+00,1.37E+00,1.59E+00,-1.95E+00
1.21E-01,1.49E+00,1.37E+00,1.59E+00,-1.95E+00
1.22E-01,1.49E+00,1.37E+00,1.59E+00,-1.95E+00
1.23E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.24E-01,1.48E+00,1.37E+00,1.60E+00,-1.95E+00
1.25E-01,1.48E+00,1.37E+00,1.60E+00,-1.95E+00
1.26E-01,1.48E+00,1.37E+00,1.60E+00,-1.95E+00
1.27E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.28E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.29E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.30E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.31E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.32E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.33E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.34E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.35E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.36E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.37E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.38E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.39E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.40E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.41E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.42E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.43E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.44E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.45E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.46E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.47E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.48E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.49E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.50E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.51E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.52E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.53E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.54E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.55E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.56E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.57E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.58E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.59E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.60E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.61E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.62E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.63E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.64E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.65E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.66E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.67E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.68E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.69E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.70E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.71E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.72E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.73E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.74E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.75E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.76E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.77E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.78E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.79E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.80E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.81E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.82E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.83E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.84E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.85E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.86E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.87E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.88E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.89E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.90E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.91E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.92E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.93E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.94E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.95E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.96E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.97E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.98E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
1.99E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
2.00E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.01E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.02E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.03E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.04E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.05E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.06E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.07E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.08E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.09E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.10E-01,1.48E+00,1.36E+00,1.59E+00,-1.94E+00
2.11E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
2.12E-01,1.48E+00,1.36E+00,1.59E+00,-1.94E+00
2.13E-01,1.48E+00,1.37E+00,1.58E+00,-1.94E+00
2.14E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.15E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.16E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.17E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.18E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.19E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.20E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.21E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.22E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.23E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.24E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.25E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.26E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
2.27E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.28E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.29E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.30E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.31E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.32E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.33E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.34E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.35E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.36E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.37E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.38E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.39E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.40E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.41E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.42E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.43E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.44E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.45E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.46E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.47E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.48E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.49E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.50E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.51E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.52E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.53E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.54E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.55E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.56E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.57E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.58E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.59E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.60E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.61E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.62E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.63E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.64E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.65E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.66E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.67E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.68E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.69E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.70E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.71E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.72E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.73E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.74E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.75E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.76E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.77E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.78E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.79E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.80E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.81E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.82E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.83E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.84E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
2.85E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.86E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.87E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.88E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.89E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.90E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.91E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.92E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.93E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.94E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.95E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.96E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.97E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.98E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
2.99E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.00E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.01E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.02E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.03E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.04E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.05E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.06E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.07E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.08E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.09E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.10E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.11E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.12E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.13E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.14E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.15E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.16E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.17E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.18E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.19E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.20E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.21E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.22E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.23E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.24E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.25E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.26E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.27E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.28E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.29E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.30E-01,1.47E+00,1.35E+00,1.57E+00,-1.93E+00
3.31E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.32E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.33E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.34E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.35E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.36E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.37E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.38E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.39E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.40E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.41E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.42E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.43E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.44E-01,1.46E+00,1.35E+00,1.57E+00,-1.93E+00
3.45E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.46E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.47E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.48E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.49E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.50E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.51E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.52E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.53E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.54E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.55E-01,1.47E+00,1.36E+00,1.57E+00,-1.93E+00
3.56E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.57E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.58E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.59E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.60E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.61E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.62E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.63E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.64E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.65E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.66E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.67E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.68E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.69E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.70E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.71E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.72E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.73E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.74E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.75E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.76E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.77E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.78E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.79E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.80E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.81E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.82E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.83E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.84E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.85E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.86E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.87E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.88E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.89E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.90E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.91E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.92E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.93E-01,1.47E+00,1.36E+00,1.58E+00,-1.93E+00
3.94E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
3.95E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
3.96E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
3.97E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
3.98E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
3.99E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.00E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.01E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.02E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.03E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.04E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.05E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.06E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.07E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.08E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.09E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.10E-01,1.47E+00,1.36E+00,1.58E+00,-1.94E+00
4.11E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.12E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.13E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.14E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.15E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.16E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.17E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.18E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.19E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.20E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.21E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.22E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.23E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.24E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.25E-01,1.48E+00,1.36E+00,1.58E+00,-1.94E+00
4.26E-01,1.48E+00,1.36E+00,1.59E+00,-1.94E+00
4.27E-01,1.48E+00,1.36E+00,1.59E+00,-1.94E+00
4.28E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.29E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.30E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.31E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.32E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.33E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.34E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.35E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.36E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.37E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.38E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.39E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.40E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.41E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.42E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.43E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.44E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.45E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.46E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.47E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.48E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.49E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.50E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.51E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.52E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.53E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.54E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.55E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.56E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.57E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.58E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.59E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.60E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.61E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.62E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.63E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.64E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.65E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.66E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.67E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.68E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.69E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.70E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.71E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.72E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.73E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.74E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.75E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.76E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.77E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.78E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.79E-01,1.48E+00,1.37E+00,1.59E+00,-1.94E+00
4.80E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.81E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.82E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.83E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.84E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.85E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.86E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.87E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.88E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00
4.89E-01,1.48E+00,1.37E+00,1.59E+00,-1.95E+00


==> images/ovenFig/scope_17.csv <==
x-axis,532_3-7 ,1064_3-7,532_11-7,1064_11-7
second,Volt,Volt,Volt,Volt
-1.51000E+00,,,,
-1.50900E+00,+1.50136E+00,+1.23598E+00,+1.38057E+00,-2.00592E+00
-1.50800E+00,+1.50148E+00,+1.23816E+00,+1.37844E+00,-2.00604E+00
-1.50700E+00,+1.50168E+00,+1.24040E+00,+1.37635E+00,-2.00617E+00
-1.50600E+00,+1.50165E+00,+1.24244E+00,+1.37432E+00,-2.00628E+00
-1.50500E+00,+1.50181E+00,+1.24461E+00,+1.37226E+00,-2.00645E+00
-1.50400E+00,+1.50174E+00,+1.24653E+00,+1.37013E+00,-2.00657E+00
-1.50300E+00,+1.50183E+00,+1.24860E+00,+1.36837E+00,-2.00665E+00
-1.50200E+00,+1.50189E+00,+1.25060E+00,+1.36644E+00,-2.00679E+00
-1.50100E+00,+1.50195E+00,+1.25252E+00,+1.36471E+00,-2.00690E+00
-1.50000E+00,+1.50191E+00,+1.25438E+00,+1.36284E+00,-2.00702E+00
-1.49900E+00,+1.50205E+00,+1.25631E+00,+1.36126E+00,-2.00717E+00
-1.49800E+00,+1.50210E+00,+1.25809E+00,+1.35937E+00,-2.00731E+00
-1.49700E+00,+1.50190E+00,+1.25977E+00,+1.35749E+00,-2.00742E+00
-1.49600E+00,+1.50225E+00,+1.26184E+00,+1.35589E+00,-2.00751E+00
-1.49500E+00,+1.50227E+00,+1.26363E+00,+1.35390E+00,-2.00764E+00
-1.49400E+00,+1.50219E+00,+1.26536E+00,+1.35181E+00,-2.00775E+00
-1.49300E+00,+1.50222E+00,+1.26702E+00,+1.34990E+00,-2.00790E+00
-1.49200E+00,+1.50258E+00,+1.26899E+00,+1.34819E+00,-2.00798E+00
-1.49100E+00,+1.50245E+00,+1.27057E+00,+1.34609E+00,-2.00812E+00
-1.49000E+00,+1.50272E+00,+1.27234E+00,+1.34440E+00,-2.00824E+00
-1.48900E+00,+1.50264E+00,+1.27388E+00,+1.34244E+00,-2.00836E+00
-1.48800E+00,+1.50274E+00,+1.27553E+00,+1.34089E+00,-2.00848E+00
-1.48700E+00,+1.50285E+00,+1.27710E+00,+1.33938E+00,-2.00858E+00
-1.48600E+00,+1.50297E+00,+1.27866E+00,+1.33789E+00,-2.00870E+00
-1.48500E+00,+1.50295E+00,+1.28008E+00,+1.33636E+00,-2.00884E+00
-1.48400E+00,+1.50312E+00,+1.28167E+00,+1.33508E+00,-2.00893E+00
-1.48300E+00,+1.50304E+00,+1.28303E+00,+1.33359E+00,-2.00903E+00
-1.48200E+00,+1.50309E+00,+1.28440E+00,+1.33230E+00,-2.00914E+00
-1.48100E+00,+1.50328E+00,+1.28597E+00,+1.33104E+00,-2.00926E+00
-1.48000E+00,+1.50309E+00,+1.28711E+00,+1.32953E+00,-2.00937E+00
-1.47900E+00,+1.50330E+00,+1.28854E+00,+1.32835E+00,-2.00955E+00
-1.47800E+00,+1.50335E+00,+1.28991E+00,+1.32714E+00,-2.00969E+00
-1.47700E+00,+1.50331E+00,+1.29122E+00,+1.32572E+00,-2.00983E+00
-1.47600E+00,+1.50340E+00,+1.29251E+00,+1.32452E+00,-2.00992E+00
-1.47500E+00,+1.50359E+00,+1.29391E+00,+1.32323E+00,-2.01007E+00
-1.47400E+00,+1.50351E+00,+1.29505E+00,+1.32170E+00,-2.01021E+00
-1.47300E+00,+1.50360E+00,+1.29634E+00,+1.32036E+00,-2.01037E+00
-1.47200E+00,+1.50384E+00,+1.29774E+00,+1.31917E+00,-2.01048E+00
-1.47100E+00,+1.50378E+00,+1.29884E+00,+1.31773E+00,-2.01064E+00
-1.47000E+00,+1.50408E+00,+1.30018E+00,+1.31656E+00,-2.01077E+00
-1.46900E+00,+1.50405E+00,+1.30128E+00,+1.31524E+00,-2.01086E+00
-1.46800E+00,+1.50426E+00,+1.30255E+00,+1.31422E+00,-2.01098E+00
-1.46700E+00,+1.50433E+00,+1.30367E+00,+1.31316E+00,-2.01111E+00
-1.46600E+00,+1.50464E+00,+1.30493E+00,+1.31239E+00,-2.01124E+00
-1.46500E+00,+1.50447E+00,+1.30578E+00,+1.31135E+00,-2.01137E+00
-1.46400E+00,+1.50479E+00,+1.30706E+00,+1.31072E+00,-2.01148E+00
-1.46300E+00,+1.50479E+00,+1.30804E+00,+1.30988E+00,-2.01158E+00
-1.46200E+00,+1.50490E+00,+1.30916E+00,+1.30919E+00,-2.01169E+00
-1.46100E+00,+1.50502E+00,+1.31017E+00,+1.30852E+00,-2.01181E+00
-1.46000E+00,+1.50508E+00,+1.31110E+00,+1.30773E+00,-2.01189E+00
-1.45900E+00,+1.50507E+00,+1.31197E+00,+1.30698E+00,-2.01205E+00
-1.45800E+00,+1.50526E+00,+1.31304E+00,+1.30635E+00,-2.01216E+00
-1.45700E+00,+1.50537E+00,+1.31401E+00,+1.30560E+00,-2.01229E+00
-1.45600E+00,+1.50542E+00,+1.31490E+00,+1.30483E+00,-2.01242E+00
-1.45500E+00,+1.50566E+00,+1.31593E+00,+1.30425E+00,-2.01252E+00
-1.45400E+00,+1.50558E+00,+1.31668E+00,+1.30323E+00,-2.01263E+00
-1.45300E+00,+1.50584E+00,+1.31772E+00,+1.30271E+00,-2.01273E+00
-1.45200E+00,+1.50590E+00,+1.31862E+00,+1.30196E+00,-2.01290E+00
-1.45100E+00,+1.50606E+00,+1.31954E+00,+1.30125E+00,-2.01299E+00
-1.45000E+00,+1.50612E+00,+1.32033E+00,+1.30045E+00,-2.01314E+00
-1.44900E+00,+1.50629E+00,+1.32127E+00,+1.29987E+00,-2.01327E+00
-1.44800E+00,+1.50634E+00,+1.32203E+00,+1.29928E+00,-2.01337E+00
-1.44700E+00,+1.50652E+00,+1.32284E+00,+1.29882E+00,-2.01346E+00
-1.44600E+00,+1.50664E+00,+1.32360E+00,+1.29836E+00,-2.01362E+00
-1.44500E+00,+1.50667E+00,+1.32430E+00,+1.29801E+00,-2.01376E+00
-1.44400E+00,+1.50682E+00,+1.32505E+00,+1.29778E+00,-2.01386E+00
-1.44300E+00,+1.50683E+00,+1.32568E+00,+1.29743E+00,-2.01400E+00
-1.44200E+00,+1.50707E+00,+1.32653E+00,+1.29747E+00,-2.01410E+00
-1.44100E+00,+1.50712E+00,+1.32716E+00,+1.29727E+00,-2.01425E+00
-1.44000E+00,+1.50716E+00,+1.32778E+00,+1.29709E+00,-2.01437E+00
-1.43900E+00,+1.50703E+00,+1.32821E+00,+1.29675E+00,-2.01448E+00
-1.43800E+00,+1.50728E+00,+1.32908E+00,+1.29673E+00,-2.01463E+00
-1.43700E+00,+1.50717E+00,+1.32949E+00,+1.29639E+00,-2.01475E+00
-1.43600E+00,+1.50741E+00,+1.33025E+00,+1.29635E+00,-2.01487E+00
-1.43500E+00,+1.50744E+00,+1.33084E+00,+1.29607E+00,-2.01498E+00
-1.43400E+00,+1.50733E+00,+1.33132E+00,+1.29572E+00,-2.01512E+00
-1.43300E+00,+1.50759E+00,+1.33207E+00,+1.29568E+00,-2.01524E+00
-1.43200E+00,+1.50764E+00,+1.33263E+00,+1.29552E+00,-2.01537E+00
-1.43100E+00,+1.50778E+00,+1.33328E+00,+1.29543E+00,-2.01546E+00
-1.43000E+00,+1.50774E+00,+1.33368E+00,+1.29517E+00,-2.01560E+00
-1.42900E+00,+1.50803E+00,+1.33446E+00,+1.29524E+00,-2.01569E+00
-1.42800E+00,+1.50791E+00,+1.33475E+00,+1.29514E+00,-2.01583E+00
-1.42700E+00,+1.50825E+00,+1.33554E+00,+1.29531E+00,-2.01594E+00
-1.42600E+00,+1.50817E+00,+1.33586E+00,+1.29521E+00,-2.01605E+00
-1.42500E+00,+1.50839E+00,+1.33655E+00,+1.29553E+00,-2.01615E+00
-1.42400E+00,+1.50834E+00,+1.33691E+00,+1.29556E+00,-2.01626E+00
-1.42300E+00,+1.50853E+00,+1.33750E+00,+1.29602E+00,-2.01640E+00
-1.42200E+00,+1.50863E+00,+1.33794E+00,+1.29624E+00,-2.01651E+00
-1.42100E+00,+1.50873E+00,+1.33842E+00,+1.29663E+00,-2.01660E+00
-1.42000E+00,+1.50882E+00,+1.33892E+00,+1.29691E+00,-2.01667E+00
-1.41900E+00,+1.50868E+00,+1.33914E+00,+1.29712E+00,-2.01685E+00
-1.41800E+00,+1.50884E+00,+1.33960E+00,+1.29753E+00,-2.01696E+00
-1.41700E+00,+1.50887E+00,+1.33997E+00,+1.29788E+00,-2.01708E+00
-1.41600E+00,+1.50913E+00,+1.34056E+00,+1.29829E+00,-2.01718E+00
-1.41500E+00,+1.50896E+00,+1.34076E+00,+1.29841E+00,-2.01728E+00
-1.41400E+00,+1.50920E+00,+1.34132E+00,+1.29878E+00,-2.01743E+00
-1.41300E+00,+1.50916E+00,+1.34168E+00,+1.29892E+00,-2.01754E+00
-1.41200E+00,+1.50942E+00,+1.34225E+00,+1.29948E+00,-2.01766E+00
-1.41100E+00,+1.50941E+00,+1.34252E+00,+1.29970E+00,-2.01782E+00
-1.41000E+00,+1.50945E+00,+1.34285E+00,+1.30000E+00,-2.01794E+00
-1.40900E+00,+1.50955E+00,+1.34325E+00,+1.30047E+00,-2.01803E+00
-1.40800E+00,+1.50973E+00,+1.34370E+00,+1.30092E+00,-2.01814E+00
-1.40700E+00,+1.50969E+00,+1.34391E+00,+1.30130E+00,-2.01828E+00
-1.40600E+00,+1.50985E+00,+1.34437E+00,+1.30185E+00,-2.01840E+00
-1.40500E+00,+1.50996E+00,+1.34470E+00,+1.30239E+00,-2.01855E+00
-1.40400E+00,+1.50987E+00,+1.34491E+00,+1.30282E+00,-2.01865E+00
-1.40300E+00,+1.51012E+00,+1.34541E+00,+1.30354E+00,-2.01877E+00
-1.40200E+00,+1.51008E+00,+1.34561E+00,+1.30407E+00,-2.01889E+00
-1.40100E+00,+1.51032E+00,+1.34606E+00,+1.30492E+00,-2.01901E+00
-1.40000E+00,+1.51010E+00,+1.34610E+00,+1.30557E+00,-2.01909E+00
-1.39900E+00,+1.51030E+00,+1.34648E+00,+1.30640E+00,-2.01923E+00
-1.39800E+00,+1.51023E+00,+1.34660E+00,+1.30716E+00,-2.01935E+00
-1.39700E+00,+1.51044E+00,+1.34706E+00,+1.30810E+00,-2.01948E+00
-1.39600E+00,+1.51041E+00,+1.34721E+00,+1.30880E+00,-2.01958E+00
-1.39500E+00,+1.51053E+00,+1.34755E+00,+1.30959E+00,-2.01968E+00
-1.39400E+00,+1.51057E+00,+1.34784E+00,+1.31031E+00,-2.01980E+00
-1.39300E+00,+1.51053E+00,+1.34805E+00,+1.31090E+00,-2.01993E+00
-1.39200E+00,+1.51084E+00,+1.34851E+00,+1.31167E+00,-2.02007E+00
-1.39100E+00,+1.51069E+00,+1.34860E+00,+1.31216E+00,-2.02021E+00
-1.39000E+00,+1.51087E+00,+1.34895E+00,+1.31281E+00,-2.02033E+00
-1.38900E+00,+1.51081E+00,+1.34904E+00,+1.31332E+00,-2.02043E+00
-1.38800E+00,+1.51107E+00,+1.34956E+00,+1.31422E+00,-2.02055E+00
-1.38700E+00,+1.51108E+00,+1.34972E+00,+1.31482E+00,-2.02067E+00
-1.38600E+00,+1.51131E+00,+1.35008E+00,+1.31580E+00,-2.02078E+00
-1.38500E+00,+1.51139E+00,+1.35027E+00,+1.31659E+00,-2.02090E+00
-1.38400E+00,+1.51153E+00,+1.35058E+00,+1.31755E+00,-2.02101E+00
-1.38300E+00,+1.51157E+00,+1.35074E+00,+1.31859E+00,-2.02114E+00
-1.38200E+00,+1.51180E+00,+1.35107E+00,+1.31978E+00,-2.02130E+00
-1.38100E+00,+1.51185E+00,+1.35127E+00,+1.32095E+00,-2.02140E+00
-1.38000E+00,+1.51189E+00,+1.35141E+00,+1.32207E+00,-2.02149E+00
-1.37900E+00,+1.51204E+00,+1.35170E+00,+1.32329E+00,-2.02165E+00
-1.37800E+00,+1.51201E+00,+1.35176E+00,+1.32437E+00,-2.02179E+00
-1.37700E+00,+1.51218E+00,+1.35209E+00,+1.32570E+00,-2.02191E+00
-1.37600E+00,+1.51234E+00,+1.35239E+00,+1.32671E+00,-2.02205E+00
-1.37500E+00,+1.51240E+00,+1.35257E+00,+1.32793E+00,-2.02217E+00
-1.37400E+00,+1.51239E+00,+1.35267E+00,+1.32874E+00,-2.02230E+00
-1.37300E+00,+1.51260E+00,+1.35300E+00,+1.32981E+00,-2.02242E+00
-1.37200E+00,+1.51261E+00,+1.35316E+00,+1.33058E+00,-2.02254E+00
-1.37100E+00,+1.51282E+00,+1.35346E+00,+1.33146E+00,-2.02271E+00
-1.37000E+00,+1.51283E+00,+1.35358E+00,+1.33215E+00,-2.02286E+00
-1.36900E+00,+1.51297E+00,+1.35383E+00,+1.33302E+00,-2.02299E+00
-1.36800E+00,+1.51311E+00,+1.35406E+00,+1.33406E+00,-2.02305E+00
-1.36700E+00,+1.51315E+00,+1.35422E+00,+1.33518E+00,-2.02320E+00
-1.36600E+00,+1.51330E+00,+1.35446E+00,+1.33643E+00,-2.02333E+00
-1.36500E+00,+1.51331E+00,+1.35463E+00,+1.33759E+00,-2.02348E+00
-1.36400E+00,+1.51350E+00,+1.35486E+00,+1.33913E+00,-2.02357E+00
-1.36300E+00,+1.51339E+00,+1.35489E+00,+1.34042E+00,-2.02373E+00
-1.36200E+00,+1.51379E+00,+1.35529E+00,+1.34206E+00,-2.02384E+00
-1.36100E+00,+1.51362E+00,+1.35523E+00,+1.34351E+00,-2.02392E+00
-1.36000E+00,+1.51392E+00,+1.35555E+00,+1.34510E+00,-2.02403E+00
-1.35900E+00,+1.51374E+00,+1.35551E+00,+1.34634E+00,-2.02417E+00
-1.35800E+00,+1.51400E+00,+1.35580E+00,+1.34785E+00,-2.02431E+00
-1.35700E+00,+1.51403E+00,+1.35590E+00,+1.34903E+00,-2.02444E+00
-1.35600E+00,+1.51417E+00,+1.35609E+00,+1.35037E+00,-2.02457E+00
-1.35500E+00,+1.51422E+00,+1.35622E+00,+1.35156E+00,-2.02467E+00
-1.35400E+00,+1.51419E+00,+1.35630E+00,+1.35268E+00,-2.02481E+00
-1.35300E+00,+1.51446E+00,+1.35663E+00,+1.35396E+00,-2.02494E+00
-1.35200E+00,+1.51438E+00,+1.35663E+00,+1.35488E+00,-2.02507E+00
-1.35100E+00,+1.51467E+00,+1.35695E+00,+1.35606E+00,-2.02520E+00
-1.35000E+00,+1.51447E+00,+1.35688E+00,+1.35708E+00,-2.02532E+00
-1.34900E+00,+1.51474E+00,+1.35720E+00,+1.35824E+00,-2.02545E+00
-1.34800E+00,+1.51473E+00,+1.35726E+00,+1.35942E+00,-2.02559E+00
-1.34700E+00,+1.51490E+00,+1.35749E+00,+1.36083E+00,-2.02569E+00
-1.34600E+00,+1.51485E+00,+1.35754E+00,+1.36212E+00,-2.02581E+00
-1.34500E+00,+1.51506E+00,+1.35776E+00,+1.36362E+00,-2.02596E+00
-1.34400E+00,+1.51506E+00,+1.35789E+00,+1.36519E+00,-2.02606E+00
-1.34300E+00,+1.51515E+00,+1.35803E+00,+1.36680E+00,-2.02623E+00
-1.34200E+00,+1.51535E+00,+1.35823E+00,+1.36862E+00,-2.02632E+00
-1.34100E+00,+1.51530E+00,+1.35825E+00,+1.37021E+00,-2.02646E+00
-1.34000E+00,+1.51549E+00,+1.35847E+00,+1.37194E+00,-2.02656E+00
-1.33900E+00,+1.51551E+00,+1.35851E+00,+1.37342E+00,-2.02669E+00
-1.33800E+00,+1.51570E+00,+1.35878E+00,+1.37521E+00,-2.02681E+00
-1.33700E+00,+1.51566E+00,+1.35879E+00,+1.37664E+00,-2.02697E+00
-1.33600E+00,+1.51604E+00,+1.35916E+00,+1.37844E+00,-2.02706E+00
-1.33500E+00,+1.51584E+00,+1.35900E+00,+1.37960E+00,-2.02715E+00
-1.33400E+00,+1.51616E+00,+1.35941E+00,+1.38117E+00,-2.02727E+00
-1.33300E+00,+1.51613E+00,+1.35943E+00,+1.38241E+00,-2.02737E+00
-1.33200E+00,+1.51632E+00,+1.35966E+00,+1.38376E+00,-2.02751E+00
-1.33100E+00,+1.51639E+00,+1.35977E+00,+1.38501E+00,-2.02763E+00
-1.33000E+00,+1.51645E+00,+1.35986E+00,+1.38626E+00,-2.02770E+00
-1.32900E+00,+1.51662E+00,+1.36008E+00,+1.38761E+00,-2.02778E+00
-1.32800E+00,+1.51670E+00,+1.36024E+00,+1.38886E+00,-2.02787E+00
-1.32700E+00,+1.51686E+00,+1.36041E+00,+1.39030E+00,-2.02793E+00
-1.32600E+00,+1.51687E+00,+1.36047E+00,+1.39158E+00,-2.02804E+00
-1.32500E+00,+1.51722E+00,+1.36086E+00,+1.39331E+00,-2.02812E+00
-1.32400E+00,+1.51700E+00,+1.36074E+00,+1.39461E+00,-2.02821E+00
-1.32300E+00,+1.51725E+00,+1.36099E+00,+1.39642E+00,-2.02830E+00
-1.32200E+00,+1.51727E+00,+1.36104E+00,+1.39804E+00,-2.02838E+00
-1.32100E+00,+1.51748E+00,+1.36121E+00,+1.39991E+00,-2.02848E+00
-1.32000E+00,+1.51748E+00,+1.36129E+00,+1.40160E+00,-2.02856E+00
-1.31900E+00,+1.51758E+00,+1.36143E+00,+1.40353E+00,-2.02870E+00
-1.31800E+00,+1.51760E+00,+1.36141E+00,+1.40517E+00,-2.02881E+00
-1.31700E+00,+1.51779E+00,+1.36169E+00,+1.40694E+00,-2.02892E+00
-1.31600E+00,+1.51801E+00,+1.36192E+00,+1.40869E+00,-2.02902E+00
-1.31500E+00,+1.51786E+00,+1.36182E+00,+1.41002E+00,-2.02912E+00
-1.31400E+00,+1.51811E+00,+1.36209E+00,+1.41158E+00,-2.02925E+00
-1.31300E+00,+1.51815E+00,+1.36221E+00,+1.41296E+00,-2.02939E+00
-1.31200E+00,+1.51838E+00,+1.36239E+00,+1.41436E+00,-2.02951E+00
-1.31100E+00,+1.51836E+00,+1.36246E+00,+1.41551E+00,-2.02963E+00
-1.31000E+00,+1.51860E+00,+1.36269E+00,+1.41706E+00,-2.02978E+00
-1.30900E+00,+1.51842E+00,+1.36257E+00,+1.41810E+00,-2.02989E+00
-1.30800E+00,+1.51870E+00,+1.36286E+00,+1.41958E+00,-2.02998E+00
-1.30700E+00,+1.51872E+00,+1.36294E+00,+1.42092E+00,-2.03011E+00
-1.30600E+00,+1.51870E+00,+1.36298E+00,+1.42236E+00,-2.03024E+00
-1.30500E+00,+1.51899E+00,+1.36327E+00,+1.42401E+00,-2.03038E+00
-1.30400E+00,+1.51892E+00,+1.36326E+00,+1.42539E+00,-2.03049E+00
-1.30300E+00,+1.51898E+00,+1.36335E+00,+1.42704E+00,-2.03062E+00
-1.30200E+00,+1.51909E+00,+1.36352E+00,+1.42878E+00,-2.03075E+00
-1.30100E+00,+1.51925E+00,+1.36367E+00,+1.43060E+00,-2.03087E+00
-1.30000E+00,+1.51904E+00,+1.36351E+00,+1.43222E+00,-2.03100E+00
-1.29900E+00,+1.51954E+00,+1.36393E+00,+1.43442E+00,-2.03113E+00
-1.29800E+00,+1.51933E+00,+1.36377E+00,+1.43595E+00,-2.03129E+00
-1.29700E+00,+1.51953E+00,+1.36393E+00,+1.43793E+00,-2.03142E+00
-1.29600E+00,+1.51967E+00,+1.36409E+00,+1.43968E+00,-2.03152E+00
-1.29500E+00,+1.51980E+00,+1.36424E+00,+1.44141E+00,-2.03164E+00
-1.29400E+00,+1.51973E+00,+1.36424E+00,+1.44272E+00,-2.03177E+00
-1.29300E+00,+1.52013E+00,+1.36457E+00,+1.44453E+00,-2.03191E+00
-1.29200E+00,+1.52006E+00,+1.36454E+00,+1.44576E+00,-2.03203E+00
-1.29100E+00,+1.52025E+00,+1.36478E+00,+1.44708E+00,-2.03212E+00
-1.29000E+00,+1.52042E+00,+1.36500E+00,+1.44849E+00,-2.03228E+00
-1.28900E+00,+1.52024E+00,+1.36486E+00,+1.44967E+00,-2.03239E+00
-1.28800E+00,+1.52065E+00,+1.36528E+00,+1.45116E+00,-2.03250E+00
-1.28700E+00,+1.52064E+00,+1.36532E+00,+1.45239E+00,-2.03259E+00
-1.28600E+00,+1.52081E+00,+1.36544E+00,+1.45384E+00,-2.03272E+00
-1.28500E+00,+1.52088E+00,+1.36556E+00,+1.45529E+00,-2.03286E+00
-1.28400E+00,+1.52116E+00,+1.36586E+00,+1.45697E+00,-2.03296E+00
-1.28300E+00,+1.52090E+00,+1.36565E+00,+1.45835E+00,-2.03307E+00
-1.28200E+00,+1.52129E+00,+1.36605E+00,+1.46034E+00,-2.03320E+00
-1.28100E+00,+1.52129E+00,+1.36610E+00,+1.46199E+00,-2.03333E+00
-1.28000E+00,+1.52120E+00,+1.36605E+00,+1.46363E+00,-2.03341E+00
-1.27900E+00,+1.52144E+00,+1.36628E+00,+1.46567E+00,-2.03355E+00
-1.27800E+00,+1.52156E+00,+1.36642E+00,+1.46764E+00,-2.03367E+00
-1.27700E+00,+1.52151E+00,+1.36637E+00,+1.46926E+00,-2.03382E+00
-1.27600E+00,+1.52164E+00,+1.36650E+00,+1.47122E+00,-2.03393E+00
-1.27500E+00,+1.52193E+00,+1.36677E+00,+1.47304E+00,-2.03402E+00
-1.27400E+00,+1.52171E+00,+1.36663E+00,+1.47421E+00,-2.03421E+00
-1.27300E+00,+1.52212E+00,+1.36707E+00,+1.47596E+00,-2.03432E+00
-1.27200E+00,+1.52213E+00,+1.36710E+00,+1.47714E+00,-2.03444E+00
-1.27100E+00,+1.52217E+00,+1.36716E+00,+1.47822E+00,-2.03457E+00
-1.27000E+00,+1.52236E+00,+1.36735E+00,+1.47953E+00,-2.03471E+00
-1.26900E+00,+1.52257E+00,+1.36756E+00,+1.48073E+00,-2.03482E+00
-1.26800E+00,+1.52245E+00,+1.36745E+00,+1.48158E+00,-2.03492E+00
-1.26700E+00,+1.52280E+00,+1.36779E+00,+1.48297E+00,-2.03503E+00
-1.26600E+00,+1.52282E+00,+1.36789E+00,+1.48418E+00,-2.03517E+00
-1.26500E+00,+1.52279E+00,+1.36784E+00,+1.48547E+00,-2.03531E+00
-1.26400E+00,+1.52306E+00,+1.36814E+00,+1.48703E+00,-2.03538E+00
-1.26300E+00,+1.52295E+00,+1.36808E+00,+1.48844E+00,-2.03551E+00
-1.26200E+00,+1.52308E+00,+1.36825E+00,+1.49019E+00,-2.03562E+00
-1.26100E+00,+1.52322E+00,+1.36834E+00,+1.49186E+00,-2.03572E+00
-1.26000E+00,+1.52319E+00,+1.36828E+00,+1.49343E+00,-2.03582E+00
-1.25900E+00,+1.52323E+00,+1.36834E+00,+1.49534E+00,-2.03595E+00
-1.25800E+00,+1.52359E+00,+1.36866E+00,+1.49737E+00,-2.03608E+00
-1.25700E+00,+1.52331E+00,+1.36842E+00,+1.49875E+00,-2.03619E+00
-1.25600E+00,+1.52355E+00,+1.36864E+00,+1.50068E+00,-2.03630E+00
-1.25500E+00,+1.52370E+00,+1.36881E+00,+1.50232E+00,-2.03642E+00
-1.25400E+00,+1.52361E+00,+1.36874E+00,+1.50368E+00,-2.03656E+00
-1.25300E+00,+1.52390E+00,+1.36903E+00,+1.50528E+00,-2.03666E+00
-1.25200E+00,+1.52399E+00,+1.36916E+00,+1.50661E+00,-2.03680E+00
-1.25100E+00,+1.52410E+00,+1.36926E+00,+1.50782E+00,-2.03691E+00
-1.25000E+00,+1.52426E+00,+1.36940E+00,+1.50905E+00,-2.03705E+00
-1.24900E+00,+1.52448E+00,+1.36961E+00,+1.51040E+00,-2.03718E+00
-1.24800E+00,+1.52435E+00,+1.36953E+00,+1.51134E+00,-2.03731E+00
-1.24700E+00,+1.52484E+00,+1.37001E+00,+1.51282E+00,-2.03741E+00
-1.24600E+00,+1.52476E+00,+1.36996E+00,+1.51396E+00,-2.03755E+00
-1.24500E+00,+1.52494E+00,+1.37016E+00,+1.51539E+00,-2.03767E+00
-1.24400E+00,+1.52504E+00,+1.37028E+00,+1.51666E+00,-2.03780E+00
-1.24300E+00,+1.52515E+00,+1.37041E+00,+1.51824E+00,-2.03793E+00
-1.24200E+00,+1.52517E+00,+1.37042E+00,+1.51965E+00,-2.03804E+00
-1.24100E+00,+1.52542E+00,+1.37063E+00,+1.52131E+00,-2.03814E+00
-1.24000E+00,+1.52531E+00,+1.37056E+00,+1.52266E+00,-2.03825E+00
-1.23900E+00,+1.52538E+00,+1.37062E+00,+1.52423E+00,-2.03834E+00
-1.23800E+00,+1.52562E+00,+1.37082E+00,+1.52595E+00,-2.03853E+00
-1.23700E+00,+1.52560E+00,+1.37076E+00,+1.52732E+00,-2.03863E+00
-1.23600E+00,+1.52576E+00,+1.37096E+00,+1.52888E+00,-2.03879E+00
-1.23500E+00,+1.52574E+00,+1.37092E+00,+1.53029E+00,-2.03888E+00
-1.23400E+00,+1.52601E+00,+1.37123E+00,+1.53185E+00,-2.03902E+00
-1.23300E+00,+1.52596E+00,+1.37119E+00,+1.53311E+00,-2.03912E+00
-1.23200E+00,+1.52627E+00,+1.37152E+00,+1.53475E+00,-2.03921E+00
-1.23100E+00,+1.52628E+00,+1.37154E+00,+1.53587E+00,-2.03936E+00
-1.23000E+00,+1.52658E+00,+1.37181E+00,+1.53724E+00,-2.03948E+00
-1.22900E+00,+1.52661E+00,+1.37184E+00,+1.53832E+00,-2.03958E+00
-1.22800E+00,+1.52695E+00,+1.37213E+00,+1.53966E+00,-2.03966E+00
-1.22700E+00,+1.52697E+00,+1.37216E+00,+1.54067E+00,-2.03973E+00
-1.22600E+00,+1.52714E+00,+1.37235E+00,+1.54187E+00,-2.03985E+00
-1.22500E+00,+1.52730E+00,+1.37250E+00,+1.54305E+00,-2.03998E+00
-1.22400E+00,+1.52724E+00,+1.37249E+00,+1.54406E+00,-2.04007E+00
-1.22300E+00,+1.52747E+00,+1.37277E+00,+1.54535E+00,-2.04017E+00
-1.22200E+00,+1.52756E+00,+1.37287E+00,+1.54672E+00,-2.04029E+00
-1.22100E+00,+1.52769E+00,+1.37297E+00,+1.54797E+00,-2.04038E+00
-1.22000E+00,+1.52769E+00,+1.37295E+00,+1.54913E+00,-2.04047E+00
-1.21900E+00,+1.52793E+00,+1.37316E+00,+1.55067E+00,-2.04057E+00
-1.21800E+00,+1.52780E+00,+1.37302E+00,+1.55195E+00,-2.04070E+00
-1.21700E+00,+1.52797E+00,+1.37323E+00,+1.55350E+00,-2.04080E+00
-1.21600E+00,+1.52801E+00,+1.37327E+00,+1.55496E+00,-2.04089E+00
-1.21500E+00,+1.52813E+00,+1.37336E+00,+1.55639E+00,-2.04102E+00
-1.21400E+00,+1.52816E+00,+1.37344E+00,+1.55768E+00,-2.04112E+00
-1.21300E+00,+1.52834E+00,+1.37364E+00,+1.55918E+00,-2.04126E+00
-1.21200E+00,+1.52848E+00,+1.37380E+00,+1.56047E+00,-2.04136E+00
-1.21100E+00,+1.52857E+00,+1.37392E+00,+1.56170E+00,-2.04148E+00
-1.21000E+00,+1.52885E+00,+1.37414E+00,+1.56291E+00,-2.04163E+00
-1.20900E+00,+1.52877E+00,+1.37408E+00,+1.56369E+00,-2.04174E+00
-1.20800E+00,+1.52918E+00,+1.37445E+00,+1.56500E+00,-2.04186E+00
-1.20700E+00,+1.52916E+00,+1.37444E+00,+1.56564E+00,-2.04197E+00
-1.20600E+00,+1.52942E+00,+1.37472E+00,+1.56670E+00,-2.04210E+00
-1.20500E+00,+1.52958E+00,+1.37486E+00,+1.56754E+00,-2.04226E+00
-1.20400E+00,+1.52973E+00,+1.37503E+00,+1.56842E+00,-2.04232E+00
-1.20300E+00,+1.52974E+00,+1.37505E+00,+1.56925E+00,-2.04247E+00
-1.20200E+00,+1.53004E+00,+1.37534E+00,+1.57062E+00,-2.04259E+00
-1.20100E+00,+1.53014E+00,+1.37542E+00,+1.57166E+00,-2.04273E+00
-1.20000E+00,+1.53014E+00,+1.37546E+00,+1.57279E+00,-2.04282E+00
-1.19900E+00,+1.53036E+00,+1.37561E+00,+1.57429E+00,-2.04296E+00
-1.19800E+00,+1.53030E+00,+1.37557E+00,+1.57553E+00,-2.04312E+00
-1.19700E+00,+1.53043E+00,+1.37569E+00,+1.57703E+00,-2.04326E+00
-1.19600E+00,+1.53048E+00,+1.37573E+00,+1.57833E+00,-2.04338E+00
-1.19500E+00,+1.53063E+00,+1.37588E+00,+1.57980E+00,-2.04352E+00
-1.19400E+00,+1.53052E+00,+1.37583E+00,+1.58089E+00,-2.04362E+00
-1.19300E+00,+1.53081E+00,+1.37611E+00,+1.58236E+00,-2.04374E+00
-1.19200E+00,+1.53077E+00,+1.37609E+00,+1.58341E+00,-2.04386E+00
-1.19100E+00,+1.53120E+00,+1.37654E+00,+1.58489E+00,-2.04401E+00
-1.19000E+00,+1.53107E+00,+1.37642E+00,+1.58563E+00,-2.04412E+00
-1.18900E+00,+1.53123E+00,+1.37656E+00,+1.58664E+00,-2.04425E+00
-1.18800E+00,+1.53148E+00,+1.37678E+00,+1.58764E+00,-2.04437E+00
-1.18700E+00,+1.53169E+00,+1.37698E+00,+1.58845E+00,-2.04448E+00
-1.18600E+00,+1.53185E+00,+1.37710E+00,+1.58928E+00,-2.04460E+00
-1.18500E+00,+1.53198E+00,+1.37728E+00,+1.59004E+00,-2.04473E+00
-1.18400E+00,+1.53222E+00,+1.37750E+00,+1.59086E+00,-2.04484E+00
-1.18300E+00,+1.53221E+00,+1.37758E+00,+1.59163E+00,-2.04496E+00
-1.18200E+00,+1.53251E+00,+1.37783E+00,+1.59272E+00,-2.04507E+00
-1.18100E+00,+1.53238E+00,+1.37773E+00,+1.59341E+00,-2.04519E+00
-1.18000E+00,+1.53265E+00,+1.37799E+00,+1.59458E+00,-2.04533E+00
-1.17900E+00,+1.53256E+00,+1.37793E+00,+1.59557E+00,-2.04543E+00
-1.17800E+00,+1.53267E+00,+1.37802E+00,+1.59684E+00,-2.04558E+00
-1.17700E+00,+1.53257E+00,+1.37801E+00,+1.59787E+00,-2.04573E+00
-1.17600E+00,+1.53275E+00,+1.37813E+00,+1.59921E+00,-2.04584E+00
-1.17500E+00,+1.53277E+00,+1.37820E+00,+1.60036E+00,-2.04596E+00
-1.17400E+00,+1.53275E+00,+1.37817E+00,+1.60153E+00,-2.04609E+00
-1.17300E+00,+1.53305E+00,+1.37846E+00,+1.60277E+00,-2.04620E+00
-1.17200E+00,+1.53312E+00,+1.37848E+00,+1.60386E+00,-2.04634E+00
-1.17100E+00,+1.53335E+00,+1.37871E+00,+1.60500E+00,-2.04648E+00
-1.17000E+00,+1.53331E+00,+1.37864E+00,+1.60576E+00,-2.04658E+00
-1.16900E+00,+1.53366E+00,+1.37897E+00,+1.60679E+00,-2.04672E+00
-1.16800E+00,+1.53363E+00,+1.37894E+00,+1.60740E+00,-2.04679E+00
-1.16700E+00,+1.53402E+00,+1.37929E+00,+1.60837E+00,-2.04691E+00
-1.16600E+00,+1.53403E+00,+1.37931E+00,+1.60898E+00,-2.04702E+00
-1.16500E+00,+1.53433E+00,+1.37959E+00,+1.60989E+00,-2.04714E+00
-1.16400E+00,+1.53442E+00,+1.37970E+00,+1.61044E+00,-2.04727E+00
-1.16300E+00,+1.53457E+00,+1.37986E+00,+1.61130E+00,-2.04736E+00
-1.16200E+00,+1.53468E+00,+1.37997E+00,+1.61194E+00,-2.04749E+00
-1.16100E+00,+1.53474E+00,+1.38002E+00,+1.61272E+00,-2.04757E+00
-1.16000E+00,+1.53488E+00,+1.38014E+00,+1.61362E+00,-2.04766E+00
-1.15900E+00,+1.53481E+00,+1.38008E+00,+1.61435E+00,-2.04779E+00
-1.15800E+00,+1.53504E+00,+1.38028E+00,+1.61559E+00,-2.04790E+00
-1.15700E+00,+1.53498E+00,+1.38018E+00,+1.61648E+00,-2.04804E+00
-1.15600E+00,+1.53513E+00,+1.38037E+00,+1.61774E+00,-2.04815E+00
-1.15500E+00,+1.53497E+00,+1.38018E+00,+1.61873E+00,-2.04823E+00
-1.15400E+00,+1.53528E+00,+1.38050E+00,+1.62003E+00,-2.04833E+00
-1.15300E+00,+1.53508E+00,+1.38039E+00,+1.62094E+00,-2.04850E+00
-1.15200E+00,+1.53538E+00,+1.38065E+00,+1.62214E+00,-2.04859E+00
-1.15100E+00,+1.53536E+00,+1.38062E+00,+1.62293E+00,-2.04875E+00
-1.15000E+00,+1.53553E+00,+1.38084E+00,+1.62383E+00,-2.04885E+00
-1.14900E+00,+1.53540E+00,+1.38074E+00,+1.62437E+00,-2.04899E+00
-1.14800E+00,+1.53575E+00,+1.38108E+00,+1.62523E+00,-2.04910E+00
-1.14700E+00,+1.53578E+00,+1.38111E+00,+1.62577E+00,-2.04920E+00
-1.14600E+00,+1.53591E+00,+1.38124E+00,+1.62631E+00,-2.04932E+00
-1.14500E+00,+1.53620E+00,+1.38151E+00,+1.62693E+00,-2.04945E+00
-1.14400E+00,+1.53615E+00,+1.38150E+00,+1.62725E+00,-2.04961E+00
-1.14300E+00,+1.53646E+00,+1.38180E+00,+1.62800E+00,-2.04971E+00
-1.14200E+00,+1.53637E+00,+1.38171E+00,+1.62831E+00,-2.04980E+00
-1.14100E+00,+1.53658E+00,+1.38192E+00,+1.62907E+00,-2.04992E+00
-1.14000E+00,+1.53644E+00,+1.38180E+00,+1.62958E+00,-2.05003E+00
-1.13900E+00,+1.53674E+00,+1.38207E+00,+1.63055E+00,-2.05015E+00
-1.13800E+00,+1.53652E+00,+1.38186E+00,+1.63118E+00,-2.05028E+00
-1.13700E+00,+1.53669E+00,+1.38199E+00,+1.63230E+00,-2.05043E+00
-1.13600E+00,+1.53669E+00,+1.38200E+00,+1.63337E+00,-2.05053E+00
-1.13500E+00,+1.53684E+00,+1.38214E+00,+1.63451E+00,-2.05061E+00
-1.13400E+00,+1.53680E+00,+1.38211E+00,+1.63540E+00,-2.05076E+00
-1.13300E+00,+1.53674E+00,+1.38212E+00,+1.63629E+00,-2.05086E+00
-1.13200E+00,+1.53696E+00,+1.38229E+00,+1.63725E+00,-2.05098E+00
-1.13100E+00,+1.53699E+00,+1.38232E+00,+1.63811E+00,-2.05113E+00
-1.13000E+00,+1.53717E+00,+1.38249E+00,+1.63903E+00,-2.05126E+00
-1.12900E+00,+1.53696E+00,+1.38233E+00,+1.63923E+00,-2.05132E+00
-1.12800E+00,+1.53737E+00,+1.38270E+00,+1.64011E+00,-2.05144E+00
-1.12700E+00,+1.53731E+00,+1.38264E+00,+1.64027E+00,-2.05153E+00
-1.12600E+00,+1.53759E+00,+1.38290E+00,+1.64088E+00,-2.05163E+00
-1.12500E+00,+1.53772E+00,+1.38304E+00,+1.64118E+00,-2.05171E+00
-1.12400E+00,+1.53784E+00,+1.38320E+00,+1.64149E+00,-2.05184E+00
-1.12300E+00,+1.53786E+00,+1.38324E+00,+1.64174E+00,-2.05192E+00
-1.12200E+00,+1.53822E+00,+1.38354E+00,+1.64238E+00,-2.05203E+00
-1.12100E+00,+1.53825E+00,+1.38361E+00,+1.64277E+00,-2.05209E+00
-1.12000E+00,+1.53815E+00,+1.38353E+00,+1.64327E+00,-2.05221E+00
-1.11900E+00,+1.53849E+00,+1.38380E+00,+1.64418E+00,-2.05228E+00
-1.11800E+00,+1.53835E+00,+1.38367E+00,+1.64462E+00,-2.05241E+00
-1.11700E+00,+1.53848E+00,+1.38380E+00,+1.64562E+00,-2.05251E+00
-1.11600E+00,+1.53861E+00,+1.38391E+00,+1.64649E+00,-2.05259E+00
-1.11500E+00,+1.53872E+00,+1.38401E+00,+1.64751E+00,-2.05271E+00
-1.11400E+00,+1.53854E+00,+1.38390E+00,+1.64826E+00,-2.05280E+00
-1.11300E+00,+1.53881E+00,+1.38416E+00,+1.64941E+00,-2.05292E+00
-1.11200E+00,+1.53863E+00,+1.38399E+00,+1.64998E+00,-2.05304E+00
-1.11100E+00,+1.53905E+00,+1.38438E+00,+1.65117E+00,-2.05312E+00
-1.11000E+00,+1.53901E+00,+1.38438E+00,+1.65168E+00,-2.05329E+00
-1.10900E+00,+1.53886E+00,+1.38424E+00,+1.65207E+00,-2.05338E+00
-1.10800E+00,+1.53923E+00,+1.38459E+00,+1.65271E+00,-2.05353E+00
-1.10700E+00,+1.53930E+00,+1.38468E+00,+1.65305E+00,-2.05361E+00
-1.10600E+00,+1.53947E+00,+1.38485E+00,+1.65341E+00,-2.05374E+00
-1.10500E+00,+1.53962E+00,+1.38500E+00,+1.65359E+00,-2.05388E+00
-1.10400E+00,+1.53987E+00,+1.38528E+00,+1.65392E+00,-2.05402E+00
-1.10300E+00,+1.53978E+00,+1.38522E+00,+1.65404E+00,-2.05413E+00
-1.10200E+00,+1.54036E+00,+1.38574E+00,+1.65474E+00,-2.05425E+00
-1.10100E+00,+1.54014E+00,+1.38553E+00,+1.65481E+00,-2.05440E+00
-1.10000E+00,+1.54042E+00,+1.38577E+00,+1.65535E+00,-2.05451E+00
-1.09900E+00,+1.54053E+00,+1.38585E+00,+1.65587E+00,-2.05462E+00
-1.09800E+00,+1.54066E+00,+1.38597E+00,+1.65659E+00,-2.05477E+00
-1.09700E+00,+1.54060E+00,+1.38589E+00,+1.65707E+00,-2.05490E+00
-1.09600E+00,+1.54086E+00,+1.38613E+00,+1.65811E+00,-2.05506E+00
-1.09500E+00,+1.54085E+00,+1.38611E+00,+1.65869E+00,-2.05517E+00
-1.09400E+00,+1.54072E+00,+1.38604E+00,+1.65924E+00,-2.05533E+00
-1.09300E+00,+1.54101E+00,+1.38633E+00,+1.66025E+00,-2.05542E+00
-1.09200E+00,+1.54084E+00,+1.38617E+00,+1.66075E+00,-2.05558E+00
-1.09100E+00,+1.54107E+00,+1.38638E+00,+1.66147E+00,-2.05572E+00
-1.09000E+00,+1.54105E+00,+1.38641E+00,+1.66207E+00,-2.05584E+00
-1.08900E+00,+1.54125E+00,+1.38658E+00,+1.66265E+00,-2.05600E+00
-1.08800E+00,+1.54109E+00,+1.38649E+00,+1.66282E+00,-2.05607E+00
-1.08700E+00,+1.54154E+00,+1.38684E+00,+1.66345E+00,-2.05620E+00
-1.08600E+00,+1.54154E+00,+1.38689E+00,+1.66363E+00,-2.05630E+00
-1.08500E+00,+1.54171E+00,+1.38709E+00,+1.66394E+00,-2.05646E+00
-1.08400E+00,+1.54188E+00,+1.38725E+00,+1.66407E+00,-2.05657E+00
-1.08300E+00,+1.54197E+00,+1.38741E+00,+1.66429E+00,-2.05669E+00
-1.08200E+00,+1.54222E+00,+1.38764E+00,+1.66473E+00,-2.05681E+00
-1.08100E+00,+1.54238E+00,+1.38778E+00,+1.66512E+00,-2.05690E+00
-1.08000E+00,+1.54250E+00,+1.38786E+00,+1.66543E+00,-2.05706E+00
-1.07900E+00,+1.54248E+00,+1.38785E+00,+1.66582E+00,-2.05715E+00
-1.07800E+00,+1.54284E+00,+1.38816E+00,+1.66656E+00,-2.05724E+00
-1.07700E+00,+1.54272E+00,+1.38800E+00,+1.66691E+00,-2.05743E+00
-1.07600E+00,+1.54291E+00,+1.38821E+00,+1.66768E+00,-2.05751E+00
-1.07500E+00,+1.54287E+00,+1.38820E+00,+1.66810E+00,-2.05762E+00
-1.07400E+00,+1.54298E+00,+1.38828E+00,+1.66872E+00,-2.05777E+00
-1.07300E+00,+1.54289E+00,+1.38823E+00,+1.66925E+00,-2.05788E+00
-1.07200E+00,+1.54295E+00,+1.38828E+00,+1.66979E+00,-2.05801E+00
-1.07100E+00,+1.54298E+00,+1.38832E+00,+1.67042E+00,-2.05815E+00
-1.07000E+00,+1.54310E+00,+1.38843E+00,+1.67085E+00,-2.05829E+00
-1.06900E+00,+1.54303E+00,+1.38839E+00,+1.67124E+00,-2.05841E+00
-1.06800E+00,+1.54316E+00,+1.38846E+00,+1.67162E+00,-2.05848E+00
-1.06700E+00,+1.54331E+00,+1.38871E+00,+1.67198E+00,-2.05859E+00
-1.06600E+00,+1.54325E+00,+1.38860E+00,+1.67212E+00,-2.05876E+00
-1.06500E+00,+1.54361E+00,+1.38895E+00,+1.67264E+00,-2.05887E+00
-1.06400E+00,+1.54360E+00,+1.38897E+00,+1.67252E+00,-2.05896E+00
-1.06300E+00,+1.54379E+00,+1.38918E+00,+1.67285E+00,-2.05908E+00
-1.06200E+00,+1.54386E+00,+1.38926E+00,+1.67302E+00,-2.05920E+00
-1.06100E+00,+1.54415E+00,+1.38955E+00,+1.67339E+00,-2.05928E+00
-1.06000E+00,+1.54408E+00,+1.38949E+00,+1.67352E+00,-2.05939E+00
-1.05900E+00,+1.54427E+00,+1.38962E+00,+1.67391E+00,-2.05951E+00
-1.05800E+00,+1.54429E+00,+1.38962E+00,+1.67421E+00,-2.05963E+00
-1.05700E+00,+1.54445E+00,+1.38979E+00,+1.67468E+00,-2.05976E+00
-1.05600E+00,+1.54451E+00,+1.38986E+00,+1.67530E+00,-2.05980E+00
-1.05500E+00,+1.54444E+00,+1.38978E+00,+1.67572E+00,-2.05994E+00
-1.05400E+00,+1.54445E+00,+1.38980E+00,+1.67628E+00,-2.06009E+00
-1.05300E+00,+1.54444E+00,+1.38983E+00,+1.67685E+00,-2.06022E+00
-1.05200E+00,+1.54452E+00,+1.38994E+00,+1.67753E+00,-2.06032E+00
-1.05100E+00,+1.54441E+00,+1.38981E+00,+1.67794E+00,-2.06045E+00
-1.05000E+00,+1.54453E+00,+1.38994E+00,+1.67854E+00,-2.06056E+00
-1.04900E+00,+1.54447E+00,+1.38984E+00,+1.67885E+00,-2.06071E+00
-1.04800E+00,+1.54461E+00,+1.38998E+00,+1.67929E+00,-2.06078E+00
-1.04700E+00,+1.54450E+00,+1.38991E+00,+1.67933E+00,-2.06092E+00
-1.04600E+00,+1.54459E+00,+1.39003E+00,+1.67968E+00,-2.06103E+00
-1.04500E+00,+1.54480E+00,+1.39025E+00,+1.67987E+00,-2.06114E+00
-1.04400E+00,+1.54479E+00,+1.39029E+00,+1.67987E+00,-2.06126E+00
-1.04300E+00,+1.54485E+00,+1.39039E+00,+1.67985E+00,-2.06135E+00
-1.04200E+00,+1.54497E+00,+1.39055E+00,+1.67995E+00,-2.06148E+00
-1.04100E+00,+1.54527E+00,+1.39079E+00,+1.68023E+00,-2.06159E+00
-1.04000E+00,+1.54510E+00,+1.39070E+00,+1.68007E+00,-2.06169E+00
-1.03900E+00,+1.54529E+00,+1.39083E+00,+1.68046E+00,-2.06180E+00
-1.03800E+00,+1.54530E+00,+1.39082E+00,+1.68072E+00,-2.06195E+00
-1.03700E+00,+1.54535E+00,+1.39087E+00,+1.68108E+00,-2.06209E+00
-1.03600E+00,+1.54541E+00,+1.39092E+00,+1.68164E+00,-2.06221E+00
-1.03500E+00,+1.54543E+00,+1.39093E+00,+1.68224E+00,-2.06230E+00
-1.03400E+00,+1.54536E+00,+1.39086E+00,+1.68263E+00,-2.06242E+00
-1.03300E+00,+1.54546E+00,+1.39095E+00,+1.68336E+00,-2.06254E+00
-1.03200E+00,+1.54539E+00,+1.39088E+00,+1.68387E+00,-2.06268E+00
-1.03100E+00,+1.54534E+00,+1.39086E+00,+1.68443E+00,-2.06283E+00
-1.03000E+00,+1.54542E+00,+1.39092E+00,+1.68501E+00,-2.06293E+00
-1.02900E+00,+1.54530E+00,+1.39083E+00,+1.68518E+00,-2.06304E+00
-1.02800E+00,+1.54531E+00,+1.39085E+00,+1.68552E+00,-2.06314E+00
-1.02700E+00,+1.54528E+00,+1.39088E+00,+1.68559E+00,-2.06324E+00
-1.02600E+00,+1.54539E+00,+1.39094E+00,+1.68583E+00,-2.06339E+00
-1.02500E+00,+1.54530E+00,+1.39089E+00,+1.68578E+00,-2.06349E+00
-1.02400E+00,+1.54556E+00,+1.39117E+00,+1.68608E+00,-2.06362E+00
-1.02300E+00,+1.54541E+00,+1.39108E+00,+1.68588E+00,-2.06371E+00
-1.02200E+00,+1.54558E+00,+1.39129E+00,+1.68607E+00,-2.06384E+00
-1.02100E+00,+1.54570E+00,+1.39141E+00,+1.68627E+00,-2.06394E+00
-1.02000E+00,+1.54577E+00,+1.39147E+00,+1.68636E+00,-2.06404E+00
-1.01900E+00,+1.54576E+00,+1.39144E+00,+1.68658E+00,-2.06413E+00
-1.01800E+00,+1.54596E+00,+1.39159E+00,+1.68714E+00,-2.06425E+00
-1.01700E+00,+1.54595E+00,+1.39162E+00,+1.68737E+00,-2.06437E+00
-1.01600E+00,+1.54589E+00,+1.39156E+00,+1.68778E+00,-2.06450E+00
-1.01500E+00,+1.54611E+00,+1.39179E+00,+1.68844E+00,-2.06461E+00
-1.01400E+00,+1.54595E+00,+1.39163E+00,+1.68876E+00,-2.06470E+00
-1.01300E+00,+1.54605E+00,+1.39177E+00,+1.68938E+00,-2.06485E+00
-1.01200E+00,+1.54592E+00,+1.39163E+00,+1.68967E+00,-2.06495E+00
-1.01100E+00,+1.54600E+00,+1.39167E+00,+1.69018E+00,-2.06509E+00
-1.01000E+00,+1.54593E+00,+1.39165E+00,+1.69044E+00,-2.06523E+00
-1.00900E+00,+1.54595E+00,+1.39163E+00,+1.69069E+00,-2.06539E+00
-1.00800E+00,+1.54594E+00,+1.39158E+00,+1.69085E+00,-2.06549E+00
-1.00700E+00,+1.54597E+00,+1.39164E+00,+1.69108E+00,-2.06559E+00
-1.00600E+00,+1.54601E+00,+1.39172E+00,+1.69115E+00,-2.06574E+00
-1.00500E+00,+1.54596E+00,+1.39173E+00,+1.69127E+00,-2.06588E+00
-1.00400E+00,+1.54621E+00,+1.39201E+00,+1.69150E+00,-2.06599E+00
-1.00300E+00,+1.54610E+00,+1.39192E+00,+1.69149E+00,-2.06611E+00
-1.00200E+00,+1.54631E+00,+1.39217E+00,+1.69189E+00,-2.06625E+00
-1.00100E+00,+1.54626E+00,+1.39211E+00,+1.69184E+00,-2.06636E+00
-1.00000E+00,+1.54644E+00,+1.39230E+00,+1.69214E+00,-2.06648E+00
-999.00E-03,+1.54646E+00,+1.39232E+00,+1.69237E+00,-2.06657E+00
-998.00E-03,+1.54667E+00,+1.39249E+00,+1.69278E+00,-2.06671E+00
-997.00E-03,+1.54648E+00,+1.39236E+00,+1.69272E+00,-2.06685E+00
-996.00E-03,+1.54679E+00,+1.39264E+00,+1.69337E+00,-2.06700E+00
-995.00E-03,+1.54685E+00,+1.39267E+00,+1.69372E+00,-2.06708E+00
-994.00E-03,+1.54678E+00,+1.39267E+00,+1.69403E+00,-2.06722E+00
-993.00E-03,+1.54686E+00,+1.39272E+00,+1.69437E+00,-2.06734E+00
-992.00E-03,+1.54695E+00,+1.39276E+00,+1.69464E+00,-2.06744E+00
-991.00E-03,+1.54691E+00,+1.39275E+00,+1.69514E+00,-2.06757E+00
-990.00E-03,+1.54686E+00,+1.39273E+00,+1.69539E+00,-2.06768E+00
-989.00E-03,+1.54697E+00,+1.39279E+00,+1.69568E+00,-2.06778E+00
-988.00E-03,+1.54687E+00,+1.39274E+00,+1.69586E+00,-2.06787E+00
-987.00E-03,+1.54713E+00,+1.39299E+00,+1.69625E+00,-2.06799E+00
-986.00E-03,+1.54694E+00,+1.39284E+00,+1.69620E+00,-2.06807E+00
-985.00E-03,+1.54719E+00,+1.39305E+00,+1.69655E+00,-2.06821E+00
-984.00E-03,+1.54713E+00,+1.39305E+00,+1.69651E+00,-2.06827E+00
-983.00E-03,+1.54739E+00,+1.39331E+00,+1.69668E+00,-2.06838E+00
-982.00E-03,+1.54736E+00,+1.39331E+00,+1.69662E+00,-2.06845E+00
-981.00E-03,+1.54758E+00,+1.39355E+00,+1.69679E+00,-2.06855E+00
-980.00E-03,+1.54766E+00,+1.39366E+00,+1.69688E+00,-2.06864E+00
-979.00E-03,+1.54770E+00,+1.39369E+00,+1.69684E+00,-2.06875E+00
-978.00E-03,+1.54799E+00,+1.39395E+00,+1.69735E+00,-2.06887E+00
-977.00E-03,+1.54790E+00,+1.39385E+00,+1.69734E+00,-2.06900E+00
-976.00E-03,+1.54815E+00,+1.39412E+00,+1.69769E+00,-2.06908E+00
-975.00E-03,+1.54823E+00,+1.39416E+00,+1.69806E+00,-2.06919E+00
-974.00E-03,+1.54845E+00,+1.39437E+00,+1.69853E+00,-2.06930E+00
-973.00E-03,+1.54832E+00,+1.39424E+00,+1.69866E+00,-2.06943E+00
-972.00E-03,+1.54869E+00,+1.39460E+00,+1.69944E+00,-2.06952E+00
-971.00E-03,+1.54853E+00,+1.39444E+00,+1.69962E+00,-2.06968E+00
-970.00E-03,+1.54861E+00,+1.39457E+00,+1.70008E+00,-2.06983E+00
-969.00E-03,+1.54884E+00,+1.39472E+00,+1.70048E+00,-2.06995E+00
-968.00E-03,+1.54876E+00,+1.39469E+00,+1.70064E+00,-2.07004E+00
-967.00E-03,+1.54892E+00,+1.39483E+00,+1.70097E+00,-2.07018E+00
-966.00E-03,+1.54891E+00,+1.39489E+00,+1.70100E+00,-2.07031E+00
-965.00E-03,+1.54911E+00,+1.39510E+00,+1.70119E+00,-2.07047E+00
-964.00E-03,+1.54901E+00,+1.39506E+00,+1.70094E+00,-2.07060E+00
-963.00E-03,+1.54945E+00,+1.39548E+00,+1.70113E+00,-2.07072E+00
-962.00E-03,+1.54932E+00,+1.39540E+00,+1.70074E+00,-2.07084E+00
-961.00E-03,+1.54965E+00,+1.39570E+00,+1.70103E+00,-2.07095E+00
-960.00E-03,+1.54964E+00,+1.39567E+00,+1.70050E+00,-2.07105E+00
-959.00E-03,+1.54977E+00,+1.39582E+00,+1.70064E+00,-2.07115E+00
-958.00E-03,+1.54992E+00,+1.39593E+00,+1.70072E+00,-2.07133E+00
-957.00E-03,+1.55005E+00,+1.39608E+00,+1.70087E+00,-2.07149E+00
-956.00E-03,+1.55011E+00,+1.39615E+00,+1.70108E+00,-2.07164E+00
-955.00E-03,+1.55031E+00,+1.39633E+00,+1.70147E+00,-2.07175E+00
-954.00E-03,+1.55044E+00,+1.39649E+00,+1.70197E+00,-2.07189E+00
-953.00E-03,+1.55038E+00,+1.39642E+00,+1.70223E+00,-2.07201E+00
-952.00E-03,+1.55073E+00,+1.39675E+00,+1.70302E+00,-2.07218E+00
-951.00E-03,+1.55064E+00,+1.39664E+00,+1.70333E+00,-2.07229E+00
-950.00E-03,+1.55084E+00,+1.39686E+00,+1.70402E+00,-2.07247E+00
-949.00E-03,+1.55082E+00,+1.39679E+00,+1.70421E+00,-2.07262E+00
-948.00E-03,+1.55101E+00,+1.39695E+00,+1.70483E+00,-2.07274E+00
-947.00E-03,+1.55090E+00,+1.39688E+00,+1.70482E+00,-2.07283E+00
-946.00E-03,+1.55118E+00,+1.39715E+00,+1.70520E+00,-2.07297E+00
-945.00E-03,+1.55110E+00,+1.39712E+00,+1.70505E+00,-2.07312E+00
-944.00E-03,+1.55126E+00,+1.39725E+00,+1.70502E+00,-2.07325E+00
-943.00E-03,+1.55139E+00,+1.39736E+00,+1.70485E+00,-2.07339E+00
-942.00E-03,+1.55138E+00,+1.39741E+00,+1.70464E+00,-2.07348E+00
-941.00E-03,+1.55163E+00,+1.39763E+00,+1.70456E+00,-2.07363E+00
-940.00E-03,+1.55158E+00,+1.39760E+00,+1.70416E+00,-2.07375E+00
-939.00E-03,+1.55179E+00,+1.39784E+00,+1.70422E+00,-2.07386E+00
-938.00E-03,+1.55173E+00,+1.39778E+00,+1.70395E+00,-2.07397E+00
-937.00E-03,+1.55209E+00,+1.39809E+00,+1.70433E+00,-2.07413E+00
-936.00E-03,+1.55193E+00,+1.39795E+00,+1.70426E+00,-2.07426E+00
-935.00E-03,+1.55229E+00,+1.39829E+00,+1.70484E+00,-2.07436E+00
-934.00E-03,+1.55221E+00,+1.39820E+00,+1.70516E+00,-2.07448E+00
-933.00E-03,+1.55243E+00,+1.39845E+00,+1.70581E+00,-2.07464E+00
-932.00E-03,+1.55246E+00,+1.39843E+00,+1.70619E+00,-2.07478E+00
-931.00E-03,+1.55256E+00,+1.39853E+00,+1.70682E+00,-2.07487E+00
-930.00E-03,+1.55268E+00,+1.39863E+00,+1.70725E+00,-2.07501E+00
-929.00E-03,+1.55266E+00,+1.39862E+00,+1.70765E+00,-2.07514E+00
-928.00E-03,+1.55295E+00,+1.39886E+00,+1.70815E+00,-2.07520E+00
-927.00E-03,+1.55274E+00,+1.39871E+00,+1.70807E+00,-2.07532E+00
-926.00E-03,+1.55303E+00,+1.39895E+00,+1.70833E+00,-2.07543E+00
-925.00E-03,+1.55293E+00,+1.39886E+00,+1.70819E+00,-2.07553E+00
-924.00E-03,+1.55324E+00,+1.39920E+00,+1.70831E+00,-2.07565E+00
-923.00E-03,+1.55304E+00,+1.39905E+00,+1.70780E+00,-2.07576E+00
-922.00E-03,+1.55335E+00,+1.39937E+00,+1.70790E+00,-2.07585E+00
-921.00E-03,+1.55320E+00,+1.39927E+00,+1.70747E+00,-2.07594E+00
-920.00E-03,+1.55352E+00,+1.39957E+00,+1.70753E+00,-2.07601E+00
-919.00E-03,+1.55337E+00,+1.39942E+00,+1.70708E+00,-2.07614E+00
-918.00E-03,+1.55356E+00,+1.39963E+00,+1.70715E+00,-2.07623E+00
-917.00E-03,+1.55376E+00,+1.39976E+00,+1.70726E+00,-2.07634E+00
-916.00E-03,+1.55377E+00,+1.39984E+00,+1.70740E+00,-2.07647E+00
-915.00E-03,+1.55387E+00,+1.39994E+00,+1.70776E+00,-2.07654E+00
-914.00E-03,+1.55408E+00,+1.40015E+00,+1.70823E+00,-2.07666E+00
-913.00E-03,+1.55408E+00,+1.40012E+00,+1.70863E+00,-2.07676E+00
-912.00E-03,+1.55403E+00,+1.40008E+00,+1.70890E+00,-2.07686E+00
-911.00E-03,+1.55439E+00,+1.40040E+00,+1.70971E+00,-2.07694E+00
-910.00E-03,+1.55396E+00,+1.39999E+00,+1.70962E+00,-2.07695E+00
-909.00E-03,+1.55411E+00,+1.40012E+00,+1.71003E+00,-2.07690E+00
-908.00E-03,+1.55394E+00,+1.39999E+00,+1.70994E+00,-2.07683E+00
-907.00E-03,+1.55392E+00,+1.39998E+00,+1.70994E+00,-2.07673E+00
-906.00E-03,+1.55358E+00,+1.39963E+00,+1.70955E+00,-2.07665E+00
-905.00E-03,+1.55369E+00,+1.39973E+00,+1.70948E+00,-2.07654E+00
-904.00E-03,+1.55333E+00,+1.39940E+00,+1.70891E+00,-2.07644E+00
-903.00E-03,+1.55332E+00,+1.39939E+00,+1.70852E+00,-2.07634E+00
-902.00E-03,+1.55329E+00,+1.39936E+00,+1.70825E+00,-2.07623E+00
-901.00E-03,+1.55293E+00,+1.39902E+00,+1.70738E+00,-2.07612E+00
-900.00E-03,+1.55291E+00,+1.39901E+00,+1.70703E+00,-2.07599E+00
-899.00E-03,+1.55280E+00,+1.39887E+00,+1.70655E+00,-2.07590E+00
-898.00E-03,+1.55269E+00,+1.39876E+00,+1.70610E+00,-2.07579E+00
-897.00E-03,+1.55234E+00,+1.39843E+00,+1.70547E+00,-2.07571E+00
-896.00E-03,+1.55265E+00,+1.39871E+00,+1.70570E+00,-2.07561E+00
-895.00E-03,+1.55218E+00,+1.39824E+00,+1.70515E+00,-2.07549E+00
-894.00E-03,+1.55225E+00,+1.39828E+00,+1.70532E+00,-2.07539E+00
-893.00E-03,+1.55197E+00,+1.39805E+00,+1.70515E+00,-2.07529E+00
-892.00E-03,+1.55191E+00,+1.39793E+00,+1.70531E+00,-2.07519E+00
-891.00E-03,+1.55185E+00,+1.39785E+00,+1.70553E+00,-2.07508E+00
-890.00E-03,+1.55166E+00,+1.39770E+00,+1.70569E+00,-2.07499E+00
-889.00E-03,+1.55142E+00,+1.39745E+00,+1.70555E+00,-2.07490E+00
-888.00E-03,+1.55133E+00,+1.39733E+00,+1.70577E+00,-2.07473E+00
-887.00E-03,+1.55141E+00,+1.39736E+00,+1.70601E+00,-2.07461E+00
-886.00E-03,+1.55094E+00,+1.39701E+00,+1.70568E+00,-2.07449E+00
-885.00E-03,+1.55105E+00,+1.39706E+00,+1.70575E+00,-2.07437E+00
-884.00E-03,+1.55075E+00,+1.39681E+00,+1.70521E+00,-2.07426E+00
-883.00E-03,+1.55074E+00,+1.39679E+00,+1.70506E+00,-2.07411E+00
-882.00E-03,+1.55051E+00,+1.39666E+00,+1.70444E+00,-2.07398E+00
-881.00E-03,+1.55040E+00,+1.39654E+00,+1.70402E+00,-2.07386E+00
-880.00E-03,+1.55023E+00,+1.39631E+00,+1.70329E+00,-2.07374E+00
-879.00E-03,+1.55021E+00,+1.39629E+00,+1.70296E+00,-2.07356E+00
-878.00E-03,+1.54989E+00,+1.39600E+00,+1.70216E+00,-2.07341E+00
-877.00E-03,+1.54974E+00,+1.39586E+00,+1.70161E+00,-2.07331E+00
-876.00E-03,+1.54981E+00,+1.39591E+00,+1.70143E+00,-2.07317E+00
-875.00E-03,+1.54952E+00,+1.39568E+00,+1.70096E+00,-2.07303E+00
-874.00E-03,+1.54945E+00,+1.39561E+00,+1.70082E+00,-2.07291E+00
-873.00E-03,+1.54918E+00,+1.39533E+00,+1.70059E+00,-2.07279E+00
-872.00E-03,+1.54916E+00,+1.39529E+00,+1.70080E+00,-2.07268E+00
-871.00E-03,+1.54885E+00,+1.39498E+00,+1.70074E+00,-2.07256E+00
-870.00E-03,+1.54900E+00,+1.39508E+00,+1.70121E+00,-2.07241E+00
-869.00E-03,+1.54847E+00,+1.39458E+00,+1.70102E+00,-2.07233E+00
-868.00E-03,+1.54856E+00,+1.39461E+00,+1.70137E+00,-2.07214E+00
-867.00E-03,+1.54840E+00,+1.39445E+00,+1.70150E+00,-2.07202E+00
-866.00E-03,+1.54819E+00,+1.39422E+00,+1.70139E+00,-2.07189E+00
-865.00E-03,+1.54808E+00,+1.39413E+00,+1.70118E+00,-2.07174E+00
-864.00E-03,+1.54802E+00,+1.39406E+00,+1.70099E+00,-2.07159E+00
-863.00E-03,+1.54779E+00,+1.39389E+00,+1.70056E+00,-2.07146E+00
-862.00E-03,+1.54762E+00,+1.39371E+00,+1.70003E+00,-2.07132E+00
-861.00E-03,+1.54775E+00,+1.39382E+00,+1.69968E+00,-2.07117E+00
-860.00E-03,+1.54727E+00,+1.39335E+00,+1.69874E+00,-2.07104E+00
-859.00E-03,+1.54747E+00,+1.39355E+00,+1.69848E+00,-2.07088E+00
-858.00E-03,+1.54713E+00,+1.39324E+00,+1.69774E+00,-2.07076E+00
-857.00E-03,+1.54710E+00,+1.39320E+00,+1.69734E+00,-2.07061E+00
-856.00E-03,+1.54689E+00,+1.39298E+00,+1.69693E+00,-2.07050E+00
-855.00E-03,+1.54714E+00,+1.39317E+00,+1.69701E+00,-2.07036E+00
-854.00E-03,+1.54665E+00,+1.39277E+00,+1.69644E+00,-2.07025E+00
-853.00E-03,+1.54661E+00,+1.39275E+00,+1.69648E+00,-2.07014E+00
-852.00E-03,+1.54654E+00,+1.39264E+00,+1.69657E+00,-2.06999E+00
-851.00E-03,+1.54632E+00,+1.39245E+00,+1.69654E+00,-2.06987E+00
-850.00E-03,+1.54627E+00,+1.39235E+00,+1.69674E+00,-2.06977E+00
-849.00E-03,+1.54604E+00,+1.39208E+00,+1.69670E+00,-2.06968E+00
-848.00E-03,+1.54601E+00,+1.39200E+00,+1.69689E+00,-2.06953E+00
-847.00E-03,+1.54580E+00,+1.39179E+00,+1.69676E+00,-2.06940E+00
-846.00E-03,+1.54580E+00,+1.39180E+00,+1.69689E+00,-2.06929E+00
-845.00E-03,+1.54555E+00,+1.39157E+00,+1.69645E+00,-2.06918E+00
-844.00E-03,+1.54554E+00,+1.39156E+00,+1.69637E+00,-2.06907E+00
-843.00E-03,+1.54528E+00,+1.39134E+00,+1.69564E+00,-2.06894E+00
-842.00E-03,+1.54534E+00,+1.39139E+00,+1.69545E+00,-2.06884E+00
-841.00E-03,+1.54512E+00,+1.39120E+00,+1.69487E+00,-2.06874E+00
-840.00E-03,+1.54509E+00,+1.39119E+00,+1.69443E+00,-2.06866E+00
-839.00E-03,+1.54485E+00,+1.39093E+00,+1.69376E+00,-2.06855E+00
-838.00E-03,+1.54480E+00,+1.39091E+00,+1.69334E+00,-2.06844E+00
-837.00E-03,+1.54470E+00,+1.39084E+00,+1.69289E+00,-2.06836E+00
-836.00E-03,+1.54457E+00,+1.39064E+00,+1.69243E+00,-2.06825E+00
-835.00E-03,+1.54454E+00,+1.39062E+00,+1.69235E+00,-2.06812E+00
-834.00E-03,+1.54433E+00,+1.39042E+00,+1.69189E+00,-2.06803E+00
-833.00E-03,+1.54423E+00,+1.39033E+00,+1.69192E+00,-2.06796E+00
-832.00E-03,+1.54403E+00,+1.39017E+00,+1.69181E+00,-2.06784E+00
-831.00E-03,+1.54400E+00,+1.39010E+00,+1.69192E+00,-2.06779E+00
-830.00E-03,+1.54368E+00,+1.38983E+00,+1.69173E+00,-2.06763E+00
-829.00E-03,+1.54369E+00,+1.38981E+00,+1.69194E+00,-2.06754E+00
-828.00E-03,+1.54343E+00,+1.38959E+00,+1.69192E+00,-2.06742E+00
-827.00E-03,+1.54326E+00,+1.38944E+00,+1.69187E+00,-2.06730E+00
-826.00E-03,+1.54316E+00,+1.38933E+00,+1.69180E+00,-2.06722E+00
-825.00E-03,+1.54297E+00,+1.38912E+00,+1.69163E+00,-2.06711E+00
-824.00E-03,+1.54303E+00,+1.38917E+00,+1.69154E+00,-2.06696E+00
-823.00E-03,+1.54269E+00,+1.38884E+00,+1.69095E+00,-2.06682E+00
-822.00E-03,+1.54276E+00,+1.38891E+00,+1.69075E+00,-2.06674E+00
-821.00E-03,+1.54248E+00,+1.38866E+00,+1.69012E+00,-2.06660E+00
-820.00E-03,+1.54263E+00,+1.38881E+00,+1.68973E+00,-2.06645E+00
-819.00E-03,+1.54220E+00,+1.38840E+00,+1.68885E+00,-2.06630E+00
-818.00E-03,+1.54237E+00,+1.38856E+00,+1.68858E+00,-2.06619E+00
-817.00E-03,+1.54215E+00,+1.38835E+00,+1.68787E+00,-2.06607E+00
-816.00E-03,+1.54208E+00,+1.38827E+00,+1.68754E+00,-2.06596E+00
-815.00E-03,+1.54194E+00,+1.38811E+00,+1.68708E+00,-2.06580E+00
-814.00E-03,+1.54181E+00,+1.38798E+00,+1.68697E+00,-2.06569E+00
-813.00E-03,+1.54179E+00,+1.38797E+00,+1.68680E+00,-2.06558E+00
-812.00E-03,+1.54147E+00,+1.38769E+00,+1.68664E+00,-2.06549E+00
-811.00E-03,+1.54150E+00,+1.38769E+00,+1.68676E+00,-2.06534E+00
-810.00E-03,+1.54104E+00,+1.38729E+00,+1.68645E+00,-2.06523E+00
-809.00E-03,+1.54121E+00,+1.38738E+00,+1.68672E+00,-2.06511E+00
-808.00E-03,+1.54089E+00,+1.38710E+00,+1.68670E+00,-2.06496E+00
-807.00E-03,+1.54090E+00,+1.38705E+00,+1.68678E+00,-2.06485E+00
-806.00E-03,+1.54062E+00,+1.38678E+00,+1.68660E+00,-2.06472E+00
-805.00E-03,+1.54072E+00,+1.38685E+00,+1.68684E+00,-2.06464E+00
-804.00E-03,+1.54039E+00,+1.38659E+00,+1.68642E+00,-2.06451E+00
-803.00E-03,+1.54031E+00,+1.38650E+00,+1.68622E+00,-2.06437E+00
-802.00E-03,+1.54023E+00,+1.38643E+00,+1.68594E+00,-2.06426E+00
-801.00E-03,+1.54005E+00,+1.38629E+00,+1.68543E+00,-2.06415E+00
-800.00E-03,+1.54006E+00,+1.38629E+00,+1.68504E+00,-2.06403E+00
-799.00E-03,+1.53986E+00,+1.38609E+00,+1.68436E+00,-2.06390E+00
-798.00E-03,+1.53979E+00,+1.38607E+00,+1.68384E+00,-2.06380E+00
-797.00E-03,+1.53954E+00,+1.38585E+00,+1.68310E+00,-2.06367E+00
-796.00E-03,+1.53960E+00,+1.38588E+00,+1.68274E+00,-2.06359E+00
-795.00E-03,+1.53917E+00,+1.38553E+00,+1.68207E+00,-2.06346E+00
-794.00E-03,+1.53936E+00,+1.38566E+00,+1.68199E+00,-2.06334E+00
-793.00E-03,+1.53888E+00,+1.38527E+00,+1.68136E+00,-2.06322E+00
-792.00E-03,+1.53889E+00,+1.38530E+00,+1.68148E+00,-2.06312E+00
-791.00E-03,+1.53854E+00,+1.38492E+00,+1.68112E+00,-2.06299E+00
-790.00E-03,+1.53863E+00,+1.38498E+00,+1.68130E+00,-2.06292E+00
-789.00E-03,+1.53816E+00,+1.38456E+00,+1.68118E+00,-2.06282E+00
-788.00E-03,+1.53814E+00,+1.38451E+00,+1.68132E+00,-2.06266E+00
-787.00E-03,+1.53797E+00,+1.38435E+00,+1.68137E+00,-2.06251E+00
-786.00E-03,+1.53772E+00,+1.38409E+00,+1.68117E+00,-2.06238E+00
-785.00E-03,+1.53762E+00,+1.38402E+00,+1.68123E+00,-2.06232E+00
-784.00E-03,+1.53738E+00,+1.38375E+00,+1.68096E+00,-2.06219E+00
-783.00E-03,+1.53734E+00,+1.38374E+00,+1.68079E+00,-2.06206E+00
-782.00E-03,+1.53699E+00,+1.38346E+00,+1.68018E+00,-2.06195E+00
-781.00E-03,+1.53719E+00,+1.38359E+00,+1.68008E+00,-2.06180E+00
-780.00E-03,+1.53673E+00,+1.38319E+00,+1.67909E+00,-2.06167E+00
-779.00E-03,+1.53688E+00,+1.38327E+00,+1.67880E+00,-2.06153E+00
-778.00E-03,+1.53665E+00,+1.38306E+00,+1.67802E+00,-2.06143E+00
-777.00E-03,+1.53650E+00,+1.38297E+00,+1.67738E+00,-2.06130E+00
-776.00E-03,+1.53626E+00,+1.38272E+00,+1.67658E+00,-2.06118E+00
-775.00E-03,+1.53632E+00,+1.38277E+00,+1.67629E+00,-2.06105E+00
-774.00E-03,+1.53603E+00,+1.38250E+00,+1.67556E+00,-2.06096E+00
-773.00E-03,+1.53588E+00,+1.38238E+00,+1.67522E+00,-2.06084E+00
-772.00E-03,+1.53586E+00,+1.38234E+00,+1.67511E+00,-2.06073E+00
-771.00E-03,+1.53550E+00,+1.38199E+00,+1.67479E+00,-2.06062E+00
-770.00E-03,+1.53545E+00,+1.38194E+00,+1.67500E+00,-2.06049E+00
-769.00E-03,+1.53516E+00,+1.38165E+00,+1.67473E+00,-2.06042E+00
-768.00E-03,+1.53517E+00,+1.38161E+00,+1.67498E+00,-2.06027E+00
-767.00E-03,+1.53484E+00,+1.38129E+00,+1.67477E+00,-2.06017E+00
-766.00E-03,+1.53481E+00,+1.38127E+00,+1.67485E+00,-2.06002E+00
-765.00E-03,+1.53455E+00,+1.38098E+00,+1.67465E+00,-2.05993E+00
-764.00E-03,+1.53458E+00,+1.38105E+00,+1.67471E+00,-2.05983E+00
-763.00E-03,+1.53436E+00,+1.38085E+00,+1.67428E+00,-2.05968E+00
-762.00E-03,+1.53429E+00,+1.38078E+00,+1.67396E+00,-2.05958E+00
-761.00E-03,+1.53417E+00,+1.38069E+00,+1.67357E+00,-2.05947E+00
-760.00E-03,+1.53403E+00,+1.38053E+00,+1.67284E+00,-2.05936E+00
-759.00E-03,+1.53403E+00,+1.38051E+00,+1.67233E+00,-2.05926E+00
-758.00E-03,+1.53379E+00,+1.38026E+00,+1.67154E+00,-2.05916E+00
-757.00E-03,+1.53380E+00,+1.38029E+00,+1.67109E+00,-2.05904E+00
-756.00E-03,+1.53338E+00,+1.37993E+00,+1.67010E+00,-2.05891E+00
-755.00E-03,+1.53359E+00,+1.38009E+00,+1.66985E+00,-2.05879E+00
-754.00E-03,+1.53331E+00,+1.37985E+00,+1.66912E+00,-2.05867E+00
-753.00E-03,+1.53334E+00,+1.37984E+00,+1.66880E+00,-2.05857E+00
-752.00E-03,+1.53292E+00,+1.37947E+00,+1.66822E+00,-2.05845E+00
-751.00E-03,+1.53303E+00,+1.37955E+00,+1.66827E+00,-2.05838E+00
-750.00E-03,+1.53271E+00,+1.37923E+00,+1.66791E+00,-2.05824E+00
-749.00E-03,+1.53256E+00,+1.37907E+00,+1.66790E+00,-2.05812E+00
-748.00E-03,+1.53233E+00,+1.37884E+00,+1.66781E+00,-2.05798E+00
-747.00E-03,+1.53223E+00,+1.37869E+00,+1.66775E+00,-2.05789E+00
-746.00E-03,+1.53211E+00,+1.37860E+00,+1.66766E+00,-2.05772E+00
-745.00E-03,+1.53190E+00,+1.37836E+00,+1.66749E+00,-2.05761E+00
-744.00E-03,+1.53186E+00,+1.37834E+00,+1.66741E+00,-2.05751E+00
-743.00E-03,+1.53162E+00,+1.37809E+00,+1.66697E+00,-2.05736E+00
-742.00E-03,+1.53167E+00,+1.37820E+00,+1.66666E+00,-2.05723E+00
-741.00E-03,+1.53139E+00,+1.37791E+00,+1.66603E+00,-2.05708E+00
-740.00E-03,+1.53155E+00,+1.37805E+00,+1.66570E+00,-2.05701E+00
-739.00E-03,+1.53121E+00,+1.37775E+00,+1.66477E+00,-2.05685E+00
-738.00E-03,+1.53123E+00,+1.37773E+00,+1.66425E+00,-2.05676E+00
-737.00E-03,+1.53107E+00,+1.37762E+00,+1.66349E+00,-2.05664E+00
-736.00E-03,+1.53094E+00,+1.37750E+00,+1.66264E+00,-2.05656E+00
-735.00E-03,+1.53088E+00,+1.37746E+00,+1.66209E+00,-2.05638E+00
-734.00E-03,+1.53073E+00,+1.37733E+00,+1.66139E+00,-2.05626E+00
-733.00E-03,+1.53062E+00,+1.37725E+00,+1.66080E+00,-2.05614E+00
-732.00E-03,+1.53044E+00,+1.37707E+00,+1.66021E+00,-2.05606E+00
-731.00E-03,+1.53039E+00,+1.37701E+00,+1.65990E+00,-2.05591E+00
-730.00E-03,+1.53007E+00,+1.37672E+00,+1.65925E+00,-2.05578E+00
-729.00E-03,+1.53007E+00,+1.37670E+00,+1.65928E+00,-2.05568E+00
-728.00E-03,+1.52989E+00,+1.37647E+00,+1.65900E+00,-2.05553E+00
-727.00E-03,+1.52974E+00,+1.37632E+00,+1.65896E+00,-2.05541E+00
-726.00E-03,+1.52966E+00,+1.37618E+00,+1.65887E+00,-2.05524E+00
-725.00E-03,+1.52950E+00,+1.37604E+00,+1.65887E+00,-2.05514E+00
-724.00E-03,+1.52941E+00,+1.37594E+00,+1.65882E+00,-2.05506E+00
-723.00E-03,+1.52927E+00,+1.37584E+00,+1.65864E+00,-2.05489E+00
-722.00E-03,+1.52926E+00,+1.37582E+00,+1.65839E+00,-2.05473E+00
-721.00E-03,+1.52910E+00,+1.37567E+00,+1.65785E+00,-2.05460E+00
-720.00E-03,+1.52921E+00,+1.37577E+00,+1.65754E+00,-2.05443E+00
-719.00E-03,+1.52887E+00,+1.37546E+00,+1.65648E+00,-2.05433E+00
-718.00E-03,+1.52900E+00,+1.37554E+00,+1.65603E+00,-2.05420E+00
-717.00E-03,+1.52884E+00,+1.37541E+00,+1.65494E+00,-2.05407E+00
-716.00E-03,+1.52887E+00,+1.37543E+00,+1.65417E+00,-2.05395E+00
-715.00E-03,+1.52866E+00,+1.37522E+00,+1.65304E+00,-2.05380E+00
-714.00E-03,+1.52875E+00,+1.37535E+00,+1.65246E+00,-2.05370E+00
-713.00E-03,+1.52854E+00,+1.37516E+00,+1.65158E+00,-2.05360E+00
-712.00E-03,+1.52862E+00,+1.37520E+00,+1.65115E+00,-2.05346E+00
-711.00E-03,+1.52843E+00,+1.37505E+00,+1.65041E+00,-2.05334E+00
-710.00E-03,+1.52823E+00,+1.37481E+00,+1.64991E+00,-2.05324E+00
-709.00E-03,+1.52822E+00,+1.37478E+00,+1.64964E+00,-2.05314E+00
-708.00E-03,+1.52799E+00,+1.37454E+00,+1.64932E+00,-2.05299E+00
-707.00E-03,+1.52797E+00,+1.37452E+00,+1.64934E+00,-2.05291E+00
-706.00E-03,+1.52768E+00,+1.37425E+00,+1.64907E+00,-2.05277E+00
-705.00E-03,+1.52781E+00,+1.37433E+00,+1.64920E+00,-2.05269E+00
-704.00E-03,+1.52738E+00,+1.37398E+00,+1.64885E+00,-2.05257E+00
-703.00E-03,+1.52762E+00,+1.37417E+00,+1.64883E+00,-2.05245E+00
-702.00E-03,+1.52719E+00,+1.37378E+00,+1.64817E+00,-2.05236E+00
-701.00E-03,+1.52731E+00,+1.37390E+00,+1.64791E+00,-2.05227E+00
-700.00E-03,+1.52715E+00,+1.37373E+00,+1.64710E+00,-2.05217E+00
-699.00E-03,+1.52712E+00,+1.37371E+00,+1.64637E+00,-2.05205E+00
-698.00E-03,+1.52707E+00,+1.37367E+00,+1.64544E+00,-2.05196E+00
-697.00E-03,+1.52692E+00,+1.37355E+00,+1.64446E+00,-2.05186E+00
-696.00E-03,+1.52689E+00,+1.37351E+00,+1.64353E+00,-2.05175E+00
-695.00E-03,+1.52680E+00,+1.37343E+00,+1.64259E+00,-2.05169E+00
-694.00E-03,+1.52699E+00,+1.37357E+00,+1.64198E+00,-2.05158E+00
-693.00E-03,+1.52656E+00,+1.37323E+00,+1.64098E+00,-2.05150E+00
-692.00E-03,+1.52672E+00,+1.37335E+00,+1.64041E+00,-2.05139E+00
-691.00E-03,+1.52644E+00,+1.37304E+00,+1.63970E+00,-2.05127E+00
-690.00E-03,+1.52645E+00,+1.37306E+00,+1.63938E+00,-2.05123E+00
-689.00E-03,+1.52617E+00,+1.37278E+00,+1.63880E+00,-2.05111E+00
-688.00E-03,+1.52615E+00,+1.37276E+00,+1.63861E+00,-2.05096E+00
-687.00E-03,+1.52602E+00,+1.37256E+00,+1.63810E+00,-2.05087E+00
-686.00E-03,+1.52595E+00,+1.37245E+00,+1.63778E+00,-2.05076E+00
-685.00E-03,+1.52584E+00,+1.37236E+00,+1.63753E+00,-2.05062E+00
-684.00E-03,+1.52569E+00,+1.37224E+00,+1.63689E+00,-2.05054E+00
-683.00E-03,+1.52562E+00,+1.37217E+00,+1.63648E+00,-2.05036E+00
-682.00E-03,+1.52546E+00,+1.37201E+00,+1.63587E+00,-2.05027E+00
-681.00E-03,+1.52553E+00,+1.37208E+00,+1.63528E+00,-2.05014E+00
-680.00E-03,+1.52521E+00,+1.37174E+00,+1.63428E+00,-2.05001E+00
-679.00E-03,+1.52534E+00,+1.37189E+00,+1.63369E+00,-2.04991E+00
-678.00E-03,+1.52515E+00,+1.37169E+00,+1.63260E+00,-2.04979E+00
-677.00E-03,+1.52521E+00,+1.37177E+00,+1.63185E+00,-2.04967E+00
-676.00E-03,+1.52504E+00,+1.37156E+00,+1.63068E+00,-2.04955E+00
-675.00E-03,+1.52505E+00,+1.37164E+00,+1.62986E+00,-2.04939E+00
-674.00E-03,+1.52501E+00,+1.37155E+00,+1.62910E+00,-2.04927E+00
-673.00E-03,+1.52507E+00,+1.37161E+00,+1.62837E+00,-2.04916E+00
-672.00E-03,+1.52482E+00,+1.37139E+00,+1.62754E+00,-2.04902E+00
-671.00E-03,+1.52477E+00,+1.37132E+00,+1.62692E+00,-2.04896E+00
-670.00E-03,+1.52476E+00,+1.37126E+00,+1.62646E+00,-2.04886E+00
-669.00E-03,+1.52447E+00,+1.37097E+00,+1.62581E+00,-2.04871E+00
-668.00E-03,+1.52461E+00,+1.37106E+00,+1.62554E+00,-2.04859E+00
-667.00E-03,+1.52428E+00,+1.37076E+00,+1.62484E+00,-2.04845E+00
-666.00E-03,+1.52426E+00,+1.37070E+00,+1.62454E+00,-2.04831E+00
-665.00E-03,+1.52411E+00,+1.37054E+00,+1.62399E+00,-2.04823E+00
-664.00E-03,+1.52405E+00,+1.37049E+00,+1.62350E+00,-2.04813E+00
-663.00E-03,+1.52375E+00,+1.37022E+00,+1.62275E+00,-2.04800E+00
-662.00E-03,+1.52372E+00,+1.37021E+00,+1.62221E+00,-2.04788E+00
-661.00E-03,+1.52350E+00,+1.37000E+00,+1.62140E+00,-2.04773E+00
-660.00E-03,+1.52343E+00,+1.36994E+00,+1.62062E+00,-2.04762E+00
-659.00E-03,+1.52342E+00,+1.36992E+00,+1.61982E+00,-2.04751E+00
-658.00E-03,+1.52323E+00,+1.36975E+00,+1.61877E+00,-2.04738E+00
-657.00E-03,+1.52332E+00,+1.36980E+00,+1.61786E+00,-2.04730E+00
-656.00E-03,+1.52316E+00,+1.36970E+00,+1.61678E+00,-2.04718E+00
-655.00E-03,+1.52311E+00,+1.36961E+00,+1.61575E+00,-2.04707E+00
-654.00E-03,+1.52302E+00,+1.36954E+00,+1.61460E+00,-2.04697E+00
-653.00E-03,+1.52313E+00,+1.36963E+00,+1.61386E+00,-2.04683E+00
-652.00E-03,+1.52274E+00,+1.36928E+00,+1.61260E+00,-2.04674E+00
-651.00E-03,+1.52289E+00,+1.36940E+00,+1.61191E+00,-2.04665E+00
-650.00E-03,+1.52260E+00,+1.36910E+00,+1.61095E+00,-2.04653E+00
-649.00E-03,+1.52253E+00,+1.36898E+00,+1.61029E+00,-2.04645E+00
-648.00E-03,+1.52239E+00,+1.36884E+00,+1.60950E+00,-2.04629E+00
-647.00E-03,+1.52227E+00,+1.36873E+00,+1.60900E+00,-2.04617E+00
-646.00E-03,+1.52207E+00,+1.36849E+00,+1.60816E+00,-2.04604E+00
-645.00E-03,+1.52191E+00,+1.36837E+00,+1.60763E+00,-2.04591E+00
-644.00E-03,+1.52190E+00,+1.36834E+00,+1.60704E+00,-2.04578E+00
-643.00E-03,+1.52156E+00,+1.36801E+00,+1.60618E+00,-2.04565E+00
-642.00E-03,+1.52165E+00,+1.36811E+00,+1.60570E+00,-2.04550E+00
-641.00E-03,+1.52132E+00,+1.36784E+00,+1.60471E+00,-2.04539E+00
-640.00E-03,+1.52135E+00,+1.36786E+00,+1.60398E+00,-2.04525E+00
-639.00E-03,+1.52116E+00,+1.36770E+00,+1.60306E+00,-2.04513E+00
-638.00E-03,+1.52119E+00,+1.36770E+00,+1.60214E+00,-2.04498E+00
-637.00E-03,+1.52089E+00,+1.36743E+00,+1.60088E+00,-2.04492E+00
-636.00E-03,+1.52102E+00,+1.36756E+00,+1.60002E+00,-2.04481E+00
-635.00E-03,+1.52091E+00,+1.36746E+00,+1.59889E+00,-2.04469E+00
-634.00E-03,+1.52083E+00,+1.36739E+00,+1.59772E+00,-2.04453E+00
-633.00E-03,+1.52070E+00,+1.36727E+00,+1.59649E+00,-2.04442E+00
-632.00E-03,+1.52065E+00,+1.36721E+00,+1.59545E+00,-2.04432E+00
-631.00E-03,+1.52062E+00,+1.36722E+00,+1.59448E+00,-2.04416E+00
-630.00E-03,+1.52039E+00,+1.36696E+00,+1.59349E+00,-2.04406E+00
-629.00E-03,+1.52038E+00,+1.36690E+00,+1.59269E+00,-2.04395E+00
-628.00E-03,+1.52015E+00,+1.36666E+00,+1.59173E+00,-2.04382E+00
-627.00E-03,+1.52021E+00,+1.36673E+00,+1.59106E+00,-2.04371E+00
-626.00E-03,+1.51981E+00,+1.36631E+00,+1.59010E+00,-2.04355E+00
-625.00E-03,+1.51996E+00,+1.36644E+00,+1.58963E+00,-2.04343E+00
-624.00E-03,+1.51955E+00,+1.36605E+00,+1.58869E+00,-2.04334E+00
-623.00E-03,+1.51963E+00,+1.36612E+00,+1.58802E+00,-2.04320E+00
-622.00E-03,+1.51918E+00,+1.36572E+00,+1.58708E+00,-2.04309E+00
-621.00E-03,+1.51926E+00,+1.36581E+00,+1.58622E+00,-2.04294E+00
-620.00E-03,+1.51898E+00,+1.36551E+00,+1.58512E+00,-2.04282E+00
-619.00E-03,+1.51896E+00,+1.36548E+00,+1.58411E+00,-2.04270E+00
-618.00E-03,+1.51876E+00,+1.36529E+00,+1.58289E+00,-2.04258E+00
-617.00E-03,+1.51864E+00,+1.36515E+00,+1.58174E+00,-2.04244E+00
-616.00E-03,+1.51851E+00,+1.36501E+00,+1.58049E+00,-2.04230E+00
-615.00E-03,+1.51840E+00,+1.36494E+00,+1.57929E+00,-2.04216E+00
-614.00E-03,+1.51839E+00,+1.36493E+00,+1.57822E+00,-2.04204E+00
-613.00E-03,+1.51808E+00,+1.36461E+00,+1.57674E+00,-2.04192E+00
-612.00E-03,+1.51810E+00,+1.36468E+00,+1.57574E+00,-2.04183E+00
-611.00E-03,+1.51798E+00,+1.36454E+00,+1.57472E+00,-2.04168E+00
-610.00E-03,+1.51787E+00,+1.36440E+00,+1.57372E+00,-2.04156E+00
-609.00E-03,+1.51757E+00,+1.36406E+00,+1.57267E+00,-2.04148E+00
-608.00E-03,+1.51754E+00,+1.36405E+00,+1.57186E+00,-2.04136E+00
-607.00E-03,+1.51732E+00,+1.36380E+00,+1.57091E+00,-2.04122E+00
-606.00E-03,+1.51723E+00,+1.36370E+00,+1.57012E+00,-2.04108E+00
-605.00E-03,+1.51702E+00,+1.36349E+00,+1.56922E+00,-2.04097E+00
-604.00E-03,+1.51681E+00,+1.36327E+00,+1.56827E+00,-2.04087E+00
-603.00E-03,+1.51673E+00,+1.36318E+00,+1.56753E+00,-2.04076E+00
-602.00E-03,+1.51652E+00,+1.36295E+00,+1.56646E+00,-2.04064E+00
-601.00E-03,+1.51634E+00,+1.36277E+00,+1.56542E+00,-2.04053E+00
-600.00E-03,+1.51620E+00,+1.36266E+00,+1.56411E+00,-2.04046E+00
-599.00E-03,+1.51608E+00,+1.36255E+00,+1.56299E+00,-2.04030E+00
-598.00E-03,+1.51584E+00,+1.36232E+00,+1.56157E+00,-2.04019E+00
-597.00E-03,+1.51580E+00,+1.36227E+00,+1.56040E+00,-2.04012E+00
-596.00E-03,+1.51559E+00,+1.36207E+00,+1.55878E+00,-2.04003E+00
-595.00E-03,+1.51547E+00,+1.36199E+00,+1.55754E+00,-2.03994E+00
-594.00E-03,+1.51547E+00,+1.36196E+00,+1.55631E+00,-2.03981E+00
-593.00E-03,+1.51536E+00,+1.36187E+00,+1.55493E+00,-2.03972E+00
-592.00E-03,+1.51516E+00,+1.36170E+00,+1.55364E+00,-2.03963E+00
-591.00E-03,+1.51509E+00,+1.36164E+00,+1.55247E+00,-2.03953E+00
-590.00E-03,+1.51511E+00,+1.36157E+00,+1.55147E+00,-2.03942E+00
-589.00E-03,+1.51482E+00,+1.36134E+00,+1.55022E+00,-2.03933E+00
-588.00E-03,+1.51489E+00,+1.36135E+00,+1.54941E+00,-2.03920E+00
-587.00E-03,+1.51462E+00,+1.36104E+00,+1.54823E+00,-2.03907E+00
-586.00E-03,+1.51451E+00,+1.36094E+00,+1.54738E+00,-2.03896E+00
-585.00E-03,+1.51440E+00,+1.36080E+00,+1.54640E+00,-2.03885E+00
-584.00E-03,+1.51428E+00,+1.36065E+00,+1.54548E+00,-2.03874E+00
-583.00E-03,+1.51400E+00,+1.36037E+00,+1.54436E+00,-2.03860E+00
-582.00E-03,+1.51396E+00,+1.36034E+00,+1.54350E+00,-2.03848E+00
-581.00E-03,+1.51372E+00,+1.36007E+00,+1.54231E+00,-2.03833E+00
-580.00E-03,+1.51361E+00,+1.35996E+00,+1.54118E+00,-2.03822E+00
-579.00E-03,+1.51350E+00,+1.35986E+00,+1.53999E+00,-2.03805E+00
-578.00E-03,+1.51327E+00,+1.35963E+00,+1.53863E+00,-2.03796E+00
-577.00E-03,+1.51327E+00,+1.35961E+00,+1.53725E+00,-2.03783E+00
-576.00E-03,+1.51298E+00,+1.35939E+00,+1.53575E+00,-2.03774E+00
-575.00E-03,+1.51299E+00,+1.35938E+00,+1.53445E+00,-2.03760E+00
-574.00E-03,+1.51286E+00,+1.35927E+00,+1.53301E+00,-2.03746E+00
-573.00E-03,+1.51277E+00,+1.35917E+00,+1.53161E+00,-2.03735E+00
-572.00E-03,+1.51246E+00,+1.35891E+00,+1.53002E+00,-2.03722E+00
-571.00E-03,+1.51255E+00,+1.35900E+00,+1.52893E+00,-2.03713E+00
-570.00E-03,+1.51234E+00,+1.35880E+00,+1.52747E+00,-2.03700E+00
-569.00E-03,+1.51206E+00,+1.35846E+00,+1.52598E+00,-2.03690E+00
-568.00E-03,+1.51201E+00,+1.35842E+00,+1.52476E+00,-2.03678E+00
-567.00E-03,+1.51178E+00,+1.35819E+00,+1.52347E+00,-2.03663E+00
-566.00E-03,+1.51155E+00,+1.35797E+00,+1.52209E+00,-2.03652E+00
-565.00E-03,+1.51148E+00,+1.35786E+00,+1.52100E+00,-2.03640E+00
-564.00E-03,+1.51145E+00,+1.35778E+00,+1.51984E+00,-2.03631E+00
-563.00E-03,+1.51110E+00,+1.35746E+00,+1.51843E+00,-2.03617E+00
-562.00E-03,+1.51114E+00,+1.35746E+00,+1.51739E+00,-2.03608E+00
-561.00E-03,+1.51087E+00,+1.35723E+00,+1.51611E+00,-2.03592E+00
-560.00E-03,+1.51083E+00,+1.35717E+00,+1.51490E+00,-2.03578E+00
-559.00E-03,+1.51063E+00,+1.35699E+00,+1.51361E+00,-2.03566E+00
-558.00E-03,+1.51065E+00,+1.35695E+00,+1.51240E+00,-2.03552E+00
-557.00E-03,+1.51024E+00,+1.35658E+00,+1.51084E+00,-2.03542E+00
-556.00E-03,+1.51031E+00,+1.35667E+00,+1.50958E+00,-2.03533E+00
-555.00E-03,+1.51013E+00,+1.35647E+00,+1.50796E+00,-2.03521E+00
-554.00E-03,+1.51005E+00,+1.35641E+00,+1.50649E+00,-2.03509E+00
-553.00E-03,+1.50990E+00,+1.35627E+00,+1.50493E+00,-2.03495E+00
-552.00E-03,+1.50979E+00,+1.35616E+00,+1.50329E+00,-2.03482E+00
-551.00E-03,+1.50977E+00,+1.35612E+00,+1.50187E+00,-2.03471E+00
-550.00E-03,+1.50959E+00,+1.35593E+00,+1.50036E+00,-2.03457E+00
-549.00E-03,+1.50950E+00,+1.35583E+00,+1.49887E+00,-2.03449E+00
-548.00E-03,+1.50925E+00,+1.35558E+00,+1.49733E+00,-2.03434E+00
-547.00E-03,+1.50938E+00,+1.35562E+00,+1.49604E+00,-2.03424E+00
-546.00E-03,+1.50898E+00,+1.35527E+00,+1.49446E+00,-2.03405E+00
-545.00E-03,+1.50908E+00,+1.35532E+00,+1.49334E+00,-2.03394E+00
-544.00E-03,+1.50887E+00,+1.35509E+00,+1.49200E+00,-2.03384E+00
-543.00E-03,+1.50885E+00,+1.35504E+00,+1.49076E+00,-2.03366E+00
-542.00E-03,+1.50857E+00,+1.35478E+00,+1.48950E+00,-2.03356E+00
-541.00E-03,+1.50845E+00,+1.35466E+00,+1.48828E+00,-2.03339E+00
-540.00E-03,+1.50830E+00,+1.35449E+00,+1.48698E+00,-2.03327E+00
-539.00E-03,+1.50813E+00,+1.35434E+00,+1.48551E+00,-2.03319E+00
-538.00E-03,+1.50805E+00,+1.35426E+00,+1.48426E+00,-2.03305E+00
-537.00E-03,+1.50783E+00,+1.35404E+00,+1.48273E+00,-2.03293E+00
-536.00E-03,+1.50778E+00,+1.35396E+00,+1.48129E+00,-2.03282E+00
-535.00E-03,+1.50760E+00,+1.35380E+00,+1.47968E+00,-2.03270E+00
-534.00E-03,+1.50765E+00,+1.35385E+00,+1.47820E+00,-2.03259E+00
-533.00E-03,+1.50729E+00,+1.35351E+00,+1.47630E+00,-2.03251E+00
-532.00E-03,+1.50732E+00,+1.35352E+00,+1.47489E+00,-2.03239E+00
-531.00E-03,+1.50718E+00,+1.35337E+00,+1.47320E+00,-2.03230E+00
-530.00E-03,+1.50703E+00,+1.35325E+00,+1.47167E+00,-2.03215E+00
-529.00E-03,+1.50686E+00,+1.35306E+00,+1.47003E+00,-2.03206E+00
-528.00E-03,+1.50673E+00,+1.35290E+00,+1.46858E+00,-2.03192E+00
-527.00E-03,+1.50660E+00,+1.35276E+00,+1.46710E+00,-2.03182E+00
-526.00E-03,+1.50653E+00,+1.35262E+00,+1.46566E+00,-2.03171E+00
-525.00E-03,+1.50634E+00,+1.35242E+00,+1.46425E+00,-2.03159E+00
-524.00E-03,+1.50617E+00,+1.35226E+00,+1.46291E+00,-2.03146E+00
-523.00E-03,+1.50605E+00,+1.35214E+00,+1.46165E+00,-2.03133E+00
-522.00E-03,+1.50586E+00,+1.35192E+00,+1.46018E+00,-2.03122E+00
-521.00E-03,+1.50576E+00,+1.35179E+00,+1.45893E+00,-2.03108E+00
-520.00E-03,+1.50562E+00,+1.35162E+00,+1.45740E+00,-2.03093E+00
-519.00E-03,+1.50545E+00,+1.35148E+00,+1.45592E+00,-2.03079E+00
-518.00E-03,+1.50532E+00,+1.35130E+00,+1.45439E+00,-2.03068E+00
-517.00E-03,+1.50520E+00,+1.35116E+00,+1.45290E+00,-2.03054E+00
-516.00E-03,+1.50507E+00,+1.35103E+00,+1.45122E+00,-2.03043E+00
-515.00E-03,+1.50490E+00,+1.35085E+00,+1.44950E+00,-2.03030E+00
-514.00E-03,+1.50490E+00,+1.35084E+00,+1.44785E+00,-2.03013E+00
-513.00E-03,+1.50461E+00,+1.35058E+00,+1.44598E+00,-2.03003E+00
-512.00E-03,+1.50462E+00,+1.35057E+00,+1.44431E+00,-2.02992E+00
-511.00E-03,+1.50451E+00,+1.35044E+00,+1.44259E+00,-2.02979E+00
-510.00E-03,+1.50450E+00,+1.35040E+00,+1.44095E+00,-2.02967E+00
-509.00E-03,+1.50417E+00,+1.35013E+00,+1.43914E+00,-2.02954E+00
-508.00E-03,+1.50414E+00,+1.35002E+00,+1.43762E+00,-2.02943E+00
-507.00E-03,+1.50402E+00,+1.34988E+00,+1.43606E+00,-2.02932E+00
-506.00E-03,+1.50396E+00,+1.34981E+00,+1.43462E+00,-2.02916E+00
-505.00E-03,+1.50378E+00,+1.34960E+00,+1.43318E+00,-2.02907E+00
-504.00E-03,+1.50359E+00,+1.34942E+00,+1.43180E+00,-2.02896E+00
-503.00E-03,+1.50356E+00,+1.34933E+00,+1.43037E+00,-2.02884E+00
-502.00E-03,+1.50344E+00,+1.34916E+00,+1.42902E+00,-2.02875E+00
-501.00E-03,+1.50342E+00,+1.34914E+00,+1.42763E+00,-2.02863E+00
-500.00E-03,+1.50306E+00,+1.34877E+00,+1.42600E+00,-2.02850E+00
-499.00E-03,+1.50313E+00,+1.34878E+00,+1.42462E+00,-2.02841E+00
-498.00E-03,+1.50290E+00,+1.34855E+00,+1.42306E+00,-2.02833E+00
-497.00E-03,+1.50294E+00,+1.34853E+00,+1.42164E+00,-2.02826E+00
-496.00E-03,+1.50269E+00,+1.34825E+00,+1.41982E+00,-2.02817E+00
-495.00E-03,+1.50271E+00,+1.34831E+00,+1.41824E+00,-2.02808E+00
-494.00E-03,+1.50252E+00,+1.34808E+00,+1.41652E+00,-2.02799E+00
-493.00E-03,+1.50249E+00,+1.34804E+00,+1.41477E+00,-2.02790E+00
-492.00E-03,+1.50226E+00,+1.34786E+00,+1.41288E+00,-2.02777E+00
-491.00E-03,+1.50231E+00,+1.34788E+00,+1.41140E+00,-2.02772E+00
-490.00E-03,+1.50219E+00,+1.34777E+00,+1.40960E+00,-2.02764E+00
-489.00E-03,+1.50198E+00,+1.34752E+00,+1.40782E+00,-2.02752E+00
-488.00E-03,+1.50193E+00,+1.34743E+00,+1.40623E+00,-2.02743E+00
-487.00E-03,+1.50170E+00,+1.34723E+00,+1.40450E+00,-2.02734E+00
-486.00E-03,+1.50172E+00,+1.34718E+00,+1.40305E+00,-2.02721E+00
-485.00E-03,+1.50160E+00,+1.34700E+00,+1.40152E+00,-2.02712E+00
-484.00E-03,+1.50153E+00,+1.34692E+00,+1.40016E+00,-2.02703E+00
-483.00E-03,+1.50123E+00,+1.34658E+00,+1.39861E+00,-2.02687E+00
-482.00E-03,+1.50127E+00,+1.34658E+00,+1.39743E+00,-2.02675E+00
-481.00E-03,+1.50108E+00,+1.34633E+00,+1.39612E+00,-2.02663E+00
-480.00E-03,+1.50100E+00,+1.34626E+00,+1.39480E+00,-2.02650E+00
-479.00E-03,+1.50083E+00,+1.34604E+00,+1.39338E+00,-2.02637E+00
-478.00E-03,+1.50065E+00,+1.34583E+00,+1.39188E+00,-2.02626E+00
-477.00E-03,+1.50059E+00,+1.34572E+00,+1.39043E+00,-2.02614E+00
-476.00E-03,+1.50055E+00,+1.34568E+00,+1.38890E+00,-2.02602E+00
-475.00E-03,+1.50033E+00,+1.34546E+00,+1.38724E+00,-2.02589E+00
-474.00E-03,+1.50017E+00,+1.34529E+00,+1.38550E+00,-2.02572E+00
-473.00E-03,+1.50021E+00,+1.34532E+00,+1.38381E+00,-2.02560E+00
-472.00E-03,+1.50001E+00,+1.34510E+00,+1.38190E+00,-2.02549E+00
-471.00E-03,+1.49996E+00,+1.34501E+00,+1.38016E+00,-2.02540E+00
-470.00E-03,+1.49979E+00,+1.34485E+00,+1.37838E+00,-2.02525E+00
-469.00E-03,+1.49979E+00,+1.34476E+00,+1.37675E+00,-2.02512E+00
-468.00E-03,+1.49962E+00,+1.34454E+00,+1.37507E+00,-2.02501E+00
-467.00E-03,+1.49951E+00,+1.34441E+00,+1.37353E+00,-2.02486E+00
-466.00E-03,+1.49932E+00,+1.34417E+00,+1.37188E+00,-2.02472E+00
-465.00E-03,+1.49935E+00,+1.34417E+00,+1.37070E+00,-2.02462E+00
-464.00E-03,+1.49927E+00,+1.34400E+00,+1.36942E+00,-2.02449E+00
-463.00E-03,+1.49911E+00,+1.34378E+00,+1.36804E+00,-2.02434E+00
-462.00E-03,+1.49898E+00,+1.34364E+00,+1.36688E+00,-2.02423E+00
-461.00E-03,+1.49899E+00,+1.34358E+00,+1.36579E+00,-2.02410E+00
-460.00E-03,+1.49897E+00,+1.34346E+00,+1.36454E+00,-2.02392E+00
-459.00E-03,+1.49866E+00,+1.34317E+00,+1.36314E+00,-2.02384E+00
-458.00E-03,+1.49877E+00,+1.34314E+00,+1.36182E+00,-2.02366E+00
-457.00E-03,+1.49853E+00,+1.34289E+00,+1.36021E+00,-2.02356E+00
-456.00E-03,+1.49857E+00,+1.34287E+00,+1.35880E+00,-2.02347E+00
-455.00E-03,+1.49849E+00,+1.34270E+00,+1.35713E+00,-2.02336E+00
-454.00E-03,+1.49839E+00,+1.34259E+00,+1.35543E+00,-2.02320E+00
-453.00E-03,+1.49825E+00,+1.34243E+00,+1.35358E+00,-2.02310E+00
-452.00E-03,+1.49824E+00,+1.34237E+00,+1.35198E+00,-2.02295E+00
-451.00E-03,+1.49825E+00,+1.34231E+00,+1.35034E+00,-2.02281E+00
-450.00E-03,+1.49803E+00,+1.34209E+00,+1.34873E+00,-2.02277E+00
-449.00E-03,+1.49808E+00,+1.34205E+00,+1.34721E+00,-2.02264E+00
-448.00E-03,+1.49784E+00,+1.34173E+00,+1.34566E+00,-2.02251E+00
-447.00E-03,+1.49798E+00,+1.34178E+00,+1.34447E+00,-2.02232E+00
-446.00E-03,+1.49777E+00,+1.34154E+00,+1.34309E+00,-2.02220E+00
-445.00E-03,+1.49776E+00,+1.34142E+00,+1.34194E+00,-2.02206E+00
-444.00E-03,+1.49762E+00,+1.34119E+00,+1.34076E+00,-2.02194E+00
-443.00E-03,+1.49760E+00,+1.34112E+00,+1.33977E+00,-2.02182E+00
-442.00E-03,+1.49737E+00,+1.34084E+00,+1.33864E+00,-2.02169E+00
-441.00E-03,+1.49745E+00,+1.34078E+00,+1.33779E+00,-2.02155E+00
-440.00E-03,+1.49731E+00,+1.34060E+00,+1.33662E+00,-2.02142E+00
-439.00E-03,+1.49714E+00,+1.34035E+00,+1.33547E+00,-2.02128E+00
-438.00E-03,+1.49709E+00,+1.34021E+00,+1.33424E+00,-2.02116E+00
-437.00E-03,+1.49695E+00,+1.34000E+00,+1.33282E+00,-2.02107E+00
-436.00E-03,+1.49696E+00,+1.33990E+00,+1.33146E+00,-2.02095E+00
-435.00E-03,+1.49685E+00,+1.33969E+00,+1.32992E+00,-2.02083E+00
-434.00E-03,+1.49680E+00,+1.33959E+00,+1.32844E+00,-2.02069E+00
-433.00E-03,+1.49649E+00,+1.33921E+00,+1.32676E+00,-2.02058E+00
-432.00E-03,+1.49661E+00,+1.33923E+00,+1.32541E+00,-2.02047E+00
-431.00E-03,+1.49643E+00,+1.33902E+00,+1.32383E+00,-2.02035E+00
-430.00E-03,+1.49645E+00,+1.33890E+00,+1.32244E+00,-2.02023E+00
-429.00E-03,+1.49627E+00,+1.33865E+00,+1.32103E+00,-2.02014E+00
-428.00E-03,+1.49630E+00,+1.33856E+00,+1.31982E+00,-2.02001E+00
-427.00E-03,+1.49612E+00,+1.33828E+00,+1.31867E+00,-2.01991E+00
-426.00E-03,+1.49616E+00,+1.33822E+00,+1.31763E+00,-2.01975E+00
-425.00E-03,+1.49596E+00,+1.33792E+00,+1.31650E+00,-2.01966E+00
-424.00E-03,+1.49592E+00,+1.33780E+00,+1.31558E+00,-2.01954E+00
-423.00E-03,+1.49584E+00,+1.33763E+00,+1.31477E+00,-2.01943E+00
-422.00E-03,+1.49561E+00,+1.33729E+00,+1.31378E+00,-2.01930E+00
-421.00E-03,+1.49570E+00,+1.33720E+00,+1.31310E+00,-2.01917E+00
-420.00E-03,+1.49554E+00,+1.33695E+00,+1.31223E+00,-2.01903E+00
-419.00E-03,+1.49549E+00,+1.33678E+00,+1.31138E+00,-2.01891E+00
-418.00E-03,+1.49530E+00,+1.33642E+00,+1.31034E+00,-2.01879E+00
-417.00E-03,+1.49540E+00,+1.33635E+00,+1.30945E+00,-2.01868E+00
-416.00E-03,+1.49509E+00,+1.33592E+00,+1.30818E+00,-2.01858E+00
-415.00E-03,+1.49528E+00,+1.33597E+00,+1.30727E+00,-2.01845E+00
-414.00E-03,+1.49512E+00,+1.33570E+00,+1.30601E+00,-2.01831E+00
-413.00E-03,+1.49502E+00,+1.33547E+00,+1.30471E+00,-2.01819E+00
-412.00E-03,+1.49496E+00,+1.33531E+00,+1.30356E+00,-2.01808E+00
-411.00E-03,+1.49499E+00,+1.33521E+00,+1.30242E+00,-2.01796E+00
-410.00E-03,+1.49498E+00,+1.33499E+00,+1.30128E+00,-2.01784E+00
-409.00E-03,+1.49483E+00,+1.33472E+00,+1.30006E+00,-2.01773E+00
-408.00E-03,+1.49478E+00,+1.33452E+00,+1.29905E+00,-2.01764E+00
-407.00E-03,+1.49450E+00,+1.33406E+00,+1.29800E+00,-2.01749E+00
-406.00E-03,+1.49467E+00,+1.33410E+00,+1.29746E+00,-2.01734E+00
-405.00E-03,+1.49440E+00,+1.33366E+00,+1.29648E+00,-2.01722E+00
-404.00E-03,+1.49436E+00,+1.33342E+00,+1.29592E+00,-2.01709E+00
-403.00E-03,+1.49427E+00,+1.33319E+00,+1.29535E+00,-2.01700E+00
-402.00E-03,+1.49404E+00,+1.33281E+00,+1.29472E+00,-2.01689E+00
-401.00E-03,+1.49388E+00,+1.33245E+00,+1.29415E+00,-2.01678E+00
-400.00E-03,+1.49403E+00,+1.33240E+00,+1.29380E+00,-2.01663E+00
-399.00E-03,+1.49376E+00,+1.33189E+00,+1.29313E+00,-2.01652E+00
-398.00E-03,+1.49361E+00,+1.33155E+00,+1.29246E+00,-2.01643E+00
-397.00E-03,+1.49369E+00,+1.33138E+00,+1.29201E+00,-2.01631E+00
-396.00E-03,+1.49347E+00,+1.33099E+00,+1.29124E+00,-2.01621E+00
-395.00E-03,+1.49343E+00,+1.33071E+00,+1.29054E+00,-2.01611E+00
-394.00E-03,+1.49348E+00,+1.33055E+00,+1.28980E+00,-2.01596E+00
-393.00E-03,+1.49323E+00,+1.33012E+00,+1.28880E+00,-2.01587E+00
-392.00E-03,+1.49307E+00,+1.32978E+00,+1.28786E+00,-2.01576E+00
-391.00E-03,+1.49321E+00,+1.32968E+00,+1.28720E+00,-2.01567E+00
-390.00E-03,+1.49297E+00,+1.32918E+00,+1.28620E+00,-2.01557E+00
-389.00E-03,+1.49289E+00,+1.32889E+00,+1.28542E+00,-2.01546E+00
-388.00E-03,+1.49284E+00,+1.32856E+00,+1.28473E+00,-2.01533E+00
-387.00E-03,+1.49254E+00,+1.32799E+00,+1.28401E+00,-2.01521E+00
-386.00E-03,+1.49260E+00,+1.32778E+00,+1.28359E+00,-2.01507E+00
-385.00E-03,+1.49239E+00,+1.32736E+00,+1.28329E+00,-2.01496E+00
-384.00E-03,+1.49225E+00,+1.32694E+00,+1.28294E+00,-2.01487E+00
-383.00E-03,+1.49194E+00,+1.32637E+00,+1.28258E+00,-2.01470E+00
-382.00E-03,+1.49208E+00,+1.32616E+00,+1.28261E+00,-2.01459E+00
-381.00E-03,+1.49166E+00,+1.32551E+00,+1.28226E+00,-2.01446E+00
-380.00E-03,+1.49175E+00,+1.32523E+00,+1.28231E+00,-2.01432E+00
-379.00E-03,+1.49154E+00,+1.32472E+00,+1.28213E+00,-2.01419E+00
-378.00E-03,+1.49140E+00,+1.32424E+00,+1.28196E+00,-2.01404E+00
-377.00E-03,+1.49128E+00,+1.32380E+00,+1.28173E+00,-2.01392E+00
-376.00E-03,+1.49122E+00,+1.32337E+00,+1.28152E+00,-2.01381E+00
-375.00E-03,+1.49110E+00,+1.32293E+00,+1.28102E+00,-2.01367E+00
-374.00E-03,+1.49103E+00,+1.32253E+00,+1.28070E+00,-2.01352E+00
-373.00E-03,+1.49101E+00,+1.32217E+00,+1.28024E+00,-2.01342E+00
-372.00E-03,+1.49077E+00,+1.32158E+00,+1.27965E+00,-2.01330E+00
-371.00E-03,+1.49086E+00,+1.32128E+00,+1.27933E+00,-2.01319E+00
-370.00E-03,+1.49068E+00,+1.32070E+00,+1.27880E+00,-2.01309E+00
-369.00E-03,+1.49066E+00,+1.32026E+00,+1.27842E+00,-2.01296E+00
-368.00E-03,+1.49053E+00,+1.31975E+00,+1.27816E+00,-2.01284E+00
-367.00E-03,+1.49046E+00,+1.31920E+00,+1.27789E+00,-2.01273E+00
-366.00E-03,+1.49015E+00,+1.31855E+00,+1.27768E+00,-2.01258E+00
-365.00E-03,+1.49032E+00,+1.31822E+00,+1.27788E+00,-2.01249E+00
-364.00E-03,+1.49003E+00,+1.31747E+00,+1.27792E+00,-2.01237E+00
-363.00E-03,+1.48980E+00,+1.31687E+00,+1.27814E+00,-2.01223E+00
-362.00E-03,+1.48971E+00,+1.31628E+00,+1.27845E+00,-2.01211E+00
-361.00E-03,+1.48963E+00,+1.31574E+00,+1.27882E+00,-2.01200E+00
-360.00E-03,+1.48947E+00,+1.31508E+00,+1.27918E+00,-2.01185E+00
-359.00E-03,+1.48942E+00,+1.31449E+00,+1.27955E+00,-2.01176E+00
-358.00E-03,+1.48928E+00,+1.31384E+00,+1.27985E+00,-2.01164E+00
-357.00E-03,+1.48908E+00,+1.31313E+00,+1.28004E+00,-2.01152E+00
-356.00E-03,+1.48922E+00,+1.31271E+00,+1.28040E+00,-2.01142E+00
-355.00E-03,+1.48886E+00,+1.31188E+00,+1.28035E+00,-2.01131E+00
-354.00E-03,+1.48905E+00,+1.31146E+00,+1.28054E+00,-2.01114E+00
-353.00E-03,+1.48887E+00,+1.31076E+00,+1.28049E+00,-2.01104E+00
-352.00E-03,+1.48887E+00,+1.31017E+00,+1.28063E+00,-2.01092E+00
-351.00E-03,+1.48880E+00,+1.30952E+00,+1.28058E+00,-2.01083E+00
-350.00E-03,+1.48886E+00,+1.30895E+00,+1.28080E+00,-2.01069E+00
-349.00E-03,+1.48860E+00,+1.30809E+00,+1.28082E+00,-2.01058E+00
-348.00E-03,+1.48857E+00,+1.30745E+00,+1.28107E+00,-2.01044E+00
-347.00E-03,+1.48847E+00,+1.30668E+00,+1.28138E+00,-2.01031E+00
-346.00E-03,+1.48838E+00,+1.30593E+00,+1.28176E+00,-2.01017E+00
-345.00E-03,+1.48828E+00,+1.30514E+00,+1.28233E+00,-2.01005E+00
-344.00E-03,+1.48817E+00,+1.30434E+00,+1.28303E+00,-2.00995E+00
-343.00E-03,+1.48803E+00,+1.30349E+00,+1.28366E+00,-2.00975E+00
-342.00E-03,+1.48780E+00,+1.30254E+00,+1.28424E+00,-2.00965E+00
-341.00E-03,+1.48787E+00,+1.30182E+00,+1.28525E+00,-2.00949E+00
-340.00E-03,+1.48764E+00,+1.30083E+00,+1.28583E+00,-2.00936E+00
-339.00E-03,+1.48758E+00,+1.30001E+00,+1.28666E+00,-2.00923E+00
-338.00E-03,+1.48738E+00,+1.29902E+00,+1.28728E+00,-2.00911E+00
-337.00E-03,+1.48734E+00,+1.29816E+00,+1.28811E+00,-2.00899E+00
-336.00E-03,+1.48726E+00,+1.29723E+00,+1.28885E+00,-2.00887E+00
-335.00E-03,+1.48726E+00,+1.29635E+00,+1.28957E+00,-2.00877E+00
-334.00E-03,+1.48726E+00,+1.29549E+00,+1.29026E+00,-2.00863E+00
-333.00E-03,+1.48704E+00,+1.29446E+00,+1.29092E+00,-2.00852E+00
-332.00E-03,+1.48706E+00,+1.29354E+00,+1.29162E+00,-2.00839E+00
-331.00E-03,+1.48708E+00,+1.29266E+00,+1.29239E+00,-2.00832E+00
-330.00E-03,+1.48713E+00,+1.29175E+00,+1.29332E+00,-2.00820E+00
-329.00E-03,+1.48693E+00,+1.29055E+00,+1.29390E+00,-2.00810E+00
-328.00E-03,+1.48699E+00,+1.28966E+00,+1.29486E+00,-2.00800E+00
-327.00E-03,+1.48684E+00,+1.28852E+00,+1.29567E+00,-2.00788E+00
-326.00E-03,+1.48688E+00,+1.28755E+00,+1.29663E+00,-2.00772E+00
-325.00E-03,+1.48668E+00,+1.28633E+00,+1.29754E+00,-2.00763E+00
-324.00E-03,+1.48673E+00,+1.28530E+00,+1.29867E+00,-2.00755E+00
-323.00E-03,+1.48659E+00,+1.28412E+00,+1.29968E+00,-2.00742E+00
-322.00E-03,+1.48644E+00,+1.28290E+00,+1.30085E+00,-2.00728E+00
-321.00E-03,+1.48643E+00,+1.28178E+00,+1.30217E+00,-2.00714E+00
-320.00E-03,+1.48618E+00,+1.28044E+00,+1.30332E+00,-2.00703E+00
-319.00E-03,+1.48624E+00,+1.27932E+00,+1.30473E+00,-2.00692E+00
-318.00E-03,+1.48593E+00,+1.27788E+00,+1.30580E+00,-2.00679E+00
-317.00E-03,+1.48605E+00,+1.27670E+00,+1.30739E+00,-2.00668E+00
-316.00E-03,+1.48581E+00,+1.27531E+00,+1.30867E+00,-2.00656E+00
-315.00E-03,+1.48583E+00,+1.27406E+00,+1.31010E+00,-2.00642E+00
-314.00E-03,+1.48572E+00,+1.27275E+00,+1.31144E+00,-2.00628E+00
-313.00E-03,+1.48583E+00,+1.27153E+00,+1.31300E+00,-2.00618E+00
-312.00E-03,+1.48563E+00,+1.27012E+00,+1.31418E+00,-2.00605E+00
-311.00E-03,+1.48579E+00,+1.26884E+00,+1.31575E+00,-2.00589E+00
-310.00E-03,+1.48571E+00,+1.26742E+00,+1.31695E+00,-2.00582E+00
-309.00E-03,+1.48564E+00,+1.26599E+00,+1.31826E+00,-2.00567E+00
-308.00E-03,+1.48573E+00,+1.26464E+00,+1.31969E+00,-2.00558E+00
-307.00E-03,+1.48559E+00,+1.26305E+00,+1.32096E+00,-2.00545E+00
-306.00E-03,+1.48559E+00,+1.26159E+00,+1.32233E+00,-2.00532E+00
-305.00E-03,+1.48543E+00,+1.25991E+00,+1.32371E+00,-2.00519E+00
-304.00E-03,+1.48552E+00,+1.25841E+00,+1.32527E+00,-2.00506E+00
-303.00E-03,+1.48522E+00,+1.25667E+00,+1.32670E+00,-2.00496E+00
-302.00E-03,+1.48533E+00,+1.25509E+00,+1.32856E+00,-2.00483E+00
-301.00E-03,+1.48507E+00,+1.25328E+00,+1.33023E+00,-2.00475E+00
-300.00E-03,+1.48502E+00,+1.25163E+00,+1.33203E+00,-2.00461E+00
-299.00E-03,+1.48487E+00,+1.24986E+00,+1.33390E+00,-2.00449E+00
-298.00E-03,+1.48480E+00,+1.24811E+00,+1.33580E+00,-2.00437E+00
-297.00E-03,+1.48467E+00,+1.24621E+00,+1.33785E+00,-2.00426E+00
-296.00E-03,+1.48465E+00,+1.24444E+00,+1.33988E+00,-2.00417E+00
-295.00E-03,+1.48453E+00,+1.24260E+00,+1.34187E+00,-2.00407E+00
-294.00E-03,+1.48444E+00,+1.24075E+00,+1.34383E+00,-2.00393E+00
-293.00E-03,+1.48445E+00,+1.23900E+00,+1.34574E+00,-2.00384E+00
-292.00E-03,+1.48419E+00,+1.23699E+00,+1.34749E+00,-2.00370E+00
-291.00E-03,+1.48431E+00,+1.23519E+00,+1.34945E+00,-2.00360E+00
-290.00E-03,+1.48428E+00,+1.23320E+00,+1.35114E+00,-2.00351E+00
-289.00E-03,+1.48429E+00,+1.23132E+00,+1.35299E+00,-2.00337E+00
-288.00E-03,+1.48413E+00,+1.22920E+00,+1.35469E+00,-2.00327E+00
-287.00E-03,+1.48428E+00,+1.22730E+00,+1.35662E+00,-2.00315E+00
-286.00E-03,+1.48404E+00,+1.22513E+00,+1.35830E+00,-2.00300E+00
-285.00E-03,+1.48410E+00,+1.22305E+00,+1.36045E+00,-2.00289E+00
-284.00E-03,+1.48405E+00,+1.22089E+00,+1.36253E+00,-2.00277E+00
-283.00E-03,+1.48385E+00,+1.21853E+00,+1.36454E+00,-2.00264E+00
-282.00E-03,+1.48381E+00,+1.21640E+00,+1.36682E+00,-2.00250E+00
-281.00E-03,+1.48373E+00,+1.21421E+00,+1.36910E+00,-2.00237E+00
-280.00E-03,+1.48355E+00,+1.21181E+00,+1.37151E+00,-2.00221E+00
-279.00E-03,+1.48332E+00,+1.20934E+00,+1.37386E+00,-2.00211E+00
-278.00E-03,+1.48330E+00,+1.20709E+00,+1.37647E+00,-2.00198E+00
-277.00E-03,+1.48312E+00,+1.20453E+00,+1.37887E+00,-2.00189E+00
-276.00E-03,+1.48316E+00,+1.20224E+00,+1.38130E+00,-2.00176E+00
-275.00E-03,+1.48290E+00,+1.19959E+00,+1.38358E+00,-2.00162E+00
-274.00E-03,+1.48302E+00,+1.19723E+00,+1.38617E+00,-2.00149E+00
-273.00E-03,+1.48287E+00,+1.19467E+00,+1.38845E+00,-2.00136E+00
-272.00E-03,+1.48282E+00,+1.19225E+00,+1.39076E+00,-2.00126E+00
-271.00E-03,+1.48278E+00,+1.18970E+00,+1.39296E+00,-2.00115E+00
-270.00E-03,+1.48272E+00,+1.18722E+00,+1.39516E+00,-2.00106E+00
-269.00E-03,+1.48264E+00,+1.18451E+00,+1.39741E+00,-2.00092E+00
-268.00E-03,+1.48255E+00,+1.18186E+00,+1.39948E+00,-2.00081E+00
-267.00E-03,+1.48261E+00,+1.17925E+00,+1.40191E+00,-2.00068E+00
-266.00E-03,+1.48237E+00,+1.17644E+00,+1.40423E+00,-2.00055E+00
-265.00E-03,+1.48244E+00,+1.17378E+00,+1.40666E+00,-2.00045E+00
-264.00E-03,+1.48232E+00,+1.17094E+00,+1.40917E+00,-2.00033E+00
-263.00E-03,+1.48222E+00,+1.16820E+00,+1.41160E+00,-2.00022E+00
-262.00E-03,+1.48205E+00,+1.16521E+00,+1.41418E+00,-2.00012E+00
-261.00E-03,+1.48210E+00,+1.16237E+00,+1.41713E+00,-1.99997E+00
-260.00E-03,+1.48172E+00,+1.15931E+00,+1.41938E+00,-1.99983E+00
-259.00E-03,+1.48153E+00,+1.15622E+00,+1.42214E+00,-1.99974E+00
-258.00E-03,+1.48130E+00,+1.15318E+00,+1.42472E+00,-1.99960E+00
-257.00E-03,+1.48098E+00,+1.15005E+00,+1.42722E+00,-1.99949E+00
-256.00E-03,+1.48100E+00,+1.14694E+00,+1.43010E+00,-1.99941E+00
-255.00E-03,+1.48083E+00,+1.14373E+00,+1.43280E+00,-1.99928E+00
-254.00E-03,+1.48071E+00,+1.14060E+00,+1.43547E+00,-1.99916E+00
-253.00E-03,+1.48053E+00,+1.13749E+00,+1.43798E+00,-1.99904E+00
-252.00E-03,+1.48057E+00,+1.13455E+00,+1.44066E+00,-1.99894E+00
-251.00E-03,+1.48026E+00,+1.13123E+00,+1.44309E+00,-1.99882E+00
-250.00E-03,+1.48044E+00,+1.12806E+00,+1.44581E+00,-1.99873E+00
-249.00E-03,+1.48010E+00,+1.12459E+00,+1.44801E+00,-1.99859E+00
-248.00E-03,+1.48016E+00,+1.12143E+00,+1.45062E+00,-1.99851E+00
-247.00E-03,+1.48015E+00,+1.11829E+00,+1.45305E+00,-1.99835E+00
-246.00E-03,+1.48011E+00,+1.11488E+00,+1.45544E+00,-1.99820E+00
-245.00E-03,+1.48004E+00,+1.11142E+00,+1.45792E+00,-1.99810E+00
-244.00E-03,+1.47996E+00,+1.10786E+00,+1.46054E+00,-1.99798E+00
-243.00E-03,+1.47983E+00,+1.10430E+00,+1.46310E+00,-1.99785E+00
-242.00E-03,+1.47964E+00,+1.10081E+00,+1.46566E+00,-1.99773E+00
-241.00E-03,+1.47969E+00,+1.09741E+00,+1.46838E+00,-1.99760E+00
-240.00E-03,+1.47933E+00,+1.09340E+00,+1.47098E+00,-1.99745E+00
-239.00E-03,+1.47938E+00,+1.08979E+00,+1.47398E+00,-1.99729E+00
-238.00E-03,+1.47902E+00,+1.08597E+00,+1.47640E+00,-1.99718E+00
-237.00E-03,+1.47899E+00,+1.08226E+00,+1.47945E+00,-1.99709E+00
-236.00E-03,+1.47883E+00,+1.07844E+00,+1.48217E+00,-1.99699E+00
-235.00E-03,+1.47871E+00,+1.07455E+00,+1.48507E+00,-1.99685E+00
-234.00E-03,+1.47836E+00,+1.07059E+00,+1.48766E+00,-1.99675E+00
-233.00E-03,+1.47847E+00,+1.06689E+00,+1.49057E+00,-1.99664E+00
-232.00E-03,+1.47814E+00,+1.06277E+00,+1.49311E+00,-1.99654E+00
-231.00E-03,+1.47815E+00,+1.05892E+00,+1.49582E+00,-1.99646E+00
-230.00E-03,+1.47811E+00,+1.05498E+00,+1.49831E+00,-1.99636E+00
-229.00E-03,+1.47795E+00,+1.05087E+00,+1.50080E+00,-1.99623E+00
-228.00E-03,+1.47787E+00,+1.04688E+00,+1.50312E+00,-1.99616E+00
-227.00E-03,+1.47776E+00,+1.04289E+00,+1.50536E+00,-1.99608E+00
-226.00E-03,+1.47774E+00,+1.03878E+00,+1.50783E+00,-1.99597E+00
-225.00E-03,+1.47755E+00,+1.03468E+00,+1.51001E+00,-1.99588E+00
-224.00E-03,+1.47758E+00,+1.03071E+00,+1.51247E+00,-1.99577E+00
-223.00E-03,+1.47727E+00,+1.02640E+00,+1.51466E+00,-1.99567E+00
-222.00E-03,+1.47733E+00,+1.02234E+00,+1.51718E+00,-1.99558E+00
-221.00E-03,+1.47719E+00,+1.01819E+00,+1.51969E+00,-1.99544E+00
-220.00E-03,+1.47706E+00,+1.01404E+00,+1.52225E+00,-1.99535E+00
-219.00E-03,+1.47676E+00,+1.00965E+00,+1.52467E+00,-1.99524E+00
-218.00E-03,+1.47681E+00,+1.00561E+00,+1.52742E+00,-1.99516E+00
-217.00E-03,+1.47650E+00,+1.00130E+00,+1.52992E+00,-1.99503E+00
-216.00E-03,+1.47636E+00,+997.11E-03,+1.53254E+00,-1.99492E+00
-215.00E-03,+1.47627E+00,+993.01E-03,+1.53524E+00,-1.99481E+00
-214.00E-03,+1.47604E+00,+988.75E-03,+1.53767E+00,-1.99467E+00
-213.00E-03,+1.47592E+00,+984.65E-03,+1.54001E+00,-1.99458E+00
-212.00E-03,+1.47569E+00,+980.71E-03,+1.54208E+00,-1.99444E+00
-211.00E-03,+1.47568E+00,+976.60E-03,+1.54459E+00,-1.99434E+00
-210.00E-03,+1.47550E+00,+972.39E-03,+1.54664E+00,-1.99422E+00
-209.00E-03,+1.47546E+00,+968.53E-03,+1.54863E+00,-1.99409E+00
-208.00E-03,+1.47512E+00,+964.34E-03,+1.55031E+00,-1.99397E+00
-207.00E-03,+1.47524E+00,+960.32E-03,+1.55242E+00,-1.99385E+00
-206.00E-03,+1.47514E+00,+956.35E-03,+1.55420E+00,-1.99369E+00
-205.00E-03,+1.47499E+00,+952.35E-03,+1.55591E+00,-1.99357E+00
-204.00E-03,+1.47494E+00,+948.24E-03,+1.55772E+00,-1.99348E+00
-203.00E-03,+1.47487E+00,+944.30E-03,+1.55955E+00,-1.99335E+00
-202.00E-03,+1.47462E+00,+940.11E-03,+1.56139E+00,-1.99320E+00
-201.00E-03,+1.47467E+00,+936.04E-03,+1.56360E+00,-1.99304E+00
-200.00E-03,+1.47450E+00,+931.92E-03,+1.56560E+00,-1.99293E+00
-199.00E-03,+1.47416E+00,+927.68E-03,+1.56753E+00,-1.99279E+00
-198.00E-03,+1.47425E+00,+923.71E-03,+1.56988E+00,-1.99267E+00
-197.00E-03,+1.47402E+00,+919.44E-03,+1.57191E+00,-1.99256E+00
-196.00E-03,+1.47382E+00,+915.44E-03,+1.57395E+00,-1.99248E+00
-195.00E-03,+1.47372E+00,+911.36E-03,+1.57591E+00,-1.99234E+00
-194.00E-03,+1.47358E+00,+907.27E-03,+1.57793E+00,-1.99219E+00
-193.00E-03,+1.47329E+00,+903.12E-03,+1.57949E+00,-1.99214E+00
-192.00E-03,+1.47325E+00,+899.17E-03,+1.58123E+00,-1.99202E+00
-191.00E-03,+1.47318E+00,+895.08E-03,+1.58290E+00,-1.99192E+00
-190.00E-03,+1.47302E+00,+890.99E-03,+1.58436E+00,-1.99182E+00
-189.00E-03,+1.47294E+00,+886.91E-03,+1.58578E+00,-1.99172E+00
-188.00E-03,+1.47272E+00,+882.70E-03,+1.58691E+00,-1.99163E+00
-187.00E-03,+1.47268E+00,+878.63E-03,+1.58816E+00,-1.99147E+00
-186.00E-03,+1.47270E+00,+874.57E-03,+1.58949E+00,-1.99133E+00
-185.00E-03,+1.47261E+00,+870.50E-03,+1.59059E+00,-1.99124E+00
-184.00E-03,+1.47245E+00,+866.20E-03,+1.59166E+00,-1.99116E+00
-183.00E-03,+1.47251E+00,+862.08E-03,+1.59298E+00,-1.99103E+00
-182.00E-03,+1.47229E+00,+857.83E-03,+1.59402E+00,-1.99093E+00
-181.00E-03,+1.47226E+00,+853.67E-03,+1.59540E+00,-1.99079E+00
-180.00E-03,+1.47226E+00,+849.45E-03,+1.59673E+00,-1.99064E+00
-179.00E-03,+1.47199E+00,+845.19E-03,+1.59786E+00,-1.99051E+00
-178.00E-03,+1.47188E+00,+841.06E-03,+1.59911E+00,-1.99034E+00
-177.00E-03,+1.47173E+00,+837.11E-03,+1.60027E+00,-1.99022E+00
-176.00E-03,+1.47150E+00,+833.24E-03,+1.60138E+00,-1.99012E+00
-175.00E-03,+1.47135E+00,+829.41E-03,+1.60253E+00,-1.98998E+00
-174.00E-03,+1.47143E+00,+825.81E-03,+1.60376E+00,-1.98985E+00
-173.00E-03,+1.47097E+00,+822.04E-03,+1.60448E+00,-1.98971E+00
-172.00E-03,+1.47101E+00,+818.77E-03,+1.60548E+00,-1.98957E+00
-171.00E-03,+1.47087E+00,+815.65E-03,+1.60629E+00,-1.98947E+00
-170.00E-03,+1.47072E+00,+812.63E-03,+1.60695E+00,-1.98935E+00
-169.00E-03,+1.47057E+00,+809.78E-03,+1.60757E+00,-1.98921E+00
-168.00E-03,+1.47064E+00,+807.25E-03,+1.60831E+00,-1.98908E+00
-167.00E-03,+1.47034E+00,+804.85E-03,+1.60858E+00,-1.98892E+00
-166.00E-03,+1.47045E+00,+802.81E-03,+1.60924E+00,-1.98880E+00
-165.00E-03,+1.47045E+00,+801.12E-03,+1.60963E+00,-1.98867E+00
-164.00E-03,+1.47022E+00,+799.60E-03,+1.60994E+00,-1.98855E+00
-163.00E-03,+1.47032E+00,+798.66E-03,+1.61040E+00,-1.98842E+00
-162.00E-03,+1.47009E+00,+797.89E-03,+1.61059E+00,-1.98831E+00
-161.00E-03,+1.47007E+00,+797.70E-03,+1.61100E+00,-1.98816E+00
-160.00E-03,+1.47012E+00,+797.86E-03,+1.61142E+00,-1.98802E+00
-159.00E-03,+1.46989E+00,+798.28E-03,+1.61166E+00,-1.98790E+00
-158.00E-03,+1.46970E+00,+798.98E-03,+1.61184E+00,-1.98773E+00
-157.00E-03,+1.46969E+00,+800.01E-03,+1.61231E+00,-1.98757E+00
-156.00E-03,+1.46947E+00,+801.15E-03,+1.61251E+00,-1.98746E+00
-155.00E-03,+1.46928E+00,+802.50E-03,+1.61277E+00,-1.98735E+00
-154.00E-03,+1.46937E+00,+804.28E-03,+1.61321E+00,-1.98717E+00
-153.00E-03,+1.46901E+00,+806.11E-03,+1.61319E+00,-1.98710E+00
-152.00E-03,+1.46889E+00,+808.38E-03,+1.61335E+00,-1.98696E+00
-151.00E-03,+1.46892E+00,+811.05E-03,+1.61366E+00,-1.98683E+00
-150.00E-03,+1.46878E+00,+813.94E-03,+1.61374E+00,-1.98673E+00
-149.00E-03,+1.46870E+00,+817.18E-03,+1.61373E+00,-1.98658E+00
-148.00E-03,+1.46868E+00,+820.82E-03,+1.61385E+00,-1.98648E+00
-147.00E-03,+1.46850E+00,+824.75E-03,+1.61369E+00,-1.98635E+00
-146.00E-03,+1.46853E+00,+828.89E-03,+1.61376E+00,-1.98619E+00
-145.00E-03,+1.46859E+00,+833.43E-03,+1.61383E+00,-1.98606E+00
-144.00E-03,+1.46848E+00,+837.98E-03,+1.61376E+00,-1.98593E+00
-143.00E-03,+1.46851E+00,+842.78E-03,+1.61386E+00,-1.98579E+00
-142.00E-03,+1.46843E+00,+847.60E-03,+1.61377E+00,-1.98568E+00
-141.00E-03,+1.46840E+00,+852.71E-03,+1.61383E+00,-1.98549E+00
-140.00E-03,+1.46843E+00,+857.87E-03,+1.61406E+00,-1.98539E+00
-139.00E-03,+1.46845E+00,+863.23E-03,+1.61424E+00,-1.98526E+00
-138.00E-03,+1.46812E+00,+868.29E-03,+1.61420E+00,-1.98513E+00
-137.00E-03,+1.46820E+00,+873.58E-03,+1.61452E+00,-1.98501E+00
-136.00E-03,+1.46803E+00,+878.87E-03,+1.61455E+00,-1.98489E+00
-135.00E-03,+1.46798E+00,+884.21E-03,+1.61471E+00,-1.98480E+00
-134.00E-03,+1.46788E+00,+889.60E-03,+1.61492E+00,-1.98467E+00
-133.00E-03,+1.46780E+00,+894.81E-03,+1.61497E+00,-1.98454E+00
-132.00E-03,+1.46749E+00,+900.05E-03,+1.61482E+00,-1.98444E+00
-131.00E-03,+1.46757E+00,+905.36E-03,+1.61499E+00,-1.98438E+00
-130.00E-03,+1.46744E+00,+910.71E-03,+1.61486E+00,-1.98425E+00
-129.00E-03,+1.46725E+00,+915.75E-03,+1.61459E+00,-1.98416E+00
-128.00E-03,+1.46736E+00,+921.20E-03,+1.61464E+00,-1.98408E+00
-127.00E-03,+1.46708E+00,+926.18E-03,+1.61425E+00,-1.98397E+00
-126.00E-03,+1.46719E+00,+931.51E-03,+1.61415E+00,-1.98387E+00
-125.00E-03,+1.46709E+00,+936.62E-03,+1.61399E+00,-1.98379E+00
-124.00E-03,+1.46725E+00,+941.76E-03,+1.61403E+00,-1.98367E+00
-123.00E-03,+1.46703E+00,+946.60E-03,+1.61371E+00,-1.98360E+00
-122.00E-03,+1.46708E+00,+951.60E-03,+1.61379E+00,-1.98348E+00
-121.00E-03,+1.46683E+00,+956.46E-03,+1.61364E+00,-1.98337E+00
-120.00E-03,+1.46698E+00,+961.18E-03,+1.61395E+00,-1.98323E+00
-119.00E-03,+1.46696E+00,+966.07E-03,+1.61411E+00,-1.98311E+00
-118.00E-03,+1.46682E+00,+970.80E-03,+1.61427E+00,-1.98298E+00
-117.00E-03,+1.46671E+00,+975.46E-03,+1.61443E+00,-1.98290E+00
-116.00E-03,+1.46666E+00,+980.15E-03,+1.61467E+00,-1.98279E+00
-115.00E-03,+1.46651E+00,+984.59E-03,+1.61485E+00,-1.98267E+00
-114.00E-03,+1.46632E+00,+989.03E-03,+1.61498E+00,-1.98257E+00
-113.00E-03,+1.46638E+00,+993.65E-03,+1.61514E+00,-1.98244E+00
-112.00E-03,+1.46604E+00,+997.85E-03,+1.61489E+00,-1.98234E+00
-111.00E-03,+1.46615E+00,+1.00236E+00,+1.61514E+00,-1.98221E+00
-110.00E-03,+1.46581E+00,+1.00646E+00,+1.61476E+00,-1.98210E+00
-109.00E-03,+1.46588E+00,+1.01088E+00,+1.61465E+00,-1.98199E+00
-108.00E-03,+1.46567E+00,+1.01517E+00,+1.61437E+00,-1.98188E+00
-107.00E-03,+1.46576E+00,+1.01959E+00,+1.61420E+00,-1.98175E+00
-106.00E-03,+1.46553E+00,+1.02362E+00,+1.61378E+00,-1.98164E+00
-105.00E-03,+1.46556E+00,+1.02793E+00,+1.61361E+00,-1.98149E+00
-104.00E-03,+1.46551E+00,+1.03204E+00,+1.61342E+00,-1.98142E+00
-103.00E-03,+1.46552E+00,+1.03623E+00,+1.61326E+00,-1.98126E+00
-102.00E-03,+1.46550E+00,+1.04029E+00,+1.61315E+00,-1.98114E+00
-101.00E-03,+1.46533E+00,+1.04423E+00,+1.61297E+00,-1.98100E+00
-100.00E-03,+1.46537E+00,+1.04829E+00,+1.61320E+00,-1.98085E+00
-99.00E-03,+1.46526E+00,+1.05214E+00,+1.61318E+00,-1.98075E+00
-98.00E-03,+1.46532E+00,+1.05608E+00,+1.61349E+00,-1.98063E+00
-97.00E-03,+1.46503E+00,+1.05986E+00,+1.61348E+00,-1.98051E+00
-96.00E-03,+1.46505E+00,+1.06368E+00,+1.61372E+00,-1.98042E+00
-95.00E-03,+1.46486E+00,+1.06727E+00,+1.61384E+00,-1.98036E+00
-94.00E-03,+1.46486E+00,+1.07111E+00,+1.61409E+00,-1.98022E+00
-93.00E-03,+1.46461E+00,+1.07461E+00,+1.61400E+00,-1.98010E+00
-92.00E-03,+1.46452E+00,+1.07830E+00,+1.61410E+00,-1.98003E+00
-91.00E-03,+1.46446E+00,+1.08195E+00,+1.61416E+00,-1.97991E+00
-90.00E-03,+1.46422E+00,+1.08550E+00,+1.61389E+00,-1.97982E+00
-89.00E-03,+1.46408E+00,+1.08893E+00,+1.61371E+00,-1.97969E+00
-88.00E-03,+1.46397E+00,+1.09233E+00,+1.61344E+00,-1.97962E+00
-87.00E-03,+1.46392E+00,+1.09584E+00,+1.61331E+00,-1.97947E+00
-86.00E-03,+1.46371E+00,+1.09911E+00,+1.61283E+00,-1.97935E+00
-85.00E-03,+1.46373E+00,+1.10268E+00,+1.61271E+00,-1.97923E+00
-84.00E-03,+1.46352E+00,+1.10593E+00,+1.61238E+00,-1.97913E+00
-83.00E-03,+1.46355E+00,+1.10929E+00,+1.61235E+00,-1.97905E+00
-82.00E-03,+1.46336E+00,+1.11249E+00,+1.61201E+00,-1.97887E+00
-81.00E-03,+1.46339E+00,+1.11586E+00,+1.61219E+00,-1.97873E+00
-80.00E-03,+1.46332E+00,+1.11908E+00,+1.61222E+00,-1.97860E+00
-79.00E-03,+1.46328E+00,+1.12226E+00,+1.61239E+00,-1.97844E+00
-78.00E-03,+1.46316E+00,+1.12539E+00,+1.61251E+00,-1.97832E+00
-77.00E-03,+1.46306E+00,+1.12845E+00,+1.61275E+00,-1.97820E+00
-76.00E-03,+1.46290E+00,+1.13139E+00,+1.61283E+00,-1.97808E+00
-75.00E-03,+1.46272E+00,+1.13439E+00,+1.61299E+00,-1.97797E+00
-74.00E-03,+1.46271E+00,+1.13736E+00,+1.61320E+00,-1.97783E+00
-73.00E-03,+1.46247E+00,+1.14020E+00,+1.61316E+00,-1.97771E+00
-72.00E-03,+1.46231E+00,+1.14315E+00,+1.61314E+00,-1.97756E+00
-71.00E-03,+1.46211E+00,+1.14601E+00,+1.61298E+00,-1.97748E+00
-70.00E-03,+1.46211E+00,+1.14897E+00,+1.61299E+00,-1.97734E+00
-69.00E-03,+1.46180E+00,+1.15175E+00,+1.61252E+00,-1.97723E+00
-68.00E-03,+1.46171E+00,+1.15452E+00,+1.61223E+00,-1.97711E+00
-67.00E-03,+1.46157E+00,+1.15716E+00,+1.61178E+00,-1.97693E+00
-66.00E-03,+1.46146E+00,+1.15982E+00,+1.61144E+00,-1.97685E+00
-65.00E-03,+1.46132E+00,+1.16246E+00,+1.61100E+00,-1.97674E+00
-64.00E-03,+1.46116E+00,+1.16508E+00,+1.61071E+00,-1.97662E+00
-63.00E-03,+1.46111E+00,+1.16767E+00,+1.61040E+00,-1.97651E+00
-62.00E-03,+1.46093E+00,+1.17021E+00,+1.61022E+00,-1.97637E+00
-61.00E-03,+1.46097E+00,+1.17274E+00,+1.61018E+00,-1.97625E+00
-60.00E-03,+1.46076E+00,+1.17518E+00,+1.61013E+00,-1.97613E+00
-59.00E-03,+1.46076E+00,+1.17766E+00,+1.61019E+00,-1.97602E+00
-58.00E-03,+1.46069E+00,+1.18009E+00,+1.61029E+00,-1.97587E+00
-57.00E-03,+1.46055E+00,+1.18245E+00,+1.61053E+00,-1.97579E+00
-56.00E-03,+1.46042E+00,+1.18474E+00,+1.61071E+00,-1.97570E+00
-55.00E-03,+1.46042E+00,+1.18711E+00,+1.61095E+00,-1.97561E+00
-54.00E-03,+1.46025E+00,+1.18928E+00,+1.61110E+00,-1.97551E+00
-53.00E-03,+1.46022E+00,+1.19159E+00,+1.61137E+00,-1.97540E+00
-52.00E-03,+1.46006E+00,+1.19383E+00,+1.61139E+00,-1.97528E+00
-51.00E-03,+1.45982E+00,+1.19586E+00,+1.61129E+00,-1.97520E+00
-50.00E-03,+1.45975E+00,+1.19804E+00,+1.61130E+00,-1.97510E+00
-49.00E-03,+1.45958E+00,+1.20003E+00,+1.61108E+00,-1.97499E+00
-48.00E-03,+1.45941E+00,+1.20214E+00,+1.61080E+00,-1.97489E+00
-47.00E-03,+1.45918E+00,+1.20410E+00,+1.61037E+00,-1.97478E+00
-46.00E-03,+1.45923E+00,+1.20622E+00,+1.61015E+00,-1.97465E+00
-45.00E-03,+1.45894E+00,+1.20805E+00,+1.60950E+00,-1.97455E+00
-44.00E-03,+1.45897E+00,+1.21006E+00,+1.60934E+00,-1.97442E+00
-43.00E-03,+1.45880E+00,+1.21192E+00,+1.60897E+00,-1.97428E+00
-42.00E-03,+1.45862E+00,+1.21378E+00,+1.60861E+00,-1.97418E+00
-41.00E-03,+1.45858E+00,+1.21568E+00,+1.60861E+00,-1.97401E+00
-40.00E-03,+1.45867E+00,+1.21756E+00,+1.60871E+00,-1.97388E+00
-39.00E-03,+1.45830E+00,+1.21912E+00,+1.60850E+00,-1.97376E+00
-38.00E-03,+1.45828E+00,+1.22102E+00,+1.60870E+00,-1.97363E+00
-37.00E-03,+1.45838E+00,+1.22288E+00,+1.60914E+00,-1.97351E+00
-36.00E-03,+1.45810E+00,+1.22442E+00,+1.60910E+00,-1.97337E+00
-35.00E-03,+1.45805E+00,+1.22614E+00,+1.60938E+00,-1.97325E+00
-34.00E-03,+1.45798E+00,+1.22779E+00,+1.60960E+00,-1.97312E+00
-33.00E-03,+1.45786E+00,+1.22940E+00,+1.60972E+00,-1.97298E+00
-32.00E-03,+1.45776E+00,+1.23096E+00,+1.60983E+00,-1.97286E+00
-31.00E-03,+1.45770E+00,+1.23256E+00,+1.60990E+00,-1.97276E+00
-30.00E-03,+1.45733E+00,+1.23383E+00,+1.60954E+00,-1.97266E+00
-29.00E-03,+1.45739E+00,+1.23545E+00,+1.60952E+00,-1.97252E+00
-28.00E-03,+1.45730E+00,+1.23688E+00,+1.60921E+00,-1.97243E+00
-27.00E-03,+1.45698E+00,+1.23809E+00,+1.60869E+00,-1.97230E+00
-26.00E-03,+1.45698E+00,+1.23956E+00,+1.60834E+00,-1.97218E+00
-25.00E-03,+1.45691E+00,+1.24098E+00,+1.60791E+00,-1.97208E+00
-24.00E-03,+1.45674E+00,+1.24233E+00,+1.60759E+00,-1.97198E+00
-23.00E-03,+1.45678E+00,+1.24380E+00,+1.60740E+00,-1.97186E+00
-22.00E-03,+1.45649E+00,+1.24493E+00,+1.60702E+00,-1.97173E+00
-21.00E-03,+1.45643E+00,+1.24621E+00,+1.60688E+00,-1.97163E+00
-20.00E-03,+1.45646E+00,+1.24755E+00,+1.60705E+00,-1.97152E+00
-19.00E-03,+1.45633E+00,+1.24871E+00,+1.60689E+00,-1.97139E+00
-18.00E-03,+1.45608E+00,+1.24978E+00,+1.60691E+00,-1.97127E+00
-17.00E-03,+1.45621E+00,+1.25110E+00,+1.60720E+00,-1.97117E+00
-16.00E-03,+1.45599E+00,+1.25215E+00,+1.60735E+00,-1.97106E+00
-15.00E-03,+1.45595E+00,+1.25331E+00,+1.60757E+00,-1.97094E+00
-14.00E-03,+1.45579E+00,+1.25441E+00,+1.60773E+00,-1.97083E+00
-13.00E-03,+1.45570E+00,+1.25546E+00,+1.60768E+00,-1.97069E+00
-12.00E-03,+1.45564E+00,+1.25657E+00,+1.60782E+00,-1.97057E+00
-11.00E-03,+1.45563E+00,+1.25761E+00,+1.60795E+00,-1.97047E+00
-10.00E-03,+1.45535E+00,+1.25850E+00,+1.60769E+00,-1.97034E+00
-9.00E-03,+1.45527E+00,+1.25946E+00,+1.60757E+00,-1.97024E+00
-8.00E-03,+1.45524E+00,+1.26051E+00,+1.60747E+00,-1.97013E+00
-7.00E-03,+1.45507E+00,+1.26140E+00,+1.60714E+00,-1.96999E+00
-6.00E-03,+1.45507E+00,+1.26245E+00,+1.60685E+00,-1.96985E+00
-5.00E-03,+1.45491E+00,+1.26326E+00,+1.60648E+00,-1.96970E+00
-4.00E-03,+1.45482E+00,+1.26420E+00,+1.60620E+00,-1.96959E+00
-3.00E-03,+1.45479E+00,+1.26512E+00,+1.60602E+00,-1.96946E+00
-2.00E-03,+1.45466E+00,+1.26592E+00,+1.60572E+00,-1.96934E+00
-1.00E-03,+1.45445E+00,+1.26671E+00,+1.60539E+00,-1.96919E+00
-0.0E+00,+1.45462E+00,+1.26766E+00,+1.60550E+00,-1.96909E+00
+1.00E-03,+1.45440E+00,+1.26835E+00,+1.60534E+00,-1.96894E+00
+2.00E-03,+1.45431E+00,+1.26907E+00,+1.60526E+00,-1.96883E+00
+3.00E-03,+1.45429E+00,+1.26984E+00,+1.60539E+00,-1.96871E+00
+4.00E-03,+1.45431E+00,+1.27066E+00,+1.60540E+00,-1.96857E+00
+5.00E-03,+1.45415E+00,+1.27131E+00,+1.60545E+00,-1.96844E+00
+6.00E-03,+1.45423E+00,+1.27219E+00,+1.60568E+00,-1.96831E+00
+7.00E-03,+1.45405E+00,+1.27275E+00,+1.60560E+00,-1.96821E+00
+8.00E-03,+1.45393E+00,+1.27345E+00,+1.60559E+00,-1.96809E+00
+9.00E-03,+1.45401E+00,+1.27422E+00,+1.60581E+00,-1.96797E+00
+10.00E-03,+1.45394E+00,+1.27485E+00,+1.60579E+00,-1.96789E+00
+11.00E-03,+1.45365E+00,+1.27533E+00,+1.60553E+00,-1.96777E+00
+12.00E-03,+1.45362E+00,+1.27592E+00,+1.60549E+00,-1.96766E+00
+13.00E-03,+1.45361E+00,+1.27653E+00,+1.60533E+00,-1.96752E+00
+14.00E-03,+1.45345E+00,+1.27707E+00,+1.60521E+00,-1.96743E+00
+15.00E-03,+1.45340E+00,+1.27764E+00,+1.60499E+00,-1.96732E+00
+16.00E-03,+1.45328E+00,+1.27822E+00,+1.60472E+00,-1.96722E+00
+17.00E-03,+1.45325E+00,+1.27874E+00,+1.60455E+00,-1.96712E+00
+18.00E-03,+1.45316E+00,+1.27925E+00,+1.60431E+00,-1.96698E+00
+19.00E-03,+1.45305E+00,+1.27972E+00,+1.60402E+00,-1.96686E+00
+20.00E-03,+1.45296E+00,+1.28022E+00,+1.60394E+00,-1.96674E+00
+21.00E-03,+1.45296E+00,+1.28079E+00,+1.60382E+00,-1.96663E+00
+22.00E-03,+1.45282E+00,+1.28118E+00,+1.60369E+00,-1.96653E+00
+23.00E-03,+1.45264E+00,+1.28154E+00,+1.60353E+00,-1.96642E+00
+24.00E-03,+1.45276E+00,+1.28211E+00,+1.60364E+00,-1.96628E+00
+25.00E-03,+1.45264E+00,+1.28252E+00,+1.60360E+00,-1.96617E+00
+26.00E-03,+1.45254E+00,+1.28292E+00,+1.60375E+00,-1.96603E+00
+27.00E-03,+1.45245E+00,+1.28326E+00,+1.60368E+00,-1.96593E+00
+28.00E-03,+1.45229E+00,+1.28362E+00,+1.60366E+00,-1.96582E+00
+29.00E-03,+1.45224E+00,+1.28403E+00,+1.60378E+00,-1.96571E+00
+30.00E-03,+1.45231E+00,+1.28454E+00,+1.60396E+00,-1.96560E+00
+31.00E-03,+1.45203E+00,+1.28473E+00,+1.60387E+00,-1.96548E+00
+32.00E-03,+1.45197E+00,+1.28507E+00,+1.60377E+00,-1.96534E+00
+33.00E-03,+1.45193E+00,+1.28542E+00,+1.60376E+00,-1.96519E+00
+34.00E-03,+1.45185E+00,+1.28574E+00,+1.60367E+00,-1.96507E+00
+35.00E-03,+1.45173E+00,+1.28604E+00,+1.60339E+00,-1.96496E+00
+36.00E-03,+1.45166E+00,+1.28632E+00,+1.60315E+00,-1.96485E+00
+37.00E-03,+1.45158E+00,+1.28668E+00,+1.60294E+00,-1.96473E+00
+38.00E-03,+1.45141E+00,+1.28684E+00,+1.60241E+00,-1.96461E+00
+39.00E-03,+1.45139E+00,+1.28720E+00,+1.60228E+00,-1.96450E+00
+40.00E-03,+1.45127E+00,+1.28745E+00,+1.60189E+00,-1.96435E+00
+41.00E-03,+1.45121E+00,+1.28769E+00,+1.60151E+00,-1.96422E+00
+42.00E-03,+1.45108E+00,+1.28793E+00,+1.60134E+00,-1.96410E+00
+43.00E-03,+1.45104E+00,+1.28819E+00,+1.60116E+00,-1.96396E+00
+44.00E-03,+1.45095E+00,+1.28842E+00,+1.60107E+00,-1.96386E+00
+45.00E-03,+1.45090E+00,+1.28870E+00,+1.60119E+00,-1.96373E+00
+46.00E-03,+1.45080E+00,+1.28885E+00,+1.60121E+00,-1.96360E+00
+47.00E-03,+1.45071E+00,+1.28904E+00,+1.60136E+00,-1.96346E+00
+48.00E-03,+1.45064E+00,+1.28929E+00,+1.60167E+00,-1.96332E+00
+49.00E-03,+1.45053E+00,+1.28945E+00,+1.60176E+00,-1.96321E+00
+50.00E-03,+1.45047E+00,+1.28964E+00,+1.60213E+00,-1.96310E+00
+51.00E-03,+1.45039E+00,+1.28987E+00,+1.60229E+00,-1.96300E+00
+52.00E-03,+1.45024E+00,+1.28996E+00,+1.60234E+00,-1.96285E+00
+53.00E-03,+1.45015E+00,+1.29010E+00,+1.60233E+00,-1.96274E+00
+54.00E-03,+1.45014E+00,+1.29036E+00,+1.60230E+00,-1.96256E+00
+55.00E-03,+1.45005E+00,+1.29053E+00,+1.60205E+00,-1.96244E+00
+56.00E-03,+1.44996E+00,+1.29068E+00,+1.60184E+00,-1.96231E+00
+57.00E-03,+1.44987E+00,+1.29079E+00,+1.60142E+00,-1.96221E+00
+58.00E-03,+1.44973E+00,+1.29089E+00,+1.60100E+00,-1.96208E+00
+59.00E-03,+1.44977E+00,+1.29112E+00,+1.60071E+00,-1.96191E+00
+60.00E-03,+1.44974E+00,+1.29132E+00,+1.60027E+00,-1.96175E+00
+61.00E-03,+1.44953E+00,+1.29133E+00,+1.59976E+00,-1.96160E+00
+62.00E-03,+1.44950E+00,+1.29150E+00,+1.59952E+00,-1.96150E+00
+63.00E-03,+1.44945E+00,+1.29160E+00,+1.59921E+00,-1.96139E+00
+64.00E-03,+1.44935E+00,+1.29170E+00,+1.59898E+00,-1.96127E+00
+65.00E-03,+1.44934E+00,+1.29187E+00,+1.59910E+00,-1.96117E+00
+66.00E-03,+1.44920E+00,+1.29192E+00,+1.59911E+00,-1.96103E+00
+67.00E-03,+1.44911E+00,+1.29201E+00,+1.59929E+00,-1.96088E+00
+68.00E-03,+1.44900E+00,+1.29206E+00,+1.59946E+00,-1.96077E+00
+69.00E-03,+1.44891E+00,+1.29215E+00,+1.59975E+00,-1.96066E+00
+70.00E-03,+1.44885E+00,+1.29224E+00,+1.59997E+00,-1.96056E+00
+71.00E-03,+1.44872E+00,+1.29233E+00,+1.60021E+00,-1.96049E+00
+72.00E-03,+1.44860E+00,+1.29236E+00,+1.60025E+00,-1.96034E+00
+73.00E-03,+1.44840E+00,+1.29229E+00,+1.60015E+00,-1.96024E+00
+74.00E-03,+1.44841E+00,+1.29245E+00,+1.60025E+00,-1.96013E+00
+75.00E-03,+1.44824E+00,+1.29241E+00,+1.59999E+00,-1.95998E+00
+76.00E-03,+1.44827E+00,+1.29263E+00,+1.59982E+00,-1.95991E+00
+77.00E-03,+1.44802E+00,+1.29254E+00,+1.59933E+00,-1.95979E+00
+78.00E-03,+1.44803E+00,+1.29266E+00,+1.59899E+00,-1.95968E+00
+79.00E-03,+1.44786E+00,+1.29268E+00,+1.59851E+00,-1.95958E+00
+80.00E-03,+1.44793E+00,+1.29284E+00,+1.59821E+00,-1.95944E+00
+81.00E-03,+1.44769E+00,+1.29273E+00,+1.59754E+00,-1.95935E+00
+82.00E-03,+1.44756E+00,+1.29277E+00,+1.59727E+00,-1.95924E+00
+83.00E-03,+1.44745E+00,+1.29273E+00,+1.59698E+00,-1.95909E+00
+84.00E-03,+1.44741E+00,+1.29281E+00,+1.59677E+00,-1.95900E+00
+85.00E-03,+1.44730E+00,+1.29281E+00,+1.59673E+00,-1.95890E+00
+86.00E-03,+1.44717E+00,+1.29281E+00,+1.59676E+00,-1.95878E+00
+87.00E-03,+1.44713E+00,+1.29290E+00,+1.59693E+00,-1.95864E+00
+88.00E-03,+1.44700E+00,+1.29284E+00,+1.59707E+00,-1.95855E+00
+89.00E-03,+1.44702E+00,+1.29296E+00,+1.59744E+00,-1.95841E+00
+90.00E-03,+1.44683E+00,+1.29288E+00,+1.59767E+00,-1.95829E+00
+91.00E-03,+1.44677E+00,+1.29292E+00,+1.59798E+00,-1.95820E+00
+92.00E-03,+1.44656E+00,+1.29281E+00,+1.59795E+00,-1.95806E+00
+93.00E-03,+1.44652E+00,+1.29289E+00,+1.59820E+00,-1.95797E+00
+94.00E-03,+1.44635E+00,+1.29281E+00,+1.59810E+00,-1.95783E+00
+95.00E-03,+1.44626E+00,+1.29285E+00,+1.59790E+00,-1.95767E+00
+96.00E-03,+1.44617E+00,+1.29283E+00,+1.59768E+00,-1.95754E+00
+97.00E-03,+1.44616E+00,+1.29292E+00,+1.59727E+00,-1.95742E+00
+98.00E-03,+1.44595E+00,+1.29282E+00,+1.59665E+00,-1.95732E+00
+99.00E-03,+1.44575E+00,+1.29272E+00,+1.59605E+00,-1.95715E+00
+100.00E-03,+1.44588E+00,+1.29292E+00,+1.59566E+00,-1.95703E+00
+101.00E-03,+1.44564E+00,+1.29274E+00,+1.59493E+00,-1.95689E+00
+102.00E-03,+1.44549E+00,+1.29272E+00,+1.59445E+00,-1.95677E+00
+103.00E-03,+1.44534E+00,+1.29264E+00,+1.59399E+00,-1.95668E+00
+104.00E-03,+1.44535E+00,+1.29270E+00,+1.59386E+00,-1.95654E+00
+105.00E-03,+1.44518E+00,+1.29259E+00,+1.59371E+00,-1.95642E+00
+106.00E-03,+1.44508E+00,+1.29258E+00,+1.59384E+00,-1.95630E+00
+107.00E-03,+1.44494E+00,+1.29250E+00,+1.59388E+00,-1.95617E+00
+108.00E-03,+1.44480E+00,+1.29245E+00,+1.59420E+00,-1.95605E+00
+109.00E-03,+1.44479E+00,+1.29251E+00,+1.59464E+00,-1.95597E+00
+110.00E-03,+1.44458E+00,+1.29239E+00,+1.59497E+00,-1.95584E+00
+111.00E-03,+1.44448E+00,+1.29237E+00,+1.59529E+00,-1.95575E+00
+112.00E-03,+1.44433E+00,+1.29228E+00,+1.59564E+00,-1.95562E+00
+113.00E-03,+1.44423E+00,+1.29223E+00,+1.59582E+00,-1.95549E+00
+114.00E-03,+1.44411E+00,+1.29218E+00,+1.59579E+00,-1.95540E+00
+115.00E-03,+1.44409E+00,+1.29224E+00,+1.59573E+00,-1.95527E+00
+116.00E-03,+1.44386E+00,+1.29210E+00,+1.59530E+00,-1.95518E+00
+117.00E-03,+1.44392E+00,+1.29220E+00,+1.59500E+00,-1.95509E+00
+118.00E-03,+1.44384E+00,+1.29216E+00,+1.59440E+00,-1.95494E+00
+119.00E-03,+1.44365E+00,+1.29206E+00,+1.59375E+00,-1.95481E+00
+120.00E-03,+1.44362E+00,+1.29210E+00,+1.59319E+00,-1.95469E+00
+121.00E-03,+1.44351E+00,+1.29209E+00,+1.59248E+00,-1.95457E+00
+122.00E-03,+1.44343E+00,+1.29206E+00,+1.59195E+00,-1.95444E+00
+123.00E-03,+1.44334E+00,+1.29196E+00,+1.59158E+00,-1.95435E+00
+124.00E-03,+1.44327E+00,+1.29195E+00,+1.59139E+00,-1.95423E+00
+125.00E-03,+1.44315E+00,+1.29189E+00,+1.59122E+00,-1.95412E+00
+126.00E-03,+1.44316E+00,+1.29192E+00,+1.59142E+00,-1.95398E+00
+127.00E-03,+1.44301E+00,+1.29181E+00,+1.59146E+00,-1.95385E+00
+128.00E-03,+1.44285E+00,+1.29172E+00,+1.59167E+00,-1.95376E+00
+129.00E-03,+1.44287E+00,+1.29177E+00,+1.59228E+00,-1.95365E+00
+130.00E-03,+1.44280E+00,+1.29178E+00,+1.59268E+00,-1.95351E+00
+131.00E-03,+1.44267E+00,+1.29166E+00,+1.59302E+00,-1.95340E+00
+132.00E-03,+1.44256E+00,+1.29159E+00,+1.59329E+00,-1.95326E+00
+133.00E-03,+1.44258E+00,+1.29162E+00,+1.59368E+00,-1.95314E+00
+134.00E-03,+1.44243E+00,+1.29152E+00,+1.59374E+00,-1.95305E+00
+135.00E-03,+1.44247E+00,+1.29160E+00,+1.59376E+00,-1.95288E+00
+136.00E-03,+1.44219E+00,+1.29139E+00,+1.59339E+00,-1.95279E+00
+137.00E-03,+1.44232E+00,+1.29157E+00,+1.59324E+00,-1.95269E+00
+138.00E-03,+1.44221E+00,+1.29154E+00,+1.59279E+00,-1.95254E+00
+139.00E-03,+1.44218E+00,+1.29152E+00,+1.59224E+00,-1.95244E+00
+140.00E-03,+1.44203E+00,+1.29143E+00,+1.59169E+00,-1.95229E+00
+141.00E-03,+1.44204E+00,+1.29147E+00,+1.59116E+00,-1.95218E+00
+142.00E-03,+1.44189E+00,+1.29141E+00,+1.59059E+00,-1.95204E+00
+143.00E-03,+1.44185E+00,+1.29134E+00,+1.59022E+00,-1.95191E+00
+144.00E-03,+1.44183E+00,+1.29136E+00,+1.59005E+00,-1.95181E+00
+145.00E-03,+1.44166E+00,+1.29119E+00,+1.58982E+00,-1.95175E+00
+146.00E-03,+1.44173E+00,+1.29125E+00,+1.58993E+00,-1.95160E+00
+147.00E-03,+1.44151E+00,+1.29110E+00,+1.59000E+00,-1.95147E+00
+148.00E-03,+1.44152E+00,+1.29114E+00,+1.59018E+00,-1.95137E+00
+149.00E-03,+1.44134E+00,+1.29103E+00,+1.59041E+00,-1.95124E+00
+150.00E-03,+1.44140E+00,+1.29110E+00,+1.59092E+00,-1.95114E+00
+151.00E-03,+1.44119E+00,+1.29091E+00,+1.59098E+00,-1.95101E+00
+152.00E-03,+1.44109E+00,+1.29084E+00,+1.59127E+00,-1.95086E+00
+153.00E-03,+1.44101E+00,+1.29080E+00,+1.59147E+00,-1.95072E+00
+154.00E-03,+1.44103E+00,+1.29085E+00,+1.59154E+00,-1.95063E+00
+155.00E-03,+1.44085E+00,+1.29072E+00,+1.59148E+00,-1.95048E+00
+156.00E-03,+1.44078E+00,+1.29067E+00,+1.59128E+00,-1.95038E+00
+157.00E-03,+1.44077E+00,+1.29072E+00,+1.59108E+00,-1.95022E+00
+158.00E-03,+1.44066E+00,+1.29065E+00,+1.59065E+00,-1.95007E+00
+159.00E-03,+1.44060E+00,+1.29065E+00,+1.59018E+00,-1.94994E+00
+160.00E-03,+1.44057E+00,+1.29065E+00,+1.58971E+00,-1.94981E+00
+161.00E-03,+1.44048E+00,+1.29059E+00,+1.58927E+00,-1.94967E+00
+162.00E-03,+1.44039E+00,+1.29054E+00,+1.58873E+00,-1.94953E+00
+163.00E-03,+1.44044E+00,+1.29057E+00,+1.58851E+00,-1.94939E+00
+164.00E-03,+1.44024E+00,+1.29044E+00,+1.58818E+00,-1.94927E+00
+165.00E-03,+1.44021E+00,+1.29039E+00,+1.58799E+00,-1.94915E+00
+166.00E-03,+1.44018E+00,+1.29036E+00,+1.58790E+00,-1.94902E+00
+167.00E-03,+1.44010E+00,+1.29033E+00,+1.58798E+00,-1.94889E+00
+168.00E-03,+1.43984E+00,+1.29010E+00,+1.58789E+00,-1.94876E+00
+169.00E-03,+1.43984E+00,+1.29011E+00,+1.58817E+00,-1.94864E+00
+170.00E-03,+1.43971E+00,+1.29001E+00,+1.58832E+00,-1.94853E+00
+171.00E-03,+1.43960E+00,+1.28989E+00,+1.58838E+00,-1.94840E+00
+172.00E-03,+1.43958E+00,+1.28989E+00,+1.58865E+00,-1.94823E+00
+173.00E-03,+1.43938E+00,+1.28977E+00,+1.58868E+00,-1.94815E+00
+174.00E-03,+1.43937E+00,+1.28974E+00,+1.58873E+00,-1.94804E+00
+175.00E-03,+1.43930E+00,+1.28973E+00,+1.58870E+00,-1.94790E+00
+176.00E-03,+1.43920E+00,+1.28967E+00,+1.58856E+00,-1.94779E+00
+177.00E-03,+1.43910E+00,+1.28962E+00,+1.58838E+00,-1.94765E+00
+178.00E-03,+1.43904E+00,+1.28963E+00,+1.58819E+00,-1.94757E+00
+179.00E-03,+1.43894E+00,+1.28959E+00,+1.58781E+00,-1.94742E+00
+180.00E-03,+1.43898E+00,+1.28962E+00,+1.58760E+00,-1.94729E+00
+181.00E-03,+1.43878E+00,+1.28946E+00,+1.58702E+00,-1.94716E+00
+182.00E-03,+1.43874E+00,+1.28942E+00,+1.58651E+00,-1.94704E+00
+183.00E-03,+1.43878E+00,+1.28948E+00,+1.58632E+00,-1.94694E+00
+184.00E-03,+1.43861E+00,+1.28936E+00,+1.58610E+00,-1.94683E+00
+185.00E-03,+1.43858E+00,+1.28934E+00,+1.58582E+00,-1.94670E+00
+186.00E-03,+1.43846E+00,+1.28920E+00,+1.58565E+00,-1.94658E+00
+187.00E-03,+1.43838E+00,+1.28916E+00,+1.58567E+00,-1.94642E+00
+188.00E-03,+1.43817E+00,+1.28902E+00,+1.58550E+00,-1.94636E+00
+189.00E-03,+1.43821E+00,+1.28900E+00,+1.58568E+00,-1.94627E+00
+190.00E-03,+1.43795E+00,+1.28882E+00,+1.58569E+00,-1.94615E+00
+191.00E-03,+1.43792E+00,+1.28878E+00,+1.58589E+00,-1.94603E+00
+192.00E-03,+1.43773E+00,+1.28857E+00,+1.58595E+00,-1.94590E+00
+193.00E-03,+1.43763E+00,+1.28853E+00,+1.58610E+00,-1.94577E+00
+194.00E-03,+1.43749E+00,+1.28846E+00,+1.58603E+00,-1.94562E+00
+195.00E-03,+1.43741E+00,+1.28836E+00,+1.58614E+00,-1.94550E+00
+196.00E-03,+1.43730E+00,+1.28832E+00,+1.58594E+00,-1.94540E+00
+197.00E-03,+1.43727E+00,+1.28827E+00,+1.58594E+00,-1.94529E+00
+198.00E-03,+1.43710E+00,+1.28815E+00,+1.58559E+00,-1.94515E+00
+199.00E-03,+1.43698E+00,+1.28807E+00,+1.58527E+00,-1.94505E+00
+200.00E-03,+1.43705E+00,+1.28815E+00,+1.58520E+00,-1.94491E+00
+201.00E-03,+1.43680E+00,+1.28795E+00,+1.58481E+00,-1.94479E+00
+202.00E-03,+1.43674E+00,+1.28794E+00,+1.58446E+00,-1.94469E+00
+203.00E-03,+1.43664E+00,+1.28785E+00,+1.58428E+00,-1.94461E+00
+204.00E-03,+1.43675E+00,+1.28795E+00,+1.58414E+00,-1.94449E+00
+205.00E-03,+1.43651E+00,+1.28773E+00,+1.58375E+00,-1.94442E+00
+206.00E-03,+1.43646E+00,+1.28767E+00,+1.58368E+00,-1.94429E+00
+207.00E-03,+1.43634E+00,+1.28761E+00,+1.58358E+00,-1.94419E+00
+208.00E-03,+1.43636E+00,+1.28762E+00,+1.58356E+00,-1.94410E+00
+209.00E-03,+1.43607E+00,+1.28739E+00,+1.58343E+00,-1.94401E+00
+210.00E-03,+1.43606E+00,+1.28733E+00,+1.58350E+00,-1.94390E+00
+211.00E-03,+1.43583E+00,+1.28719E+00,+1.58347E+00,-1.94385E+00
+212.00E-03,+1.43575E+00,+1.28708E+00,+1.58352E+00,-1.94370E+00
+213.00E-03,+1.43564E+00,+1.28700E+00,+1.58356E+00,-1.94364E+00
+214.00E-03,+1.43545E+00,+1.28683E+00,+1.58362E+00,-1.94353E+00
+215.00E-03,+1.43536E+00,+1.28676E+00,+1.58357E+00,-1.94341E+00
+216.00E-03,+1.43512E+00,+1.28662E+00,+1.58342E+00,-1.94331E+00
+217.00E-03,+1.43522E+00,+1.28673E+00,+1.58355E+00,-1.94319E+00
+218.00E-03,+1.43497E+00,+1.28648E+00,+1.58328E+00,-1.94306E+00
+219.00E-03,+1.43498E+00,+1.28656E+00,+1.58319E+00,-1.94297E+00
+220.00E-03,+1.43485E+00,+1.28642E+00,+1.58301E+00,-1.94283E+00
+221.00E-03,+1.43491E+00,+1.28649E+00,+1.58281E+00,-1.94269E+00
+222.00E-03,+1.43466E+00,+1.28626E+00,+1.58252E+00,-1.94262E+00
+223.00E-03,+1.43480E+00,+1.28638E+00,+1.58233E+00,-1.94245E+00
+224.00E-03,+1.43471E+00,+1.28631E+00,+1.58215E+00,-1.94235E+00
+225.00E-03,+1.43465E+00,+1.28627E+00,+1.58189E+00,-1.94226E+00
+226.00E-03,+1.43458E+00,+1.28621E+00,+1.58164E+00,-1.94211E+00
+227.00E-03,+1.43450E+00,+1.28617E+00,+1.58151E+00,-1.94196E+00
+228.00E-03,+1.43443E+00,+1.28610E+00,+1.58150E+00,-1.94187E+00
+229.00E-03,+1.43436E+00,+1.28607E+00,+1.58136E+00,-1.94173E+00
+230.00E-03,+1.43432E+00,+1.28598E+00,+1.58150E+00,-1.94160E+00
+231.00E-03,+1.43397E+00,+1.28567E+00,+1.58120E+00,-1.94149E+00
+232.00E-03,+1.43408E+00,+1.28579E+00,+1.58150E+00,-1.94133E+00
+233.00E-03,+1.43386E+00,+1.28559E+00,+1.58155E+00,-1.94119E+00
+234.00E-03,+1.43387E+00,+1.28559E+00,+1.58167E+00,-1.94107E+00
+235.00E-03,+1.43360E+00,+1.28538E+00,+1.58157E+00,-1.94092E+00
+236.00E-03,+1.43364E+00,+1.28542E+00,+1.58178E+00,-1.94080E+00
+237.00E-03,+1.43346E+00,+1.28524E+00,+1.58161E+00,-1.94068E+00
+238.00E-03,+1.43348E+00,+1.28531E+00,+1.58173E+00,-1.94057E+00
+239.00E-03,+1.43332E+00,+1.28520E+00,+1.58156E+00,-1.94043E+00
+240.00E-03,+1.43338E+00,+1.28524E+00,+1.58143E+00,-1.94030E+00
+241.00E-03,+1.43323E+00,+1.28515E+00,+1.58128E+00,-1.94014E+00
+242.00E-03,+1.43322E+00,+1.28515E+00,+1.58092E+00,-1.94005E+00
+243.00E-03,+1.43316E+00,+1.28513E+00,+1.58061E+00,-1.93991E+00
+244.00E-03,+1.43318E+00,+1.28515E+00,+1.58047E+00,-1.93985E+00
+245.00E-03,+1.43318E+00,+1.28511E+00,+1.58016E+00,-1.93974E+00
+246.00E-03,+1.43302E+00,+1.28499E+00,+1.57971E+00,-1.93962E+00
+247.00E-03,+1.43306E+00,+1.28503E+00,+1.57961E+00,-1.93952E+00
+248.00E-03,+1.43288E+00,+1.28490E+00,+1.57924E+00,-1.93943E+00
+249.00E-03,+1.43291E+00,+1.28495E+00,+1.57922E+00,-1.93932E+00
+250.00E-03,+1.43279E+00,+1.28481E+00,+1.57913E+00,-1.93924E+00
+251.00E-03,+1.43269E+00,+1.28474E+00,+1.57905E+00,-1.93911E+00
+252.00E-03,+1.43260E+00,+1.28460E+00,+1.57908E+00,-1.93900E+00
+253.00E-03,+1.43253E+00,+1.28456E+00,+1.57924E+00,-1.93892E+00
+254.00E-03,+1.43234E+00,+1.28441E+00,+1.57931E+00,-1.93880E+00
+255.00E-03,+1.43230E+00,+1.28438E+00,+1.57954E+00,-1.93864E+00
+256.00E-03,+1.43218E+00,+1.28426E+00,+1.57970E+00,-1.93856E+00
+257.00E-03,+1.43204E+00,+1.28416E+00,+1.57973E+00,-1.93844E+00
+258.00E-03,+1.43209E+00,+1.28421E+00,+1.57998E+00,-1.93830E+00
+259.00E-03,+1.43188E+00,+1.28406E+00,+1.57982E+00,-1.93821E+00
+260.00E-03,+1.43197E+00,+1.28418E+00,+1.57993E+00,-1.93806E+00
+261.00E-03,+1.43189E+00,+1.28410E+00,+1.57959E+00,-1.93790E+00
+262.00E-03,+1.43192E+00,+1.28413E+00,+1.57941E+00,-1.93783E+00
+263.00E-03,+1.43179E+00,+1.28401E+00,+1.57891E+00,-1.93768E+00
+264.00E-03,+1.43184E+00,+1.28406E+00,+1.57869E+00,-1.93751E+00
+265.00E-03,+1.43170E+00,+1.28392E+00,+1.57814E+00,-1.93739E+00
+266.00E-03,+1.43171E+00,+1.28397E+00,+1.57788E+00,-1.93728E+00
+267.00E-03,+1.43168E+00,+1.28393E+00,+1.57750E+00,-1.93716E+00
+268.00E-03,+1.43148E+00,+1.28377E+00,+1.57720E+00,-1.93704E+00
+269.00E-03,+1.43139E+00,+1.28365E+00,+1.57696E+00,-1.93691E+00
+270.00E-03,+1.43132E+00,+1.28361E+00,+1.57697E+00,-1.93681E+00
+271.00E-03,+1.43125E+00,+1.28349E+00,+1.57701E+00,-1.93668E+00
+272.00E-03,+1.43106E+00,+1.28337E+00,+1.57710E+00,-1.93658E+00
+273.00E-03,+1.43104E+00,+1.28334E+00,+1.57738E+00,-1.93644E+00
+274.00E-03,+1.43081E+00,+1.28312E+00,+1.57746E+00,-1.93630E+00
+275.00E-03,+1.43079E+00,+1.28311E+00,+1.57780E+00,-1.93614E+00
+276.00E-03,+1.43059E+00,+1.28294E+00,+1.57806E+00,-1.93605E+00
+277.00E-03,+1.43060E+00,+1.28294E+00,+1.57830E+00,-1.93593E+00
+278.00E-03,+1.43033E+00,+1.28274E+00,+1.57835E+00,-1.93580E+00
+279.00E-03,+1.43028E+00,+1.28269E+00,+1.57847E+00,-1.93570E+00
+280.00E-03,+1.43014E+00,+1.28261E+00,+1.57840E+00,-1.93557E+00
+281.00E-03,+1.43009E+00,+1.28257E+00,+1.57826E+00,-1.93543E+00
+282.00E-03,+1.43008E+00,+1.28258E+00,+1.57800E+00,-1.93530E+00
+283.00E-03,+1.42994E+00,+1.28243E+00,+1.57758E+00,-1.93523E+00
+284.00E-03,+1.42977E+00,+1.28232E+00,+1.57714E+00,-1.93506E+00
+285.00E-03,+1.42974E+00,+1.28229E+00,+1.57674E+00,-1.93498E+00
+286.00E-03,+1.42979E+00,+1.28237E+00,+1.57633E+00,-1.93489E+00
+287.00E-03,+1.42964E+00,+1.28220E+00,+1.57584E+00,-1.93474E+00
+288.00E-03,+1.42954E+00,+1.28213E+00,+1.57547E+00,-1.93469E+00
+289.00E-03,+1.42932E+00,+1.28194E+00,+1.57514E+00,-1.93452E+00
+290.00E-03,+1.42932E+00,+1.28195E+00,+1.57503E+00,-1.93444E+00
+291.00E-03,+1.42926E+00,+1.28187E+00,+1.57519E+00,-1.93436E+00
+292.00E-03,+1.42907E+00,+1.28166E+00,+1.57514E+00,-1.93421E+00
+293.00E-03,+1.42884E+00,+1.28146E+00,+1.57530E+00,-1.93409E+00
+294.00E-03,+1.42883E+00,+1.28147E+00,+1.57556E+00,-1.93393E+00
+295.00E-03,+1.42860E+00,+1.28123E+00,+1.57578E+00,-1.93385E+00
+296.00E-03,+1.42855E+00,+1.28115E+00,+1.57607E+00,-1.93374E+00
+297.00E-03,+1.42845E+00,+1.28110E+00,+1.57638E+00,-1.93362E+00
+298.00E-03,+1.42823E+00,+1.28092E+00,+1.57624E+00,-1.93349E+00
+299.00E-03,+1.42817E+00,+1.28091E+00,+1.57642E+00,-1.93337E+00
+300.00E-03,+1.42815E+00,+1.28088E+00,+1.57632E+00,-1.93327E+00
+301.00E-03,+1.42796E+00,+1.28070E+00,+1.57596E+00,-1.93315E+00
+302.00E-03,+1.42792E+00,+1.28069E+00,+1.57567E+00,-1.93302E+00
+303.00E-03,+1.42791E+00,+1.28070E+00,+1.57532E+00,-1.93292E+00
+304.00E-03,+1.42761E+00,+1.28042E+00,+1.57461E+00,-1.93278E+00
+305.00E-03,+1.42777E+00,+1.28056E+00,+1.57438E+00,-1.93272E+00
+306.00E-03,+1.42761E+00,+1.28043E+00,+1.57382E+00,-1.93258E+00
+307.00E-03,+1.42749E+00,+1.28035E+00,+1.57344E+00,-1.93246E+00
+308.00E-03,+1.42743E+00,+1.28029E+00,+1.57317E+00,-1.93237E+00
+309.00E-03,+1.42731E+00,+1.28020E+00,+1.57287E+00,-1.93228E+00
+310.00E-03,+1.42713E+00,+1.28001E+00,+1.57274E+00,-1.93217E+00
+311.00E-03,+1.42723E+00,+1.28010E+00,+1.57296E+00,-1.93209E+00
+312.00E-03,+1.42701E+00,+1.27991E+00,+1.57304E+00,-1.93198E+00
+313.00E-03,+1.42686E+00,+1.27974E+00,+1.57319E+00,-1.93186E+00
+314.00E-03,+1.42683E+00,+1.27969E+00,+1.57349E+00,-1.93177E+00
+315.00E-03,+1.42666E+00,+1.27954E+00,+1.57360E+00,-1.93165E+00
+316.00E-03,+1.42652E+00,+1.27944E+00,+1.57384E+00,-1.93154E+00
+317.00E-03,+1.42646E+00,+1.27933E+00,+1.57392E+00,-1.93142E+00
+318.00E-03,+1.42626E+00,+1.27919E+00,+1.57392E+00,-1.93131E+00
+319.00E-03,+1.42616E+00,+1.27914E+00,+1.57386E+00,-1.93121E+00
+320.00E-03,+1.42613E+00,+1.27909E+00,+1.57376E+00,-1.93106E+00
+321.00E-03,+1.42602E+00,+1.27899E+00,+1.57336E+00,-1.93096E+00
+322.00E-03,+1.42591E+00,+1.27893E+00,+1.57302E+00,-1.93084E+00
+323.00E-03,+1.42596E+00,+1.27896E+00,+1.57269E+00,-1.93071E+00
+324.00E-03,+1.42578E+00,+1.27880E+00,+1.57215E+00,-1.93056E+00
+325.00E-03,+1.42578E+00,+1.27881E+00,+1.57183E+00,-1.93048E+00
+326.00E-03,+1.42572E+00,+1.27877E+00,+1.57139E+00,-1.93035E+00
+327.00E-03,+1.42563E+00,+1.27873E+00,+1.57108E+00,-1.93021E+00
+328.00E-03,+1.42561E+00,+1.27871E+00,+1.57085E+00,-1.93007E+00
+329.00E-03,+1.42541E+00,+1.27855E+00,+1.57050E+00,-1.92999E+00
+330.00E-03,+1.42536E+00,+1.27851E+00,+1.57038E+00,-1.92985E+00
+331.00E-03,+1.42539E+00,+1.27853E+00,+1.57049E+00,-1.92973E+00
+332.00E-03,+1.42521E+00,+1.27838E+00,+1.57047E+00,-1.92957E+00
+333.00E-03,+1.42505E+00,+1.27817E+00,+1.57050E+00,-1.92943E+00
+334.00E-03,+1.42503E+00,+1.27815E+00,+1.57065E+00,-1.92931E+00
+335.00E-03,+1.42484E+00,+1.27798E+00,+1.57070E+00,-1.92913E+00
+336.00E-03,+1.42480E+00,+1.27794E+00,+1.57093E+00,-1.92901E+00
+337.00E-03,+1.42467E+00,+1.27783E+00,+1.57105E+00,-1.92892E+00
+338.00E-03,+1.42469E+00,+1.27785E+00,+1.57116E+00,-1.92878E+00
+339.00E-03,+1.42441E+00,+1.27762E+00,+1.57091E+00,-1.92869E+00
+340.00E-03,+1.42461E+00,+1.27783E+00,+1.57123E+00,-1.92870E+00
+341.00E-03,+1.42456E+00,+1.27778E+00,+1.57104E+00,-1.92869E+00
+342.00E-03,+1.42467E+00,+1.27789E+00,+1.57090E+00,-1.92878E+00
+343.00E-03,+1.42492E+00,+1.27811E+00,+1.57099E+00,-1.92888E+00
+344.00E-03,+1.42498E+00,+1.27819E+00,+1.57071E+00,-1.92900E+00
+345.00E-03,+1.42509E+00,+1.27825E+00,+1.57051E+00,-1.92918E+00
+346.00E-03,+1.42537E+00,+1.27851E+00,+1.57051E+00,-1.92928E+00
+347.00E-03,+1.42553E+00,+1.27866E+00,+1.57041E+00,-1.92942E+00
+348.00E-03,+1.42550E+00,+1.27864E+00,+1.57022E+00,-1.92960E+00
+349.00E-03,+1.42585E+00,+1.27897E+00,+1.57048E+00,-1.92970E+00
+350.00E-03,+1.42588E+00,+1.27899E+00,+1.57058E+00,-1.92986E+00
+351.00E-03,+1.42594E+00,+1.27902E+00,+1.57069E+00,-1.93001E+00
+352.00E-03,+1.42619E+00,+1.27923E+00,+1.57125E+00,-1.93014E+00
+353.00E-03,+1.42621E+00,+1.27924E+00,+1.57141E+00,-1.93026E+00
+354.00E-03,+1.42630E+00,+1.27930E+00,+1.57173E+00,-1.93038E+00
+355.00E-03,+1.42653E+00,+1.27949E+00,+1.57229E+00,-1.93045E+00
+356.00E-03,+1.42649E+00,+1.27939E+00,+1.57245E+00,-1.93060E+00
+357.00E-03,+1.42665E+00,+1.27953E+00,+1.57279E+00,-1.93074E+00
+358.00E-03,+1.42690E+00,+1.27978E+00,+1.57322E+00,-1.93083E+00
+359.00E-03,+1.42683E+00,+1.27968E+00,+1.57317E+00,-1.93096E+00
+360.00E-03,+1.42710E+00,+1.27996E+00,+1.57354E+00,-1.93109E+00
+361.00E-03,+1.42726E+00,+1.28008E+00,+1.57354E+00,-1.93116E+00
+362.00E-03,+1.42729E+00,+1.28013E+00,+1.57357E+00,-1.93130E+00
+363.00E-03,+1.42758E+00,+1.28035E+00,+1.57368E+00,-1.93140E+00
+364.00E-03,+1.42770E+00,+1.28043E+00,+1.57360E+00,-1.93151E+00
+365.00E-03,+1.42778E+00,+1.28051E+00,+1.57341E+00,-1.93165E+00
+366.00E-03,+1.42802E+00,+1.28069E+00,+1.57349E+00,-1.93171E+00
+367.00E-03,+1.42822E+00,+1.28087E+00,+1.57355E+00,-1.93185E+00
+368.00E-03,+1.42823E+00,+1.28092E+00,+1.57338E+00,-1.93198E+00
+369.00E-03,+1.42860E+00,+1.28126E+00,+1.57367E+00,-1.93205E+00
+370.00E-03,+1.42860E+00,+1.28128E+00,+1.57372E+00,-1.93217E+00
+371.00E-03,+1.42879E+00,+1.28149E+00,+1.57405E+00,-1.93228E+00
+372.00E-03,+1.42890E+00,+1.28158E+00,+1.57444E+00,-1.93238E+00
+373.00E-03,+1.42909E+00,+1.28170E+00,+1.57481E+00,-1.93250E+00
+374.00E-03,+1.42910E+00,+1.28167E+00,+1.57505E+00,-1.93261E+00
+375.00E-03,+1.42946E+00,+1.28194E+00,+1.57569E+00,-1.93269E+00
+376.00E-03,+1.42941E+00,+1.28187E+00,+1.57590E+00,-1.93283E+00
+377.00E-03,+1.42959E+00,+1.28201E+00,+1.57626E+00,-1.93295E+00
+378.00E-03,+1.42983E+00,+1.28229E+00,+1.57666E+00,-1.93305E+00
+379.00E-03,+1.42971E+00,+1.28223E+00,+1.57660E+00,-1.93317E+00
+380.00E-03,+1.42993E+00,+1.28242E+00,+1.57682E+00,-1.93326E+00
+381.00E-03,+1.43018E+00,+1.28264E+00,+1.57699E+00,-1.93336E+00
+382.00E-03,+1.43024E+00,+1.28269E+00,+1.57682E+00,-1.93347E+00
+383.00E-03,+1.43035E+00,+1.28278E+00,+1.57679E+00,-1.93358E+00
+384.00E-03,+1.43069E+00,+1.28303E+00,+1.57685E+00,-1.93369E+00
+385.00E-03,+1.43058E+00,+1.28292E+00,+1.57664E+00,-1.93384E+00
+386.00E-03,+1.43104E+00,+1.28328E+00,+1.57680E+00,-1.93395E+00
+387.00E-03,+1.43110E+00,+1.28334E+00,+1.57665E+00,-1.93407E+00
+388.00E-03,+1.43124E+00,+1.28349E+00,+1.57662E+00,-1.93418E+00
+389.00E-03,+1.43136E+00,+1.28360E+00,+1.57680E+00,-1.93427E+00
+390.00E-03,+1.43164E+00,+1.28389E+00,+1.57699E+00,-1.93443E+00
+391.00E-03,+1.43167E+00,+1.28391E+00,+1.57701E+00,-1.93455E+00
+392.00E-03,+1.43184E+00,+1.28402E+00,+1.57741E+00,-1.93467E+00
+393.00E-03,+1.43202E+00,+1.28416E+00,+1.57782E+00,-1.93477E+00
+394.00E-03,+1.43204E+00,+1.28410E+00,+1.57799E+00,-1.93489E+00
+395.00E-03,+1.43231E+00,+1.28434E+00,+1.57859E+00,-1.93502E+00
+396.00E-03,+1.43224E+00,+1.28422E+00,+1.57884E+00,-1.93510E+00
+397.00E-03,+1.43251E+00,+1.28447E+00,+1.57936E+00,-1.93524E+00
+398.00E-03,+1.43257E+00,+1.28457E+00,+1.57951E+00,-1.93533E+00
+399.00E-03,+1.43273E+00,+1.28471E+00,+1.57976E+00,-1.93546E+00
+400.00E-03,+1.43285E+00,+1.28483E+00,+1.57986E+00,-1.93554E+00
+401.00E-03,+1.43311E+00,+1.28508E+00,+1.58005E+00,-1.93566E+00
+402.00E-03,+1.43304E+00,+1.28500E+00,+1.57986E+00,-1.93579E+00
+403.00E-03,+1.43330E+00,+1.28523E+00,+1.57983E+00,-1.93586E+00
+404.00E-03,+1.43344E+00,+1.28533E+00,+1.57988E+00,-1.93601E+00
+405.00E-03,+1.43358E+00,+1.28545E+00,+1.57979E+00,-1.93615E+00
+406.00E-03,+1.43371E+00,+1.28558E+00,+1.57983E+00,-1.93626E+00
+407.00E-03,+1.43390E+00,+1.28578E+00,+1.57976E+00,-1.93638E+00
+408.00E-03,+1.43407E+00,+1.28594E+00,+1.57989E+00,-1.93648E+00
+409.00E-03,+1.43420E+00,+1.28607E+00,+1.57989E+00,-1.93660E+00
+410.00E-03,+1.43444E+00,+1.28626E+00,+1.58011E+00,-1.93679E+00
+411.00E-03,+1.43447E+00,+1.28629E+00,+1.57999E+00,-1.93689E+00
+412.00E-03,+1.43479E+00,+1.28654E+00,+1.58043E+00,-1.93703E+00
+413.00E-03,+1.43479E+00,+1.28655E+00,+1.58065E+00,-1.93719E+00
+414.00E-03,+1.43494E+00,+1.28664E+00,+1.58093E+00,-1.93730E+00
+415.00E-03,+1.43506E+00,+1.28673E+00,+1.58123E+00,-1.93742E+00
+416.00E-03,+1.43528E+00,+1.28689E+00,+1.58173E+00,-1.93755E+00
+417.00E-03,+1.43530E+00,+1.28693E+00,+1.58208E+00,-1.93769E+00
+418.00E-03,+1.43545E+00,+1.28709E+00,+1.58242E+00,-1.93779E+00
+419.00E-03,+1.43562E+00,+1.28726E+00,+1.58263E+00,-1.93792E+00
+420.00E-03,+1.43565E+00,+1.28728E+00,+1.58271E+00,-1.93803E+00
+421.00E-03,+1.43602E+00,+1.28757E+00,+1.58306E+00,-1.93818E+00
+422.00E-03,+1.43600E+00,+1.28756E+00,+1.58289E+00,-1.93829E+00
+423.00E-03,+1.43613E+00,+1.28772E+00,+1.58285E+00,-1.93840E+00
+424.00E-03,+1.43630E+00,+1.28782E+00,+1.58276E+00,-1.93852E+00
+425.00E-03,+1.43657E+00,+1.28805E+00,+1.58288E+00,-1.93866E+00
+426.00E-03,+1.43654E+00,+1.28805E+00,+1.58254E+00,-1.93876E+00
+427.00E-03,+1.43686E+00,+1.28836E+00,+1.58280E+00,-1.93885E+00
+428.00E-03,+1.43701E+00,+1.28845E+00,+1.58264E+00,-1.93897E+00
+429.00E-03,+1.43704E+00,+1.28853E+00,+1.58273E+00,-1.93908E+00
+430.00E-03,+1.43724E+00,+1.28872E+00,+1.58291E+00,-1.93922E+00
+431.00E-03,+1.43736E+00,+1.28881E+00,+1.58301E+00,-1.93931E+00
+432.00E-03,+1.43742E+00,+1.28885E+00,+1.58302E+00,-1.93939E+00
+433.00E-03,+1.43758E+00,+1.28891E+00,+1.58332E+00,-1.93955E+00
+434.00E-03,+1.43770E+00,+1.28898E+00,+1.58352E+00,-1.93962E+00
+435.00E-03,+1.43772E+00,+1.28899E+00,+1.58358E+00,-1.93973E+00
+436.00E-03,+1.43797E+00,+1.28916E+00,+1.58396E+00,-1.93986E+00
+437.00E-03,+1.43796E+00,+1.28918E+00,+1.58425E+00,-1.93996E+00
+438.00E-03,+1.43812E+00,+1.28933E+00,+1.58470E+00,-1.94007E+00
+439.00E-03,+1.43822E+00,+1.28944E+00,+1.58497E+00,-1.94019E+00
+440.00E-03,+1.43833E+00,+1.28955E+00,+1.58532E+00,-1.94028E+00
+441.00E-03,+1.43838E+00,+1.28958E+00,+1.58557E+00,-1.94043E+00
+442.00E-03,+1.43867E+00,+1.28978E+00,+1.58596E+00,-1.94052E+00
+443.00E-03,+1.43860E+00,+1.28967E+00,+1.58583E+00,-1.94069E+00
+444.00E-03,+1.43874E+00,+1.28980E+00,+1.58589E+00,-1.94081E+00
+445.00E-03,+1.43904E+00,+1.29009E+00,+1.58597E+00,-1.94095E+00
+446.00E-03,+1.43902E+00,+1.29005E+00,+1.58578E+00,-1.94108E+00
+447.00E-03,+1.43920E+00,+1.29027E+00,+1.58572E+00,-1.94120E+00
+448.00E-03,+1.43932E+00,+1.29040E+00,+1.58558E+00,-1.94135E+00
+449.00E-03,+1.43947E+00,+1.29060E+00,+1.58557E+00,-1.94146E+00
+450.00E-03,+1.43955E+00,+1.29067E+00,+1.58568E+00,-1.94163E+00
+451.00E-03,+1.43992E+00,+1.29092E+00,+1.58579E+00,-1.94182E+00
+452.00E-03,+1.43970E+00,+1.29065E+00,+1.58544E+00,-1.94189E+00
+453.00E-03,+1.43996E+00,+1.29085E+00,+1.58583E+00,-1.94204E+00
+454.00E-03,+1.44008E+00,+1.29086E+00,+1.58596E+00,-1.94217E+00
+455.00E-03,+1.44008E+00,+1.29088E+00,+1.58601E+00,-1.94226E+00
+456.00E-03,+1.44027E+00,+1.29103E+00,+1.58625E+00,-1.94240E+00
+457.00E-03,+1.44048E+00,+1.29124E+00,+1.58671E+00,-1.94253E+00
+458.00E-03,+1.44056E+00,+1.29138E+00,+1.58692E+00,-1.94263E+00
+459.00E-03,+1.44054E+00,+1.29139E+00,+1.58727E+00,-1.94276E+00
+460.00E-03,+1.44088E+00,+1.29166E+00,+1.58793E+00,-1.94284E+00
+461.00E-03,+1.44079E+00,+1.29152E+00,+1.58812E+00,-1.94292E+00
+462.00E-03,+1.44100E+00,+1.29167E+00,+1.58858E+00,-1.94307E+00
+463.00E-03,+1.44113E+00,+1.29174E+00,+1.58888E+00,-1.94318E+00
+464.00E-03,+1.44131E+00,+1.29187E+00,+1.58897E+00,-1.94325E+00
+465.00E-03,+1.44137E+00,+1.29194E+00,+1.58905E+00,-1.94339E+00
+466.00E-03,+1.44165E+00,+1.29222E+00,+1.58912E+00,-1.94350E+00
+467.00E-03,+1.44166E+00,+1.29228E+00,+1.58877E+00,-1.94357E+00
+468.00E-03,+1.44193E+00,+1.29258E+00,+1.58861E+00,-1.94369E+00
+469.00E-03,+1.44202E+00,+1.29274E+00,+1.58847E+00,-1.94380E+00
+470.00E-03,+1.44215E+00,+1.29278E+00,+1.58834E+00,-1.94393E+00
+471.00E-03,+1.44235E+00,+1.29291E+00,+1.58832E+00,-1.94402E+00
+472.00E-03,+1.44245E+00,+1.29292E+00,+1.58812E+00,-1.94410E+00
+473.00E-03,+1.44244E+00,+1.29291E+00,+1.58819E+00,-1.94421E+00
+474.00E-03,+1.44265E+00,+1.29300E+00,+1.58851E+00,-1.94432E+00
+475.00E-03,+1.44288E+00,+1.29322E+00,+1.58881E+00,-1.94441E+00
+476.00E-03,+1.44274E+00,+1.29312E+00,+1.58880E+00,-1.94450E+00
+477.00E-03,+1.44314E+00,+1.29349E+00,+1.58951E+00,-1.94462E+00
+478.00E-03,+1.44300E+00,+1.29335E+00,+1.58966E+00,-1.94470E+00
+479.00E-03,+1.44320E+00,+1.29353E+00,+1.59004E+00,-1.94483E+00
+480.00E-03,+1.44334E+00,+1.29363E+00,+1.59049E+00,-1.94490E+00
+481.00E-03,+1.44345E+00,+1.29369E+00,+1.59080E+00,-1.94499E+00
+482.00E-03,+1.44339E+00,+1.29356E+00,+1.59100E+00,-1.94513E+00
+483.00E-03,+1.44370E+00,+1.29380E+00,+1.59135E+00,-1.94522E+00
+484.00E-03,+1.44375E+00,+1.29389E+00,+1.59140E+00,-1.94533E+00
+485.00E-03,+1.44384E+00,+1.29399E+00,+1.59139E+00,-1.94550E+00
+486.00E-03,+1.44420E+00,+1.29433E+00,+1.59150E+00,-1.94562E+00
+487.00E-03,+1.44418E+00,+1.29431E+00,+1.59113E+00,-1.94574E+00
+488.00E-03,+1.44444E+00,+1.29456E+00,+1.59100E+00,-1.94586E+00
+489.00E-03,+1.44451E+00,+1.29464E+00,+1.59060E+00,-1.94597E+00


==> images/ovenFig/scope_18.csv <==
-1.51E+00,1.53E+00,1.29E+00,1.36E+00,-2.01E+00
-1.51E+00,1.53E+00,1.29E+00,1.36E+00,-2.01E+00
-1.51E+00,1.53E+00,1.29E+00,1.36E+00,-2.01E+00
-1.51E+00,1.53E+00,1.30E+00,1.35E+00,-2.01E+00
-1.51E+00,1.53E+00,1.30E+00,1.35E+00,-2.01E+00
-1.50E+00,1.53E+00,1.30E+00,1.35E+00,-2.01E+00
-1.50E+00,1.53E+00,1.30E+00,1.35E+00,-2.01E+00
-1.50E+00,1.53E+00,1.31E+00,1.34E+00,-2.01E+00
-1.50E+00,1.53E+00,1.31E+00,1.34E+00,-2.01E+00
-1.50E+00,1.53E+00,1.31E+00,1.34E+00,-2.01E+00
-1.50E+00,1.53E+00,1.31E+00,1.34E+00,-2.01E+00
-1.50E+00,1.53E+00,1.32E+00,1.34E+00,-2.01E+00
-1.50E+00,1.53E+00,1.32E+00,1.33E+00,-2.01E+00
-1.50E+00,1.53E+00,1.32E+00,1.33E+00,-2.01E+00
-1.50E+00,1.53E+00,1.32E+00,1.33E+00,-2.01E+00
-1.49E+00,1.53E+00,1.32E+00,1.33E+00,-2.01E+00
-1.49E+00,1.53E+00,1.33E+00,1.33E+00,-2.01E+00
-1.49E+00,1.53E+00,1.33E+00,1.32E+00,-2.01E+00
-1.49E+00,1.53E+00,1.33E+00,1.32E+00,-2.01E+00
-1.49E+00,1.53E+00,1.33E+00,1.32E+00,-2.01E+00
-1.49E+00,1.53E+00,1.33E+00,1.32E+00,-2.01E+00
-1.49E+00,1.53E+00,1.34E+00,1.32E+00,-2.01E+00
-1.49E+00,1.53E+00,1.34E+00,1.32E+00,-2.01E+00
-1.49E+00,1.53E+00,1.34E+00,1.31E+00,-2.01E+00
-1.49E+00,1.53E+00,1.34E+00,1.31E+00,-2.01E+00
-1.48E+00,1.53E+00,1.34E+00,1.31E+00,-2.01E+00
-1.48E+00,1.53E+00,1.35E+00,1.31E+00,-2.01E+00
-1.48E+00,1.53E+00,1.35E+00,1.31E+00,-2.01E+00
-1.48E+00,1.53E+00,1.35E+00,1.31E+00,-2.01E+00
-1.48E+00,1.53E+00,1.35E+00,1.30E+00,-2.01E+00
-1.48E+00,1.53E+00,1.35E+00,1.30E+00,-2.01E+00
-1.48E+00,1.53E+00,1.35E+00,1.30E+00,-2.01E+00
-1.48E+00,1.53E+00,1.36E+00,1.30E+00,-2.01E+00
-1.48E+00,1.53E+00,1.36E+00,1.30E+00,-2.01E+00
-1.48E+00,1.53E+00,1.36E+00,1.30E+00,-2.01E+00
-1.47E+00,1.53E+00,1.36E+00,1.30E+00,-2.01E+00
-1.47E+00,1.53E+00,1.36E+00,1.29E+00,-2.01E+00
-1.47E+00,1.53E+00,1.36E+00,1.29E+00,-2.01E+00
-1.47E+00,1.53E+00,1.36E+00,1.29E+00,-2.01E+00
-1.47E+00,1.53E+00,1.37E+00,1.29E+00,-2.01E+00
-1.47E+00,1.53E+00,1.37E+00,1.29E+00,-2.01E+00
-1.47E+00,1.53E+00,1.37E+00,1.29E+00,-2.01E+00
-1.47E+00,1.53E+00,1.37E+00,1.29E+00,-2.01E+00
-1.47E+00,1.53E+00,1.37E+00,1.29E+00,-2.01E+00
-1.47E+00,1.53E+00,1.37E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.37E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.37E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.38E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.38E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.38E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.38E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.38E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.38E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.38E+00,1.28E+00,-2.01E+00
-1.46E+00,1.53E+00,1.38E+00,1.28E+00,-2.01E+00
-1.45E+00,1.53E+00,1.38E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.45E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.39E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.40E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.40E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.40E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.40E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.40E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.40E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.40E+00,1.27E+00,-2.01E+00
-1.44E+00,1.53E+00,1.40E+00,1.27E+00,-2.02E+00
-1.43E+00,1.53E+00,1.40E+00,1.27E+00,-2.02E+00
-1.43E+00,1.53E+00,1.40E+00,1.27E+00,-2.02E+00
-1.43E+00,1.53E+00,1.40E+00,1.27E+00,-2.02E+00
-1.43E+00,1.53E+00,1.40E+00,1.27E+00,-2.02E+00
-1.43E+00,1.53E+00,1.40E+00,1.27E+00,-2.02E+00
-1.43E+00,1.53E+00,1.41E+00,1.27E+00,-2.02E+00
-1.43E+00,1.53E+00,1.41E+00,1.26E+00,-2.02E+00
-1.43E+00,1.53E+00,1.41E+00,1.26E+00,-2.02E+00
-1.43E+00,1.53E+00,1.41E+00,1.26E+00,-2.02E+00
-1.43E+00,1.53E+00,1.41E+00,1.26E+00,-2.02E+00
-1.42E+00,1.53E+00,1.41E+00,1.26E+00,-2.02E+00
-1.42E+00,1.53E+00,1.41E+00,1.27E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.42E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.41E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.41E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.27E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.40E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.42E+00,1.28E+00,-2.02E+00
-1.39E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.39E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.29E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.38E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.30E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.31E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.31E+00,-2.02E+00
-1.37E+00,1.54E+00,1.43E+00,1.31E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.31E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.31E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.31E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.31E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.32E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.32E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.32E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.32E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.32E+00,-2.02E+00
-1.36E+00,1.54E+00,1.43E+00,1.32E+00,-2.02E+00
-1.35E+00,1.54E+00,1.43E+00,1.32E+00,-2.02E+00
-1.35E+00,1.54E+00,1.43E+00,1.32E+00,-2.03E+00
-1.35E+00,1.54E+00,1.43E+00,1.33E+00,-2.03E+00
-1.35E+00,1.54E+00,1.43E+00,1.33E+00,-2.03E+00
-1.35E+00,1.54E+00,1.43E+00,1.33E+00,-2.03E+00
-1.35E+00,1.54E+00,1.43E+00,1.33E+00,-2.03E+00
-1.35E+00,1.54E+00,1.43E+00,1.33E+00,-2.03E+00
-1.35E+00,1.54E+00,1.43E+00,1.33E+00,-2.03E+00
-1.35E+00,1.54E+00,1.43E+00,1.34E+00,-2.03E+00
-1.35E+00,1.54E+00,1.43E+00,1.34E+00,-2.03E+00
-1.34E+00,1.54E+00,1.43E+00,1.34E+00,-2.03E+00
-1.34E+00,1.54E+00,1.43E+00,1.34E+00,-2.03E+00
-1.34E+00,1.54E+00,1.44E+00,1.34E+00,-2.03E+00
-1.34E+00,1.54E+00,1.44E+00,1.34E+00,-2.03E+00
-1.34E+00,1.54E+00,1.44E+00,1.34E+00,-2.03E+00
-1.34E+00,1.54E+00,1.44E+00,1.35E+00,-2.03E+00
-1.34E+00,1.54E+00,1.44E+00,1.35E+00,-2.03E+00
-1.34E+00,1.54E+00,1.44E+00,1.35E+00,-2.03E+00
-1.34E+00,1.54E+00,1.44E+00,1.35E+00,-2.03E+00
-1.34E+00,1.54E+00,1.44E+00,1.35E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.35E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.36E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.36E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.36E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.36E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.36E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.36E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.37E+00,-2.03E+00
-1.33E+00,1.54E+00,1.44E+00,1.37E+00,-2.03E+00
-1.33E+00,1.55E+00,1.44E+00,1.37E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.37E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.37E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.37E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.37E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.38E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.38E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.38E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.38E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.38E+00,-2.03E+00
-1.32E+00,1.55E+00,1.44E+00,1.38E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.39E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.39E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.39E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.39E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.39E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.39E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.40E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.40E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.40E+00,-2.03E+00
-1.31E+00,1.55E+00,1.44E+00,1.40E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.40E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.40E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.41E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.41E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.41E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.41E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.41E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.41E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.42E+00,-2.03E+00
-1.30E+00,1.55E+00,1.44E+00,1.42E+00,-2.03E+00
-1.29E+00,1.55E+00,1.44E+00,1.42E+00,-2.03E+00
-1.29E+00,1.55E+00,1.44E+00,1.42E+00,-2.03E+00
-1.29E+00,1.55E+00,1.44E+00,1.42E+00,-2.03E+00
-1.29E+00,1.55E+00,1.44E+00,1.43E+00,-2.03E+00
-1.29E+00,1.55E+00,1.44E+00,1.43E+00,-2.03E+00
-1.29E+00,1.55E+00,1.44E+00,1.43E+00,-2.03E+00
-1.29E+00,1.55E+00,1.44E+00,1.43E+00,-2.03E+00
-1.29E+00,1.55E+00,1.45E+00,1.43E+00,-2.03E+00
-1.29E+00,1.55E+00,1.45E+00,1.43E+00,-2.03E+00
-1.29E+00,1.55E+00,1.45E+00,1.44E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.44E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.44E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.44E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.44E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.44E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.45E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.45E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.45E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.45E+00,-2.03E+00
-1.28E+00,1.55E+00,1.45E+00,1.45E+00,-2.03E+00
-1.27E+00,1.55E+00,1.45E+00,1.45E+00,-2.03E+00
-1.27E+00,1.55E+00,1.45E+00,1.46E+00,-2.03E+00
-1.27E+00,1.55E+00,1.45E+00,1.46E+00,-2.03E+00
-1.27E+00,1.55E+00,1.45E+00,1.46E+00,-2.03E+00
-1.27E+00,1.55E+00,1.45E+00,1.46E+00,-2.03E+00
-1.27E+00,1.55E+00,1.45E+00,1.46E+00,-2.03E+00
-1.27E+00,1.55E+00,1.45E+00,1.46E+00,-2.04E+00
-1.27E+00,1.55E+00,1.45E+00,1.47E+00,-2.04E+00
-1.27E+00,1.55E+00,1.45E+00,1.47E+00,-2.04E+00
-1.27E+00,1.55E+00,1.45E+00,1.47E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.47E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.47E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.47E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.47E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.48E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.48E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.48E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.48E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.48E+00,-2.04E+00
-1.26E+00,1.55E+00,1.45E+00,1.48E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.49E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.49E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.49E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.49E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.49E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.49E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.50E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.50E+00,-2.04E+00
-1.25E+00,1.55E+00,1.45E+00,1.50E+00,-2.04E+00
-1.25E+00,1.56E+00,1.45E+00,1.50E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.50E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.50E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.51E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.51E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.51E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.51E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.51E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.51E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.51E+00,-2.04E+00
-1.24E+00,1.56E+00,1.45E+00,1.52E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.52E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.52E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.52E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.52E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.52E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.23E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.53E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.22E+00,1.56E+00,1.45E+00,1.54E+00,-2.04E+00
-1.21E+00,1.56E+00,1.45E+00,1.55E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.55E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.55E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.55E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.55E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.55E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.55E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.55E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.56E+00,-2.04E+00
-1.21E+00,1.56E+00,1.46E+00,1.56E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.56E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.56E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.56E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.56E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.56E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.56E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.57E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.57E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.57E+00,-2.04E+00
-1.20E+00,1.56E+00,1.46E+00,1.57E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.57E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.57E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.57E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.57E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.58E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.58E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.58E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.58E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.58E+00,-2.04E+00
-1.19E+00,1.56E+00,1.46E+00,1.58E+00,-2.04E+00
-1.18E+00,1.56E+00,1.46E+00,1.58E+00,-2.04E+00
-1.18E+00,1.56E+00,1.46E+00,1.58E+00,-2.05E+00
-1.18E+00,1.56E+00,1.46E+00,1.58E+00,-2.05E+00
-1.18E+00,1.56E+00,1.46E+00,1.59E+00,-2.05E+00
-1.18E+00,1.56E+00,1.46E+00,1.59E+00,-2.05E+00
-1.18E+00,1.56E+00,1.46E+00,1.59E+00,-2.05E+00
-1.18E+00,1.56E+00,1.46E+00,1.59E+00,-2.05E+00
-1.18E+00,1.56E+00,1.46E+00,1.59E+00,-2.05E+00
-1.18E+00,1.56E+00,1.46E+00,1.59E+00,-2.05E+00
-1.18E+00,1.56E+00,1.46E+00,1.59E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.59E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.17E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.60E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.16E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.61E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.15E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.14E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.14E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.14E+00,1.56E+00,1.46E+00,1.62E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.14E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.63E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.13E+00,1.57E+00,1.46E+00,1.64E+00,-2.05E+00
-1.13E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.13E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.64E+00,-2.05E+00
-1.12E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.11E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.10E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.10E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.10E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.10E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.10E+00,1.57E+00,1.47E+00,1.65E+00,-2.05E+00
-1.10E+00,1.57E+00,1.47E+00,1.66E+00,-2.05E+00
-1.10E+00,1.57E+00,1.47E+00,1.66E+00,-2.05E+00
-1.10E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.10E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.10E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.09E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.66E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.08E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.58E+00,1.47E+00,1.67E+00,-2.06E+00
-1.07E+00,1.58E+00,1.47E+00,1.67E+00,-2.06E+00
-1.06E+00,1.58E+00,1.47E+00,1.67E+00,-2.06E+00
-1.06E+00,1.58E+00,1.47E+00,1.67E+00,-2.06E+00
-1.06E+00,1.58E+00,1.47E+00,1.67E+00,-2.06E+00
-1.06E+00,1.58E+00,1.47E+00,1.67E+00,-2.06E+00
-1.06E+00,1.58E+00,1.47E+00,1.67E+00,-2.06E+00
-1.06E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.47E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.06E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.05E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.04E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.68E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.03E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.02E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.06E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.01E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.00E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.00E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.00E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.00E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-1.00E+00,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-9.99E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-9.98E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-9.97E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-9.96E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-9.95E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-9.94E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-9.93E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.92E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.91E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.90E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.89E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.88E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.87E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.86E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.85E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.84E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.83E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.82E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.81E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.80E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.79E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.78E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.77E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.76E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.75E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.74E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.73E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.72E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.71E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.70E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.69E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.68E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.67E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.66E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.65E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.64E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.63E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-9.62E-01,1.58E+00,1.49E+00,1.70E+00,-2.07E+00
-9.61E-01,1.58E+00,1.49E+00,1.70E+00,-2.07E+00
-9.60E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.59E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.58E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.57E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.56E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.55E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.54E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.53E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.52E-01,1.59E+00,1.49E+00,1.70E+00,-2.07E+00
-9.51E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.50E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.49E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.48E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.47E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.46E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.45E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.44E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.43E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.42E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.41E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.40E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.39E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.38E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.37E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.36E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.35E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.34E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.33E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.32E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.31E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-9.30E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.29E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.28E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.27E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.26E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.25E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.24E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.23E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.22E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.21E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.20E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.19E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.18E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.17E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.16E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.15E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.14E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.13E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.12E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.11E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.10E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.09E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.08E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.07E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.06E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.05E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.04E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.03E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.02E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.01E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-9.00E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.99E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.98E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.97E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.96E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.95E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.94E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.93E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.92E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.91E-01,1.59E+00,1.49E+00,1.71E+00,-2.08E+00
-8.90E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-8.89E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-8.88E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-8.87E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-8.86E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-8.85E-01,1.59E+00,1.49E+00,1.71E+00,-2.07E+00
-8.84E-01,1.58E+00,1.49E+00,1.71E+00,-2.07E+00
-8.83E-01,1.58E+00,1.49E+00,1.71E+00,-2.07E+00
-8.82E-01,1.58E+00,1.49E+00,1.71E+00,-2.07E+00
-8.81E-01,1.58E+00,1.49E+00,1.71E+00,-2.07E+00
-8.80E-01,1.58E+00,1.48E+00,1.71E+00,-2.07E+00
-8.79E-01,1.58E+00,1.48E+00,1.71E+00,-2.07E+00
-8.78E-01,1.58E+00,1.48E+00,1.71E+00,-2.07E+00
-8.77E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.76E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.75E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.74E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.73E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.72E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.71E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.70E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.69E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.68E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.67E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.66E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.65E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.64E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.63E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.62E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.61E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.60E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.59E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.58E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.57E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.56E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.55E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.54E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.53E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.52E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.51E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.50E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.49E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.48E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.47E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.46E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.45E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.44E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.43E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.42E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.41E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.40E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.39E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.38E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.37E-01,1.58E+00,1.48E+00,1.70E+00,-2.07E+00
-8.36E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.35E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.34E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.33E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.32E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.31E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.30E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.29E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.28E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.27E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.26E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.25E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.24E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.23E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.22E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.21E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.20E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.19E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.18E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.17E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.16E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.15E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.14E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.13E-01,1.58E+00,1.48E+00,1.69E+00,-2.07E+00
-8.12E-01,1.57E+00,1.48E+00,1.69E+00,-2.07E+00
-8.11E-01,1.57E+00,1.48E+00,1.69E+00,-2.07E+00
-8.10E-01,1.57E+00,1.47E+00,1.69E+00,-2.07E+00
-8.09E-01,1.57E+00,1.47E+00,1.69E+00,-2.07E+00
-8.08E-01,1.57E+00,1.47E+00,1.69E+00,-2.06E+00
-8.07E-01,1.57E+00,1.47E+00,1.69E+00,-2.06E+00
-8.06E-01,1.57E+00,1.47E+00,1.69E+00,-2.06E+00
-8.05E-01,1.57E+00,1.47E+00,1.69E+00,-2.06E+00
-8.04E-01,1.57E+00,1.47E+00,1.69E+00,-2.06E+00
-8.03E-01,1.57E+00,1.47E+00,1.69E+00,-2.06E+00
-8.02E-01,1.57E+00,1.47E+00,1.69E+00,-2.06E+00
-8.01E-01,1.57E+00,1.47E+00,1.69E+00,-2.06E+00
-8.00E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.99E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.98E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.97E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.96E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.95E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.94E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.93E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.92E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.91E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.90E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.89E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.88E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.87E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.86E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.85E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.84E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.83E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.82E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.81E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.80E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.79E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.78E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.77E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.76E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.75E-01,1.57E+00,1.47E+00,1.68E+00,-2.06E+00
-7.74E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.73E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.72E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.71E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.70E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.69E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.68E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.67E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.66E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.65E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.64E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.63E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.62E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.61E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.60E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.59E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.58E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.57E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.56E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.55E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.54E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.53E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.52E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.51E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.50E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.49E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.48E-01,1.57E+00,1.47E+00,1.67E+00,-2.06E+00
-7.47E-01,1.57E+00,1.46E+00,1.66E+00,-2.06E+00
-7.46E-01,1.57E+00,1.46E+00,1.66E+00,-2.06E+00
-7.45E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.44E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.43E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.42E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.41E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.40E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.39E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.38E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.37E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.36E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.35E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.34E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.33E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.32E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.31E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.30E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.29E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.28E-01,1.56E+00,1.46E+00,1.66E+00,-2.06E+00
-7.27E-01,1.56E+00,1.46E+00,1.65E+00,-2.06E+00
-7.26E-01,1.56E+00,1.46E+00,1.65E+00,-2.06E+00
-7.25E-01,1.56E+00,1.46E+00,1.65E+00,-2.06E+00
-7.24E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.23E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.22E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.21E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.20E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.19E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.18E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.17E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.16E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.15E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.14E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.13E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.12E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.11E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.10E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.09E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.08E-01,1.56E+00,1.46E+00,1.65E+00,-2.05E+00
-7.07E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-7.06E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-7.05E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-7.04E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-7.03E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-7.02E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-7.01E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-7.00E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.99E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.98E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.97E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.96E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.95E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.94E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.93E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.92E-01,1.56E+00,1.46E+00,1.64E+00,-2.05E+00
-6.91E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.90E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.89E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.88E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.87E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.86E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.85E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.84E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.83E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.82E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.81E-01,1.56E+00,1.46E+00,1.63E+00,-2.05E+00
-6.80E-01,1.56E+00,1.45E+00,1.63E+00,-2.05E+00
-6.79E-01,1.56E+00,1.45E+00,1.63E+00,-2.05E+00
-6.78E-01,1.56E+00,1.45E+00,1.63E+00,-2.05E+00
-6.77E-01,1.56E+00,1.45E+00,1.62E+00,-2.05E+00
-6.76E-01,1.56E+00,1.45E+00,1.62E+00,-2.05E+00
-6.75E-01,1.56E+00,1.45E+00,1.62E+00,-2.05E+00
-6.74E-01,1.56E+00,1.45E+00,1.62E+00,-2.05E+00
-6.73E-01,1.56E+00,1.45E+00,1.62E+00,-2.05E+00
-6.72E-01,1.56E+00,1.45E+00,1.62E+00,-2.05E+00
-6.71E-01,1.56E+00,1.45E+00,1.62E+00,-2.05E+00
-6.70E-01,1.55E+00,1.45E+00,1.62E+00,-2.05E+00
-6.69E-01,1.55E+00,1.45E+00,1.62E+00,-2.05E+00
-6.68E-01,1.55E+00,1.45E+00,1.62E+00,-2.05E+00
-6.67E-01,1.55E+00,1.45E+00,1.62E+00,-2.05E+00
-6.66E-01,1.55E+00,1.45E+00,1.62E+00,-2.05E+00
-6.65E-01,1.55E+00,1.45E+00,1.62E+00,-2.05E+00
-6.64E-01,1.55E+00,1.45E+00,1.62E+00,-2.05E+00
-6.63E-01,1.55E+00,1.45E+00,1.62E+00,-2.05E+00
-6.62E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.61E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.60E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.59E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.58E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.57E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.56E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.55E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.54E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.53E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.52E-01,1.55E+00,1.45E+00,1.61E+00,-2.05E+00
-6.51E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.50E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.49E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.48E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.47E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.46E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.45E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.44E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.43E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.42E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.41E-01,1.55E+00,1.45E+00,1.60E+00,-2.05E+00
-6.40E-01,1.55E+00,1.45E+00,1.59E+00,-2.05E+00
-6.39E-01,1.55E+00,1.45E+00,1.59E+00,-2.05E+00
-6.38E-01,1.55E+00,1.45E+00,1.59E+00,-2.04E+00
-6.37E-01,1.55E+00,1.45E+00,1.59E+00,-2.04E+00
-6.36E-01,1.55E+00,1.45E+00,1.59E+00,-2.04E+00
-6.35E-01,1.55E+00,1.45E+00,1.59E+00,-2.04E+00
-6.34E-01,1.55E+00,1.45E+00,1.59E+00,-2.04E+00
-6.33E-01,1.55E+00,1.45E+00,1.59E+00,-2.04E+00
-6.32E-01,1.55E+00,1.45E+00,1.59E+00,-2.04E+00
-6.31E-01,1.55E+00,1.45E+00,1.59E+00,-2.04E+00
-6.30E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.29E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.28E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.27E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.26E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.25E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.24E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.23E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.22E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.21E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.20E-01,1.55E+00,1.45E+00,1.58E+00,-2.04E+00
-6.19E-01,1.55E+00,1.45E+00,1.57E+00,-2.04E+00
-6.18E-01,1.55E+00,1.45E+00,1.57E+00,-2.04E+00
-6.17E-01,1.55E+00,1.45E+00,1.57E+00,-2.04E+00
-6.16E-01,1.55E+00,1.45E+00,1.57E+00,-2.04E+00
-6.15E-01,1.55E+00,1.45E+00,1.57E+00,-2.04E+00
-6.14E-01,1.55E+00,1.45E+00,1.57E+00,-2.04E+00
-6.13E-01,1.55E+00,1.45E+00,1.57E+00,-2.04E+00
-6.12E-01,1.55E+00,1.45E+00,1.57E+00,-2.04E+00
-6.11E-01,1.55E+00,1.45E+00,1.56E+00,-2.04E+00
-6.10E-01,1.55E+00,1.45E+00,1.56E+00,-2.04E+00
-6.09E-01,1.55E+00,1.45E+00,1.56E+00,-2.04E+00
-6.08E-01,1.55E+00,1.45E+00,1.56E+00,-2.04E+00
-6.07E-01,1.55E+00,1.45E+00,1.56E+00,-2.04E+00
-6.06E-01,1.55E+00,1.44E+00,1.56E+00,-2.04E+00
-6.05E-01,1.55E+00,1.45E+00,1.56E+00,-2.04E+00
-6.04E-01,1.55E+00,1.44E+00,1.56E+00,-2.04E+00
-6.03E-01,1.55E+00,1.44E+00,1.56E+00,-2.04E+00
-6.02E-01,1.55E+00,1.44E+00,1.55E+00,-2.04E+00
-6.01E-01,1.55E+00,1.44E+00,1.55E+00,-2.04E+00
-6.00E-01,1.55E+00,1.44E+00,1.55E+00,-2.04E+00
-5.99E-01,1.55E+00,1.44E+00,1.55E+00,-2.04E+00
-5.98E-01,1.55E+00,1.44E+00,1.55E+00,-2.04E+00
-5.97E-01,1.55E+00,1.44E+00,1.55E+00,-2.04E+00
-5.96E-01,1.55E+00,1.44E+00,1.55E+00,-2.04E+00
-5.95E-01,1.55E+00,1.44E+00,1.55E+00,-2.04E+00
-5.94E-01,1.55E+00,1.44E+00,1.54E+00,-2.04E+00
-5.93E-01,1.55E+00,1.44E+00,1.54E+00,-2.04E+00
-5.92E-01,1.55E+00,1.44E+00,1.54E+00,-2.04E+00
-5.91E-01,1.55E+00,1.44E+00,1.54E+00,-2.04E+00
-5.90E-01,1.55E+00,1.44E+00,1.54E+00,-2.04E+00
-5.89E-01,1.54E+00,1.44E+00,1.54E+00,-2.04E+00
-5.88E-01,1.54E+00,1.44E+00,1.54E+00,-2.04E+00
-5.87E-01,1.54E+00,1.44E+00,1.53E+00,-2.04E+00
-5.86E-01,1.54E+00,1.44E+00,1.53E+00,-2.04E+00
-5.85E-01,1.54E+00,1.44E+00,1.53E+00,-2.04E+00
-5.84E-01,1.54E+00,1.44E+00,1.53E+00,-2.04E+00
-5.83E-01,1.54E+00,1.44E+00,1.53E+00,-2.04E+00
-5.82E-01,1.54E+00,1.44E+00,1.53E+00,-2.04E+00
-5.81E-01,1.54E+00,1.44E+00,1.53E+00,-2.04E+00
-5.80E-01,1.54E+00,1.44E+00,1.53E+00,-2.04E+00
-5.79E-01,1.54E+00,1.44E+00,1.52E+00,-2.04E+00
-5.78E-01,1.54E+00,1.44E+00,1.52E+00,-2.04E+00
-5.77E-01,1.54E+00,1.44E+00,1.52E+00,-2.04E+00
-5.76E-01,1.54E+00,1.44E+00,1.52E+00,-2.04E+00
-5.75E-01,1.54E+00,1.44E+00,1.52E+00,-2.04E+00
-5.74E-01,1.54E+00,1.44E+00,1.52E+00,-2.04E+00
-5.73E-01,1.54E+00,1.44E+00,1.52E+00,-2.04E+00
-5.72E-01,1.54E+00,1.44E+00,1.51E+00,-2.04E+00
-5.71E-01,1.54E+00,1.44E+00,1.51E+00,-2.04E+00
-5.70E-01,1.54E+00,1.44E+00,1.51E+00,-2.04E+00
-5.69E-01,1.54E+00,1.44E+00,1.51E+00,-2.04E+00
-5.68E-01,1.54E+00,1.44E+00,1.51E+00,-2.04E+00
-5.67E-01,1.54E+00,1.44E+00,1.51E+00,-2.04E+00
-5.66E-01,1.54E+00,1.44E+00,1.51E+00,-2.04E+00
-5.65E-01,1.54E+00,1.44E+00,1.51E+00,-2.04E+00
-5.64E-01,1.54E+00,1.44E+00,1.50E+00,-2.04E+00
-5.63E-01,1.54E+00,1.44E+00,1.50E+00,-2.04E+00
-5.62E-01,1.54E+00,1.44E+00,1.50E+00,-2.04E+00
-5.61E-01,1.54E+00,1.44E+00,1.50E+00,-2.04E+00
-5.60E-01,1.54E+00,1.44E+00,1.50E+00,-2.04E+00
-5.59E-01,1.54E+00,1.44E+00,1.50E+00,-2.04E+00
-5.58E-01,1.54E+00,1.44E+00,1.49E+00,-2.04E+00
-5.57E-01,1.54E+00,1.44E+00,1.49E+00,-2.04E+00
-5.56E-01,1.54E+00,1.44E+00,1.49E+00,-2.04E+00
-5.55E-01,1.54E+00,1.44E+00,1.49E+00,-2.04E+00
-5.54E-01,1.54E+00,1.44E+00,1.49E+00,-2.04E+00
-5.53E-01,1.54E+00,1.44E+00,1.49E+00,-2.03E+00
-5.52E-01,1.54E+00,1.44E+00,1.49E+00,-2.03E+00
-5.51E-01,1.54E+00,1.44E+00,1.48E+00,-2.03E+00
-5.50E-01,1.54E+00,1.44E+00,1.48E+00,-2.03E+00
-5.49E-01,1.54E+00,1.44E+00,1.48E+00,-2.03E+00
-5.48E-01,1.54E+00,1.44E+00,1.48E+00,-2.03E+00
-5.47E-01,1.54E+00,1.44E+00,1.48E+00,-2.03E+00
-5.46E-01,1.54E+00,1.44E+00,1.48E+00,-2.03E+00
-5.45E-01,1.54E+00,1.44E+00,1.47E+00,-2.03E+00
-5.44E-01,1.54E+00,1.44E+00,1.47E+00,-2.03E+00
-5.43E-01,1.54E+00,1.44E+00,1.47E+00,-2.03E+00
-5.42E-01,1.54E+00,1.44E+00,1.47E+00,-2.03E+00
-5.41E-01,1.54E+00,1.44E+00,1.47E+00,-2.03E+00
-5.40E-01,1.54E+00,1.44E+00,1.47E+00,-2.03E+00
-5.39E-01,1.54E+00,1.43E+00,1.47E+00,-2.03E+00
-5.38E-01,1.54E+00,1.43E+00,1.46E+00,-2.03E+00
-5.37E-01,1.54E+00,1.43E+00,1.46E+00,-2.03E+00
-5.36E-01,1.54E+00,1.43E+00,1.46E+00,-2.03E+00
-5.35E-01,1.54E+00,1.43E+00,1.46E+00,-2.03E+00
-5.34E-01,1.54E+00,1.43E+00,1.46E+00,-2.03E+00
-5.33E-01,1.54E+00,1.43E+00,1.46E+00,-2.03E+00
-5.32E-01,1.54E+00,1.43E+00,1.45E+00,-2.03E+00
-5.31E-01,1.54E+00,1.43E+00,1.45E+00,-2.03E+00
-5.30E-01,1.54E+00,1.43E+00,1.45E+00,-2.03E+00
-5.29E-01,1.54E+00,1.43E+00,1.45E+00,-2.03E+00
-5.28E-01,1.54E+00,1.43E+00,1.45E+00,-2.03E+00
-5.27E-01,1.54E+00,1.43E+00,1.45E+00,-2.03E+00
-5.26E-01,1.54E+00,1.43E+00,1.44E+00,-2.03E+00
-5.25E-01,1.54E+00,1.43E+00,1.44E+00,-2.03E+00
-5.24E-01,1.54E+00,1.43E+00,1.44E+00,-2.03E+00
-5.23E-01,1.54E+00,1.43E+00,1.44E+00,-2.03E+00
-5.22E-01,1.54E+00,1.43E+00,1.44E+00,-2.03E+00
-5.21E-01,1.54E+00,1.43E+00,1.44E+00,-2.03E+00
-5.20E-01,1.54E+00,1.43E+00,1.43E+00,-2.03E+00
-5.19E-01,1.54E+00,1.43E+00,1.43E+00,-2.03E+00
-5.18E-01,1.54E+00,1.43E+00,1.43E+00,-2.03E+00
-5.17E-01,1.53E+00,1.43E+00,1.43E+00,-2.03E+00
-5.16E-01,1.53E+00,1.43E+00,1.43E+00,-2.03E+00
-5.15E-01,1.53E+00,1.43E+00,1.43E+00,-2.03E+00
-5.14E-01,1.53E+00,1.43E+00,1.42E+00,-2.03E+00
-5.13E-01,1.53E+00,1.43E+00,1.42E+00,-2.03E+00
-5.12E-01,1.53E+00,1.43E+00,1.42E+00,-2.03E+00
-5.11E-01,1.53E+00,1.43E+00,1.42E+00,-2.03E+00
-5.10E-01,1.53E+00,1.43E+00,1.42E+00,-2.03E+00
-5.09E-01,1.53E+00,1.43E+00,1.42E+00,-2.03E+00
-5.08E-01,1.53E+00,1.43E+00,1.41E+00,-2.03E+00
-5.07E-01,1.53E+00,1.43E+00,1.41E+00,-2.03E+00
-5.06E-01,1.53E+00,1.43E+00,1.41E+00,-2.03E+00
-5.05E-01,1.53E+00,1.43E+00,1.41E+00,-2.03E+00
-5.04E-01,1.53E+00,1.43E+00,1.41E+00,-2.03E+00
-5.03E-01,1.53E+00,1.43E+00,1.41E+00,-2.03E+00
-5.02E-01,1.53E+00,1.43E+00,1.41E+00,-2.03E+00
-5.01E-01,1.53E+00,1.43E+00,1.40E+00,-2.03E+00
-5.00E-01,1.53E+00,1.43E+00,1.40E+00,-2.03E+00
-4.99E-01,1.53E+00,1.43E+00,1.40E+00,-2.03E+00
-4.98E-01,1.53E+00,1.43E+00,1.40E+00,-2.03E+00
-4.97E-01,1.53E+00,1.43E+00,1.40E+00,-2.03E+00
-4.96E-01,1.53E+00,1.43E+00,1.40E+00,-2.03E+00
-4.95E-01,1.53E+00,1.43E+00,1.39E+00,-2.03E+00
-4.94E-01,1.53E+00,1.43E+00,1.39E+00,-2.03E+00
-4.93E-01,1.53E+00,1.43E+00,1.39E+00,-2.03E+00
-4.92E-01,1.53E+00,1.43E+00,1.39E+00,-2.03E+00
-4.91E-01,1.53E+00,1.43E+00,1.39E+00,-2.03E+00
-4.90E-01,1.53E+00,1.43E+00,1.39E+00,-2.03E+00
-4.89E-01,1.53E+00,1.43E+00,1.38E+00,-2.03E+00
-4.88E-01,1.53E+00,1.43E+00,1.38E+00,-2.03E+00
-4.87E-01,1.53E+00,1.43E+00,1.38E+00,-2.03E+00
-4.86E-01,1.53E+00,1.43E+00,1.38E+00,-2.03E+00
-4.85E-01,1.53E+00,1.43E+00,1.38E+00,-2.03E+00
-4.84E-01,1.53E+00,1.43E+00,1.38E+00,-2.03E+00
-4.83E-01,1.53E+00,1.43E+00,1.37E+00,-2.03E+00
-4.82E-01,1.53E+00,1.43E+00,1.37E+00,-2.03E+00
-4.81E-01,1.53E+00,1.43E+00,1.37E+00,-2.03E+00
-4.80E-01,1.53E+00,1.43E+00,1.37E+00,-2.03E+00
-4.79E-01,1.53E+00,1.43E+00,1.37E+00,-2.03E+00
-4.78E-01,1.53E+00,1.43E+00,1.37E+00,-2.03E+00
-4.77E-01,1.53E+00,1.43E+00,1.37E+00,-2.03E+00
-4.76E-01,1.53E+00,1.43E+00,1.36E+00,-2.03E+00
-4.75E-01,1.53E+00,1.43E+00,1.36E+00,-2.03E+00
-4.74E-01,1.53E+00,1.42E+00,1.36E+00,-2.03E+00
-4.73E-01,1.53E+00,1.42E+00,1.36E+00,-2.03E+00
-4.72E-01,1.53E+00,1.42E+00,1.36E+00,-2.03E+00
-4.71E-01,1.53E+00,1.42E+00,1.35E+00,-2.03E+00
-4.70E-01,1.53E+00,1.42E+00,1.35E+00,-2.03E+00
-4.69E-01,1.53E+00,1.42E+00,1.35E+00,-2.03E+00
-4.68E-01,1.53E+00,1.42E+00,1.35E+00,-2.02E+00
-4.67E-01,1.53E+00,1.42E+00,1.35E+00,-2.02E+00
-4.66E-01,1.53E+00,1.42E+00,1.35E+00,-2.02E+00
-4.65E-01,1.53E+00,1.42E+00,1.34E+00,-2.02E+00
-4.64E-01,1.53E+00,1.42E+00,1.34E+00,-2.02E+00
-4.63E-01,1.53E+00,1.42E+00,1.34E+00,-2.02E+00
-4.62E-01,1.53E+00,1.42E+00,1.34E+00,-2.02E+00
-4.61E-01,1.53E+00,1.42E+00,1.34E+00,-2.02E+00
-4.60E-01,1.53E+00,1.42E+00,1.34E+00,-2.02E+00
-4.59E-01,1.53E+00,1.42E+00,1.34E+00,-2.02E+00
-4.58E-01,1.53E+00,1.42E+00,1.34E+00,-2.02E+00
-4.57E-01,1.53E+00,1.42E+00,1.33E+00,-2.02E+00
-4.56E-01,1.53E+00,1.42E+00,1.33E+00,-2.02E+00
-4.55E-01,1.53E+00,1.42E+00,1.33E+00,-2.02E+00
-4.54E-01,1.53E+00,1.42E+00,1.33E+00,-2.02E+00
-4.53E-01,1.53E+00,1.42E+00,1.33E+00,-2.02E+00
-4.52E-01,1.53E+00,1.42E+00,1.33E+00,-2.02E+00
-4.51E-01,1.53E+00,1.42E+00,1.32E+00,-2.02E+00
-4.50E-01,1.53E+00,1.42E+00,1.32E+00,-2.02E+00
-4.49E-01,1.53E+00,1.42E+00,1.32E+00,-2.02E+00
-4.48E-01,1.53E+00,1.42E+00,1.32E+00,-2.02E+00
-4.47E-01,1.53E+00,1.42E+00,1.32E+00,-2.02E+00
-4.46E-01,1.53E+00,1.42E+00,1.32E+00,-2.02E+00
-4.45E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.44E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.43E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.42E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.41E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.40E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.39E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.38E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.37E-01,1.53E+00,1.42E+00,1.31E+00,-2.02E+00
-4.36E-01,1.53E+00,1.42E+00,1.30E+00,-2.02E+00
-4.35E-01,1.53E+00,1.42E+00,1.30E+00,-2.02E+00
-4.34E-01,1.53E+00,1.42E+00,1.30E+00,-2.02E+00
-4.33E-01,1.53E+00,1.42E+00,1.30E+00,-2.02E+00
-4.32E-01,1.53E+00,1.42E+00,1.30E+00,-2.02E+00
-4.31E-01,1.53E+00,1.42E+00,1.30E+00,-2.02E+00
-4.30E-01,1.53E+00,1.42E+00,1.30E+00,-2.02E+00
-4.29E-01,1.53E+00,1.42E+00,1.29E+00,-2.02E+00
-4.28E-01,1.53E+00,1.42E+00,1.29E+00,-2.02E+00
-4.27E-01,1.53E+00,1.42E+00,1.29E+00,-2.02E+00
-4.26E-01,1.53E+00,1.42E+00,1.29E+00,-2.02E+00
-4.25E-01,1.53E+00,1.42E+00,1.29E+00,-2.02E+00
-4.24E-01,1.53E+00,1.42E+00,1.29E+00,-2.02E+00
-4.23E-01,1.53E+00,1.42E+00,1.29E+00,-2.02E+00
-4.22E-01,1.53E+00,1.42E+00,1.29E+00,-2.02E+00
-4.21E-01,1.53E+00,1.42E+00,1.28E+00,-2.02E+00
-4.20E-01,1.53E+00,1.42E+00,1.28E+00,-2.02E+00
-4.19E-01,1.53E+00,1.41E+00,1.28E+00,-2.02E+00
-4.18E-01,1.53E+00,1.41E+00,1.28E+00,-2.02E+00
-4.17E-01,1.53E+00,1.41E+00,1.28E+00,-2.02E+00
-4.16E-01,1.53E+00,1.41E+00,1.28E+00,-2.02E+00
-4.15E-01,1.53E+00,1.41E+00,1.28E+00,-2.02E+00
-4.14E-01,1.53E+00,1.41E+00,1.28E+00,-2.02E+00
-4.13E-01,1.53E+00,1.41E+00,1.28E+00,-2.02E+00
-4.12E-01,1.52E+00,1.41E+00,1.28E+00,-2.02E+00
-4.11E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.10E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.09E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.08E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.07E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.06E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.05E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.04E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.03E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.02E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.01E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-4.00E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-3.99E-01,1.52E+00,1.41E+00,1.27E+00,-2.02E+00
-3.98E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.97E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.96E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.95E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.94E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.93E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.92E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.91E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.90E-01,1.52E+00,1.41E+00,1.26E+00,-2.02E+00
-3.89E-01,1.52E+00,1.40E+00,1.26E+00,-2.02E+00
-3.88E-01,1.52E+00,1.40E+00,1.26E+00,-2.02E+00
-3.87E-01,1.52E+00,1.40E+00,1.26E+00,-2.02E+00
-3.86E-01,1.52E+00,1.40E+00,1.26E+00,-2.02E+00
-3.85E-01,1.52E+00,1.40E+00,1.26E+00,-2.01E+00
-3.84E-01,1.52E+00,1.40E+00,1.26E+00,-2.01E+00
-3.83E-01,1.52E+00,1.40E+00,1.26E+00,-2.01E+00
-3.82E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.81E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.80E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.79E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.78E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.77E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.76E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.75E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.74E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.73E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.72E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.71E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.70E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.69E-01,1.52E+00,1.40E+00,1.25E+00,-2.01E+00
-3.68E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.67E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.66E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.65E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.64E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.63E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.62E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.61E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.60E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.59E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.58E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.57E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.56E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.55E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.54E-01,1.52E+00,1.39E+00,1.25E+00,-2.01E+00
-3.53E-01,1.52E+00,1.38E+00,1.25E+00,-2.01E+00
-3.52E-01,1.52E+00,1.38E+00,1.25E+00,-2.01E+00
-3.51E-01,1.52E+00,1.38E+00,1.25E+00,-2.01E+00
-3.50E-01,1.52E+00,1.38E+00,1.26E+00,-2.01E+00
-3.49E-01,1.52E+00,1.38E+00,1.26E+00,-2.01E+00
-3.48E-01,1.52E+00,1.38E+00,1.26E+00,-2.01E+00
-3.47E-01,1.52E+00,1.38E+00,1.26E+00,-2.01E+00
-3.46E-01,1.52E+00,1.38E+00,1.26E+00,-2.01E+00
-3.45E-01,1.52E+00,1.38E+00,1.26E+00,-2.01E+00
-3.44E-01,1.52E+00,1.38E+00,1.26E+00,-2.01E+00
-3.43E-01,1.52E+00,1.38E+00,1.26E+00,-2.01E+00
-3.42E-01,1.52E+00,1.37E+00,1.26E+00,-2.01E+00
-3.41E-01,1.52E+00,1.37E+00,1.26E+00,-2.01E+00
-3.40E-01,1.52E+00,1.37E+00,1.26E+00,-2.01E+00
-3.39E-01,1.52E+00,1.37E+00,1.26E+00,-2.01E+00
-3.38E-01,1.52E+00,1.37E+00,1.26E+00,-2.01E+00
-3.37E-01,1.52E+00,1.37E+00,1.26E+00,-2.01E+00
-3.36E-01,1.52E+00,1.37E+00,1.26E+00,-2.01E+00
-3.35E-01,1.52E+00,1.37E+00,1.27E+00,-2.01E+00
-3.34E-01,1.52E+00,1.37E+00,1.27E+00,-2.01E+00
-3.33E-01,1.52E+00,1.37E+00,1.27E+00,-2.01E+00
-3.32E-01,1.52E+00,1.36E+00,1.27E+00,-2.01E+00
-3.31E-01,1.52E+00,1.36E+00,1.27E+00,-2.01E+00
-3.30E-01,1.52E+00,1.36E+00,1.27E+00,-2.01E+00
-3.29E-01,1.52E+00,1.36E+00,1.27E+00,-2.01E+00
-3.28E-01,1.52E+00,1.36E+00,1.27E+00,-2.01E+00
-3.27E-01,1.52E+00,1.36E+00,1.27E+00,-2.01E+00
-3.26E-01,1.52E+00,1.36E+00,1.27E+00,-2.01E+00
-3.25E-01,1.52E+00,1.36E+00,1.27E+00,-2.01E+00
-3.24E-01,1.52E+00,1.35E+00,1.28E+00,-2.01E+00
-3.23E-01,1.52E+00,1.35E+00,1.28E+00,-2.01E+00
-3.22E-01,1.52E+00,1.35E+00,1.28E+00,-2.01E+00
-3.21E-01,1.52E+00,1.35E+00,1.28E+00,-2.01E+00
-3.20E-01,1.52E+00,1.35E+00,1.28E+00,-2.01E+00
-3.19E-01,1.52E+00,1.35E+00,1.28E+00,-2.01E+00
-3.18E-01,1.52E+00,1.35E+00,1.28E+00,-2.01E+00
-3.17E-01,1.52E+00,1.34E+00,1.29E+00,-2.01E+00
-3.16E-01,1.52E+00,1.34E+00,1.29E+00,-2.01E+00
-3.15E-01,1.52E+00,1.34E+00,1.29E+00,-2.01E+00
-3.14E-01,1.52E+00,1.34E+00,1.29E+00,-2.01E+00
-3.13E-01,1.52E+00,1.34E+00,1.29E+00,-2.01E+00
-3.12E-01,1.52E+00,1.34E+00,1.29E+00,-2.01E+00
-3.11E-01,1.52E+00,1.33E+00,1.29E+00,-2.01E+00
-3.10E-01,1.52E+00,1.33E+00,1.30E+00,-2.01E+00
-3.09E-01,1.52E+00,1.33E+00,1.30E+00,-2.01E+00
-3.08E-01,1.52E+00,1.33E+00,1.30E+00,-2.01E+00
-3.07E-01,1.52E+00,1.33E+00,1.30E+00,-2.01E+00
-3.06E-01,1.52E+00,1.32E+00,1.30E+00,-2.01E+00
-3.05E-01,1.52E+00,1.32E+00,1.30E+00,-2.01E+00
-3.04E-01,1.51E+00,1.32E+00,1.31E+00,-2.01E+00
-3.03E-01,1.52E+00,1.32E+00,1.31E+00,-2.01E+00
-3.02E-01,1.51E+00,1.32E+00,1.31E+00,-2.00E+00
-3.01E-01,1.51E+00,1.32E+00,1.31E+00,-2.00E+00
-3.00E-01,1.51E+00,1.31E+00,1.31E+00,-2.00E+00
-2.99E-01,1.51E+00,1.31E+00,1.31E+00,-2.00E+00
-2.98E-01,1.51E+00,1.31E+00,1.32E+00,-2.00E+00
-2.97E-01,1.51E+00,1.31E+00,1.32E+00,-2.00E+00
-2.96E-01,1.51E+00,1.30E+00,1.32E+00,-2.00E+00
-2.95E-01,1.51E+00,1.30E+00,1.32E+00,-2.00E+00
-2.94E-01,1.51E+00,1.30E+00,1.33E+00,-2.00E+00
-2.93E-01,1.51E+00,1.30E+00,1.33E+00,-2.00E+00
-2.92E-01,1.51E+00,1.30E+00,1.33E+00,-2.00E+00
-2.91E-01,1.51E+00,1.29E+00,1.33E+00,-2.00E+00
-2.90E-01,1.51E+00,1.29E+00,1.33E+00,-2.00E+00
-2.89E-01,1.51E+00,1.29E+00,1.34E+00,-2.00E+00
-2.88E-01,1.51E+00,1.29E+00,1.34E+00,-2.00E+00
-2.87E-01,1.51E+00,1.28E+00,1.34E+00,-2.00E+00
-2.86E-01,1.51E+00,1.28E+00,1.34E+00,-2.00E+00
-2.85E-01,1.51E+00,1.28E+00,1.34E+00,-2.00E+00
-2.84E-01,1.51E+00,1.28E+00,1.35E+00,-2.00E+00
-2.83E-01,1.51E+00,1.27E+00,1.35E+00,-2.00E+00
-2.82E-01,1.51E+00,1.27E+00,1.35E+00,-2.00E+00
-2.81E-01,1.51E+00,1.27E+00,1.35E+00,-2.00E+00
-2.80E-01,1.51E+00,1.27E+00,1.36E+00,-2.00E+00
-2.79E-01,1.51E+00,1.26E+00,1.36E+00,-2.00E+00
-2.78E-01,1.51E+00,1.26E+00,1.36E+00,-2.00E+00
-2.77E-01,1.51E+00,1.26E+00,1.36E+00,-2.00E+00
-2.76E-01,1.51E+00,1.25E+00,1.37E+00,-2.00E+00
-2.75E-01,1.51E+00,1.25E+00,1.37E+00,-2.00E+00
-2.74E-01,1.51E+00,1.25E+00,1.37E+00,-2.00E+00
-2.73E-01,1.51E+00,1.25E+00,1.37E+00,-2.00E+00
-2.72E-01,1.51E+00,1.24E+00,1.38E+00,-2.00E+00
-2.71E-01,1.51E+00,1.24E+00,1.38E+00,-2.00E+00
-2.70E-01,1.51E+00,1.24E+00,1.38E+00,-2.00E+00
-2.69E-01,1.51E+00,1.23E+00,1.38E+00,-2.00E+00
-2.68E-01,1.51E+00,1.23E+00,1.39E+00,-2.00E+00
-2.67E-01,1.51E+00,1.23E+00,1.39E+00,-2.00E+00
-2.66E-01,1.51E+00,1.22E+00,1.39E+00,-2.00E+00
-2.65E-01,1.51E+00,1.22E+00,1.39E+00,-2.00E+00
-2.64E-01,1.51E+00,1.22E+00,1.40E+00,-2.00E+00
-2.63E-01,1.51E+00,1.21E+00,1.40E+00,-2.00E+00
-2.62E-01,1.51E+00,1.21E+00,1.40E+00,-2.00E+00
-2.61E-01,1.51E+00,1.21E+00,1.41E+00,-2.00E+00
-2.60E-01,1.51E+00,1.20E+00,1.41E+00,-2.00E+00
-2.59E-01,1.51E+00,1.20E+00,1.41E+00,-2.00E+00
-2.58E-01,1.51E+00,1.20E+00,1.41E+00,-2.00E+00
-2.57E-01,1.51E+00,1.19E+00,1.42E+00,-2.00E+00
-2.56E-01,1.51E+00,1.19E+00,1.42E+00,-2.00E+00
-2.55E-01,1.51E+00,1.19E+00,1.42E+00,-2.00E+00
-2.54E-01,1.51E+00,1.18E+00,1.43E+00,-2.00E+00
-2.53E-01,1.51E+00,1.18E+00,1.43E+00,-2.00E+00
-2.52E-01,1.51E+00,1.17E+00,1.43E+00,-2.00E+00
-2.51E-01,1.51E+00,1.17E+00,1.44E+00,-2.00E+00
-2.50E-01,1.51E+00,1.17E+00,1.44E+00,-2.00E+00
-2.49E-01,1.51E+00,1.16E+00,1.44E+00,-2.00E+00
-2.48E-01,1.51E+00,1.16E+00,1.44E+00,-2.00E+00
-2.47E-01,1.51E+00,1.15E+00,1.45E+00,-2.00E+00
-2.46E-01,1.51E+00,1.15E+00,1.45E+00,-2.00E+00
-2.45E-01,1.51E+00,1.15E+00,1.45E+00,-2.00E+00
-2.44E-01,1.51E+00,1.14E+00,1.45E+00,-2.00E+00
-2.43E-01,1.51E+00,1.14E+00,1.46E+00,-2.00E+00
-2.42E-01,1.51E+00,1.13E+00,1.46E+00,-2.00E+00
-2.41E-01,1.51E+00,1.13E+00,1.46E+00,-2.00E+00
-2.40E-01,1.51E+00,1.13E+00,1.47E+00,-2.00E+00
-2.39E-01,1.51E+00,1.12E+00,1.47E+00,-2.00E+00
-2.38E-01,1.51E+00,1.12E+00,1.47E+00,-2.00E+00
-2.37E-01,1.51E+00,1.11E+00,1.47E+00,-2.00E+00
-2.36E-01,1.51E+00,1.11E+00,1.48E+00,-2.00E+00
-2.35E-01,1.51E+00,1.10E+00,1.48E+00,-2.00E+00
-2.34E-01,1.51E+00,1.10E+00,1.48E+00,-2.00E+00
-2.33E-01,1.51E+00,1.10E+00,1.49E+00,-2.00E+00
-2.32E-01,1.51E+00,1.09E+00,1.49E+00,-2.00E+00
-2.31E-01,1.51E+00,1.09E+00,1.49E+00,-2.00E+00
-2.30E-01,1.51E+00,1.08E+00,1.49E+00,-2.00E+00
-2.29E-01,1.51E+00,1.08E+00,1.50E+00,-2.00E+00
-2.28E-01,1.51E+00,1.07E+00,1.50E+00,-2.00E+00
-2.27E-01,1.51E+00,1.07E+00,1.50E+00,-2.00E+00
-2.26E-01,1.51E+00,1.06E+00,1.51E+00,-2.00E+00
-2.25E-01,1.51E+00,1.06E+00,1.51E+00,-2.00E+00
-2.24E-01,1.51E+00,1.05E+00,1.51E+00,-2.00E+00
-2.23E-01,1.51E+00,1.05E+00,1.51E+00,-2.00E+00
-2.22E-01,1.51E+00,1.05E+00,1.52E+00,-2.00E+00
-2.21E-01,1.51E+00,1.04E+00,1.52E+00,-2.00E+00
-2.20E-01,1.51E+00,1.04E+00,1.52E+00,-2.00E+00
-2.19E-01,1.50E+00,1.03E+00,1.52E+00,-2.00E+00
-2.18E-01,1.51E+00,1.03E+00,1.53E+00,-2.00E+00
-2.17E-01,1.50E+00,1.02E+00,1.53E+00,-2.00E+00
-2.16E-01,1.50E+00,1.02E+00,1.53E+00,-1.99E+00
-2.15E-01,1.50E+00,1.01E+00,1.53E+00,-1.99E+00
-2.14E-01,1.50E+00,1.01E+00,1.54E+00,-1.99E+00
-2.13E-01,1.50E+00,1.00E+00,1.54E+00,-1.99E+00
-2.12E-01,1.50E+00,9.99E-01,1.54E+00,-1.99E+00
-2.11E-01,1.50E+00,9.95E-01,1.54E+00,-1.99E+00
-2.10E-01,1.50E+00,9.90E-01,1.55E+00,-1.99E+00
-2.09E-01,1.50E+00,9.86E-01,1.55E+00,-1.99E+00
-2.08E-01,1.50E+00,9.81E-01,1.55E+00,-1.99E+00
-2.07E-01,1.50E+00,9.76E-01,1.55E+00,-1.99E+00
-2.06E-01,1.50E+00,9.72E-01,1.55E+00,-1.99E+00
-2.05E-01,1.50E+00,9.67E-01,1.56E+00,-1.99E+00
-2.04E-01,1.50E+00,9.63E-01,1.56E+00,-1.99E+00
-2.03E-01,1.50E+00,9.58E-01,1.56E+00,-1.99E+00
-2.02E-01,1.50E+00,9.53E-01,1.56E+00,-1.99E+00
-2.01E-01,1.50E+00,9.49E-01,1.57E+00,-1.99E+00
-2.00E-01,1.50E+00,9.44E-01,1.57E+00,-1.99E+00
-1.99E-01,1.50E+00,9.40E-01,1.57E+00,-1.99E+00
-1.98E-01,1.50E+00,9.35E-01,1.57E+00,-1.99E+00
-1.97E-01,1.50E+00,9.31E-01,1.57E+00,-1.99E+00
-1.96E-01,1.50E+00,9.26E-01,1.58E+00,-1.99E+00
-1.95E-01,1.50E+00,9.22E-01,1.58E+00,-1.99E+00
-1.94E-01,1.50E+00,9.17E-01,1.58E+00,-1.99E+00
-1.93E-01,1.50E+00,9.13E-01,1.58E+00,-1.99E+00
-1.92E-01,1.50E+00,9.08E-01,1.58E+00,-1.99E+00
-1.91E-01,1.50E+00,9.03E-01,1.59E+00,-1.99E+00
-1.90E-01,1.50E+00,8.99E-01,1.59E+00,-1.99E+00
-1.89E-01,1.50E+00,8.94E-01,1.59E+00,-1.99E+00
-1.88E-01,1.50E+00,8.90E-01,1.59E+00,-1.99E+00
-1.87E-01,1.50E+00,8.85E-01,1.59E+00,-1.99E+00
-1.86E-01,1.50E+00,8.80E-01,1.59E+00,-1.99E+00
-1.85E-01,1.50E+00,8.76E-01,1.59E+00,-1.99E+00
-1.84E-01,1.50E+00,8.71E-01,1.60E+00,-1.99E+00
-1.83E-01,1.50E+00,8.66E-01,1.60E+00,-1.99E+00
-1.82E-01,1.50E+00,8.61E-01,1.60E+00,-1.99E+00
-1.81E-01,1.50E+00,8.57E-01,1.60E+00,-1.99E+00
-1.80E-01,1.50E+00,8.52E-01,1.60E+00,-1.99E+00
-1.79E-01,1.50E+00,8.48E-01,1.60E+00,-1.99E+00
-1.78E-01,1.50E+00,8.43E-01,1.60E+00,-1.99E+00
-1.77E-01,1.50E+00,8.39E-01,1.60E+00,-1.99E+00
-1.76E-01,1.50E+00,8.35E-01,1.61E+00,-1.99E+00
-1.75E-01,1.50E+00,8.31E-01,1.61E+00,-1.99E+00
-1.74E-01,1.50E+00,8.27E-01,1.61E+00,-1.99E+00
-1.73E-01,1.50E+00,8.24E-01,1.61E+00,-1.99E+00
-1.72E-01,1.50E+00,8.20E-01,1.61E+00,-1.99E+00
-1.71E-01,1.50E+00,8.17E-01,1.61E+00,-1.99E+00
-1.70E-01,1.50E+00,8.14E-01,1.61E+00,-1.99E+00
-1.69E-01,1.50E+00,8.11E-01,1.61E+00,-1.99E+00
-1.68E-01,1.50E+00,8.09E-01,1.61E+00,-1.99E+00
-1.67E-01,1.50E+00,8.06E-01,1.61E+00,-1.99E+00
-1.66E-01,1.50E+00,8.05E-01,1.61E+00,-1.99E+00
-1.65E-01,1.50E+00,8.03E-01,1.61E+00,-1.99E+00
-1.64E-01,1.50E+00,8.02E-01,1.61E+00,-1.99E+00
-1.63E-01,1.50E+00,8.02E-01,1.61E+00,-1.99E+00
-1.62E-01,1.50E+00,8.01E-01,1.61E+00,-1.99E+00
-1.61E-01,1.50E+00,8.02E-01,1.61E+00,-1.99E+00
-1.60E-01,1.50E+00,8.02E-01,1.61E+00,-1.99E+00
-1.59E-01,1.50E+00,8.03E-01,1.61E+00,-1.99E+00
-1.58E-01,1.50E+00,8.04E-01,1.62E+00,-1.99E+00
-1.57E-01,1.50E+00,8.06E-01,1.62E+00,-1.99E+00
-1.56E-01,1.50E+00,8.07E-01,1.62E+00,-1.99E+00
-1.55E-01,1.50E+00,8.09E-01,1.62E+00,-1.99E+00
-1.54E-01,1.50E+00,8.12E-01,1.62E+00,-1.99E+00
-1.53E-01,1.50E+00,8.14E-01,1.62E+00,-1.99E+00
-1.52E-01,1.50E+00,8.17E-01,1.62E+00,-1.99E+00
-1.51E-01,1.50E+00,8.21E-01,1.62E+00,-1.99E+00
-1.50E-01,1.50E+00,8.24E-01,1.62E+00,-1.99E+00
-1.49E-01,1.50E+00,8.29E-01,1.62E+00,-1.99E+00
-1.48E-01,1.50E+00,8.33E-01,1.62E+00,-1.99E+00
-1.47E-01,1.50E+00,8.38E-01,1.62E+00,-1.99E+00
-1.46E-01,1.50E+00,8.43E-01,1.62E+00,-1.99E+00
-1.45E-01,1.50E+00,8.48E-01,1.62E+00,-1.99E+00
-1.44E-01,1.50E+00,8.53E-01,1.62E+00,-1.99E+00
-1.43E-01,1.50E+00,8.59E-01,1.62E+00,-1.99E+00
-1.42E-01,1.50E+00,8.65E-01,1.62E+00,-1.99E+00
-1.41E-01,1.50E+00,8.70E-01,1.62E+00,-1.99E+00
-1.40E-01,1.50E+00,8.76E-01,1.62E+00,-1.99E+00
-1.39E-01,1.50E+00,8.82E-01,1.62E+00,-1.99E+00
-1.38E-01,1.50E+00,8.88E-01,1.62E+00,-1.99E+00
-1.37E-01,1.50E+00,8.94E-01,1.62E+00,-1.98E+00
-1.36E-01,1.50E+00,9.00E-01,1.62E+00,-1.98E+00
-1.35E-01,1.50E+00,9.06E-01,1.62E+00,-1.98E+00
-1.34E-01,1.50E+00,9.12E-01,1.62E+00,-1.98E+00
-1.33E-01,1.50E+00,9.18E-01,1.62E+00,-1.98E+00
-1.32E-01,1.50E+00,9.23E-01,1.62E+00,-1.98E+00
-1.31E-01,1.50E+00,9.29E-01,1.62E+00,-1.98E+00
-1.30E-01,1.50E+00,9.35E-01,1.62E+00,-1.98E+00
-1.29E-01,1.50E+00,9.41E-01,1.62E+00,-1.98E+00
-1.28E-01,1.50E+00,9.47E-01,1.62E+00,-1.98E+00
-1.27E-01,1.50E+00,9.52E-01,1.62E+00,-1.98E+00
-1.26E-01,1.50E+00,9.58E-01,1.62E+00,-1.98E+00
-1.25E-01,1.50E+00,9.64E-01,1.62E+00,-1.98E+00
-1.24E-01,1.50E+00,9.69E-01,1.62E+00,-1.98E+00
-1.23E-01,1.50E+00,9.75E-01,1.62E+00,-1.98E+00
-1.22E-01,1.50E+00,9.80E-01,1.62E+00,-1.98E+00
-1.21E-01,1.49E+00,9.86E-01,1.62E+00,-1.98E+00
-1.20E-01,1.49E+00,9.91E-01,1.62E+00,-1.98E+00
-1.19E-01,1.49E+00,9.96E-01,1.62E+00,-1.98E+00
-1.18E-01,1.49E+00,1.00E+00,1.62E+00,-1.98E+00
-1.17E-01,1.49E+00,1.01E+00,1.62E+00,-1.98E+00
-1.16E-01,1.49E+00,1.01E+00,1.62E+00,-1.98E+00
-1.15E-01,1.49E+00,1.02E+00,1.62E+00,-1.98E+00
-1.14E-01,1.49E+00,1.02E+00,1.62E+00,-1.98E+00
-1.13E-01,1.49E+00,1.03E+00,1.62E+00,-1.98E+00
-1.12E-01,1.49E+00,1.03E+00,1.62E+00,-1.98E+00
-1.11E-01,1.49E+00,1.04E+00,1.62E+00,-1.98E+00
-1.10E-01,1.49E+00,1.04E+00,1.62E+00,-1.98E+00
-1.09E-01,1.49E+00,1.05E+00,1.62E+00,-1.98E+00
-1.08E-01,1.49E+00,1.05E+00,1.62E+00,-1.98E+00
-1.07E-01,1.49E+00,1.06E+00,1.62E+00,-1.98E+00
-1.06E-01,1.49E+00,1.06E+00,1.62E+00,-1.98E+00
-1.05E-01,1.49E+00,1.07E+00,1.62E+00,-1.98E+00
-1.04E-01,1.49E+00,1.07E+00,1.62E+00,-1.98E+00
-1.03E-01,1.49E+00,1.07E+00,1.62E+00,-1.98E+00
-1.02E-01,1.49E+00,1.08E+00,1.62E+00,-1.98E+00
-1.01E-01,1.49E+00,1.08E+00,1.62E+00,-1.98E+00
-1.00E-01,1.49E+00,1.09E+00,1.62E+00,-1.98E+00
-9.90E-02,1.49E+00,1.09E+00,1.61E+00,-1.98E+00
-9.80E-02,1.49E+00,1.10E+00,1.61E+00,-1.98E+00
-9.70E-02,1.49E+00,1.10E+00,1.61E+00,-1.98E+00
-9.60E-02,1.49E+00,1.11E+00,1.61E+00,-1.98E+00
-9.50E-02,1.49E+00,1.11E+00,1.61E+00,-1.98E+00
-9.40E-02,1.49E+00,1.11E+00,1.61E+00,-1.98E+00
-9.30E-02,1.49E+00,1.12E+00,1.61E+00,-1.98E+00
-9.20E-02,1.49E+00,1.12E+00,1.61E+00,-1.98E+00
-9.10E-02,1.49E+00,1.13E+00,1.61E+00,-1.98E+00
-9.00E-02,1.49E+00,1.13E+00,1.61E+00,-1.98E+00
-8.90E-02,1.49E+00,1.13E+00,1.61E+00,-1.98E+00
-8.80E-02,1.49E+00,1.14E+00,1.61E+00,-1.98E+00
-8.70E-02,1.49E+00,1.14E+00,1.61E+00,-1.98E+00
-8.60E-02,1.49E+00,1.15E+00,1.61E+00,-1.98E+00
-8.50E-02,1.49E+00,1.15E+00,1.61E+00,-1.98E+00
-8.40E-02,1.49E+00,1.15E+00,1.61E+00,-1.98E+00
-8.30E-02,1.49E+00,1.16E+00,1.61E+00,-1.98E+00
-8.20E-02,1.49E+00,1.16E+00,1.61E+00,-1.98E+00
-8.10E-02,1.49E+00,1.16E+00,1.61E+00,-1.98E+00
-8.00E-02,1.49E+00,1.17E+00,1.61E+00,-1.98E+00
-7.90E-02,1.49E+00,1.17E+00,1.61E+00,-1.98E+00
-7.80E-02,1.49E+00,1.18E+00,1.61E+00,-1.98E+00
-7.70E-02,1.49E+00,1.18E+00,1.61E+00,-1.98E+00
-7.60E-02,1.49E+00,1.18E+00,1.61E+00,-1.98E+00
-7.50E-02,1.49E+00,1.19E+00,1.61E+00,-1.98E+00
-7.40E-02,1.49E+00,1.19E+00,1.61E+00,-1.98E+00
-7.30E-02,1.49E+00,1.19E+00,1.61E+00,-1.98E+00
-7.20E-02,1.49E+00,1.20E+00,1.61E+00,-1.98E+00
-7.10E-02,1.49E+00,1.20E+00,1.61E+00,-1.98E+00
-7.00E-02,1.49E+00,1.20E+00,1.61E+00,-1.98E+00
-6.90E-02,1.49E+00,1.20E+00,1.61E+00,-1.98E+00
-6.80E-02,1.49E+00,1.21E+00,1.61E+00,-1.98E+00
-6.70E-02,1.49E+00,1.21E+00,1.61E+00,-1.98E+00
-6.60E-02,1.49E+00,1.21E+00,1.61E+00,-1.98E+00
-6.50E-02,1.49E+00,1.22E+00,1.61E+00,-1.98E+00
-6.40E-02,1.49E+00,1.22E+00,1.61E+00,-1.98E+00
-6.30E-02,1.49E+00,1.22E+00,1.61E+00,-1.98E+00
-6.20E-02,1.49E+00,1.23E+00,1.61E+00,-1.98E+00
-6.10E-02,1.49E+00,1.23E+00,1.61E+00,-1.98E+00
-6.00E-02,1.49E+00,1.23E+00,1.61E+00,-1.98E+00
-5.90E-02,1.49E+00,1.23E+00,1.61E+00,-1.98E+00
-5.80E-02,1.49E+00,1.24E+00,1.61E+00,-1.98E+00
-5.70E-02,1.49E+00,1.24E+00,1.61E+00,-1.98E+00
-5.60E-02,1.49E+00,1.24E+00,1.61E+00,-1.98E+00
-5.50E-02,1.49E+00,1.24E+00,1.61E+00,-1.98E+00
-5.40E-02,1.49E+00,1.25E+00,1.61E+00,-1.98E+00
-5.30E-02,1.49E+00,1.25E+00,1.61E+00,-1.98E+00
-5.20E-02,1.49E+00,1.25E+00,1.61E+00,-1.98E+00
-5.10E-02,1.49E+00,1.25E+00,1.61E+00,-1.98E+00
-5.00E-02,1.49E+00,1.26E+00,1.61E+00,-1.98E+00
-4.90E-02,1.49E+00,1.26E+00,1.61E+00,-1.97E+00
-4.80E-02,1.49E+00,1.26E+00,1.61E+00,-1.97E+00
-4.70E-02,1.49E+00,1.26E+00,1.61E+00,-1.97E+00
-4.60E-02,1.49E+00,1.27E+00,1.61E+00,-1.97E+00
-4.50E-02,1.49E+00,1.27E+00,1.61E+00,-1.97E+00
-4.40E-02,1.49E+00,1.27E+00,1.61E+00,-1.97E+00
-4.30E-02,1.49E+00,1.27E+00,1.61E+00,-1.97E+00
-4.20E-02,1.49E+00,1.27E+00,1.61E+00,-1.97E+00
-4.10E-02,1.49E+00,1.28E+00,1.61E+00,-1.97E+00
-4.00E-02,1.49E+00,1.28E+00,1.61E+00,-1.97E+00
-3.90E-02,1.49E+00,1.28E+00,1.61E+00,-1.97E+00
-3.80E-02,1.49E+00,1.28E+00,1.61E+00,-1.97E+00
-3.70E-02,1.49E+00,1.28E+00,1.61E+00,-1.97E+00
-3.60E-02,1.49E+00,1.29E+00,1.61E+00,-1.97E+00
-3.50E-02,1.49E+00,1.29E+00,1.61E+00,-1.97E+00
-3.40E-02,1.49E+00,1.29E+00,1.61E+00,-1.97E+00
-3.30E-02,1.48E+00,1.29E+00,1.61E+00,-1.97E+00
-3.20E-02,1.48E+00,1.29E+00,1.61E+00,-1.97E+00
-3.10E-02,1.48E+00,1.29E+00,1.61E+00,-1.97E+00
-3.00E-02,1.48E+00,1.30E+00,1.61E+00,-1.97E+00
-2.90E-02,1.48E+00,1.30E+00,1.61E+00,-1.97E+00
-2.80E-02,1.48E+00,1.30E+00,1.61E+00,-1.97E+00
-2.70E-02,1.48E+00,1.30E+00,1.61E+00,-1.97E+00
-2.60E-02,1.48E+00,1.30E+00,1.61E+00,-1.97E+00
-2.50E-02,1.48E+00,1.30E+00,1.61E+00,-1.97E+00
-2.40E-02,1.48E+00,1.31E+00,1.61E+00,-1.97E+00
-2.30E-02,1.48E+00,1.31E+00,1.61E+00,-1.97E+00
-2.20E-02,1.48E+00,1.31E+00,1.61E+00,-1.97E+00
-2.10E-02,1.48E+00,1.31E+00,1.61E+00,-1.97E+00
-2.00E-02,1.48E+00,1.31E+00,1.61E+00,-1.97E+00
-1.90E-02,1.48E+00,1.31E+00,1.61E+00,-1.97E+00
-1.80E-02,1.48E+00,1.31E+00,1.61E+00,-1.97E+00
-1.70E-02,1.48E+00,1.31E+00,1.61E+00,-1.97E+00
-1.60E-02,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-1.50E-02,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-1.40E-02,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-1.30E-02,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-1.20E-02,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-1.10E-02,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-1.00E-02,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-9.00E-03,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-8.00E-03,1.48E+00,1.32E+00,1.61E+00,-1.97E+00
-7.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
-6.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
-5.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
-4.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
-3.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
-2.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
-1.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
0.00E+00,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
1.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
2.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
3.00E-03,1.48E+00,1.33E+00,1.61E+00,-1.97E+00
4.00E-03,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
5.00E-03,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
6.00E-03,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
7.00E-03,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
8.00E-03,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
9.00E-03,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
1.00E-02,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
1.10E-02,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
1.20E-02,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
1.30E-02,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
1.40E-02,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
1.50E-02,1.48E+00,1.34E+00,1.61E+00,-1.97E+00
1.60E-02,1.48E+00,1.34E+00,1.60E+00,-1.97E+00
1.70E-02,1.48E+00,1.34E+00,1.60E+00,-1.97E+00
1.80E-02,1.48E+00,1.34E+00,1.60E+00,-1.97E+00
1.90E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.00E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.10E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.20E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.30E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.40E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.50E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.60E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.70E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.80E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
2.90E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
3.00E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
3.10E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
3.20E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
3.30E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
3.40E-02,1.48E+00,1.35E+00,1.60E+00,-1.97E+00
3.50E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
3.60E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
3.70E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
3.80E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
3.90E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
4.00E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
4.10E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
4.20E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
4.30E-02,1.48E+00,1.35E+00,1.60E+00,-1.96E+00
4.40E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
4.50E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
4.60E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
4.70E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
4.80E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
4.90E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
5.00E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
5.10E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
5.20E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
5.30E-02,1.48E+00,1.36E+00,1.60E+00,-1.96E+00
5.40E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
5.50E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
5.60E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
5.70E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
5.80E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
5.90E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.00E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.10E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.20E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.30E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.40E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.50E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.60E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.70E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.80E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
6.90E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.00E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.10E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.20E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.30E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.40E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.50E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.60E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.70E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.80E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
7.90E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.00E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.10E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.20E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.30E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.40E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.50E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.60E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.70E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.80E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
8.90E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.00E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.10E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.20E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.30E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.40E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.50E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.60E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.70E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.80E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
9.90E-02,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.00E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.01E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.02E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.03E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.04E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.05E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.06E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.07E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.08E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.09E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.10E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.11E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.12E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.13E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.14E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.15E-01,1.47E+00,1.36E+00,1.59E+00,-1.96E+00
1.16E-01,1.47E+00,1.36E+00,1.60E+00,-1.96E+00
1.17E-01,1.47E+00,1.36E+00,1.60E+00,-1.95E+00
1.18E-01,1.47E+00,1.36E+00,1.60E+00,-1.95E+00
1.19E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.20E-01,1.47E+00,1.36E+00,1.60E+00,-1.95E+00
1.21E-01,1.47E+00,1.36E+00,1.60E+00,-1.95E+00
1.22E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.23E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.24E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.25E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.26E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.27E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.28E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.29E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.30E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.31E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.32E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.33E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.34E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.35E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.36E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.37E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.38E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.39E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.40E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.41E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.42E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.43E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.44E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.45E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.46E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.47E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.48E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.49E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.50E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.51E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.52E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.53E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.54E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.55E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.56E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.57E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.58E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.59E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.60E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.61E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.62E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.63E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.64E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.65E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.66E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.67E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.68E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
1.69E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.70E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.71E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.72E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.73E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.74E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.75E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.76E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.77E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.78E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.79E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.80E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.81E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.82E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.83E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.84E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.85E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.86E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.87E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.88E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.89E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.90E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.91E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.92E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.93E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.94E-01,1.46E+00,1.36E+00,1.59E+00,-1.95E+00
1.95E-01,1.46E+00,1.35E+00,1.59E+00,-1.95E+00
1.96E-01,1.46E+00,1.35E+00,1.59E+00,-1.95E+00
1.97E-01,1.46E+00,1.35E+00,1.59E+00,-1.95E+00
1.98E-01,1.46E+00,1.35E+00,1.59E+00,-1.95E+00
1.99E-01,1.46E+00,1.35E+00,1.59E+00,-1.95E+00
2.00E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
2.01E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
2.02E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.03E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.04E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.05E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.06E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.07E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.08E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.09E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.10E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.11E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.12E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.13E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.14E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.15E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.16E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.17E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.18E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.19E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.20E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.21E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.22E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.23E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.24E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.25E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.26E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.27E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.28E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.29E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.30E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.31E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.32E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.33E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.34E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.35E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.36E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.37E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.38E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.39E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.40E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.41E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.42E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.43E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.44E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.45E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.46E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.47E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.48E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.49E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.50E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.51E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.52E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.53E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.54E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.55E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.56E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.57E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
2.58E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.59E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.60E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.61E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.62E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.63E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.64E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.65E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.66E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.67E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.68E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.69E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.70E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.71E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.72E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.73E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.74E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.75E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.76E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.77E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.78E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.79E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.80E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.81E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.82E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.83E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.84E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
2.85E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
2.86E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
2.87E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
2.88E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
2.89E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
2.90E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
2.91E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
2.92E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
2.93E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
2.94E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
2.95E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
2.96E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
2.97E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
2.98E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
2.99E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.00E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.01E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.02E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.03E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.04E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.05E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.06E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.07E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.08E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.09E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.10E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.11E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.12E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.13E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.14E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.15E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.16E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.17E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.18E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.19E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.20E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.21E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.22E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.23E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.24E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.25E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.26E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.27E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.28E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.29E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.30E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.31E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.32E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.33E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.34E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.35E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.36E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.37E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.38E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.39E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.40E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.41E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.42E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.43E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.44E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.45E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.46E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.47E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.48E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.49E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.50E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.51E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.52E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.53E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.54E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.55E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.56E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.57E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.58E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.59E-01,1.45E+00,1.34E+00,1.57E+00,-1.93E+00
3.60E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.61E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.62E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.63E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.64E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.65E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.66E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.67E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.68E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.69E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.70E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.71E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.72E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.73E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.74E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.75E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.76E-01,1.45E+00,1.34E+00,1.58E+00,-1.93E+00
3.77E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.78E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.79E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.80E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.81E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.82E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.83E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.84E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.85E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.86E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.87E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.88E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.89E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.90E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.91E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.92E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.93E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.94E-01,1.45E+00,1.35E+00,1.58E+00,-1.93E+00
3.95E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
3.96E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
3.97E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
3.98E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
3.99E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
4.00E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
4.01E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
4.02E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
4.03E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
4.04E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
4.05E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
4.06E-01,1.45E+00,1.35E+00,1.58E+00,-1.94E+00
4.07E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.08E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.09E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.10E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.11E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.12E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.13E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.14E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.15E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.16E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.17E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.18E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.19E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.20E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.21E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.22E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.23E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.24E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.25E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.26E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.27E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.28E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.29E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.30E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.31E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.32E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.33E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.34E-01,1.46E+00,1.35E+00,1.58E+00,-1.94E+00
4.35E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.36E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.37E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.38E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.39E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.40E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.41E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.42E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.43E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.44E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.45E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.46E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.47E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.48E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.49E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.50E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.51E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.52E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.53E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.54E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.55E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.56E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.57E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.58E-01,1.46E+00,1.35E+00,1.59E+00,-1.94E+00
4.59E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.60E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.61E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.62E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.63E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.64E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.65E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.66E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.67E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.68E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.69E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.70E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.71E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.72E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.73E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.74E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.75E-01,1.46E+00,1.36E+00,1.59E+00,-1.94E+00
4.76E-01,1.47E+00,1.36E+00,1.59E+00,-1.94E+00
4.77E-01,1.47E+00,1.36E+00,1.59E+00,-1.94E+00
4.78E-01,1.47E+00,1.36E+00,1.59E+00,-1.94E+00
4.79E-01,1.47E+00,1.36E+00,1.59E+00,-1.94E+00
4.80E-01,1.47E+00,1.36E+00,1.59E+00,-1.94E+00
4.81E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
4.82E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
4.83E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
4.84E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
4.85E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
4.86E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
4.87E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
4.88E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00
4.89E-01,1.47E+00,1.36E+00,1.59E+00,-1.95E+00

